Spectral analysis of high order continuous FEM for hyperbolic PDEs on triangular meshes: influence of approximation, stabilization, and time-stepping

In this work we study various continuous finite element discretization for two dimensional hyperbolic partial differential equations, varying the polynomial space (Lagrangian on equispaced, Lagrangian on quadrature points (Cubature) and Bernstein), the stabilization techniques (streamline-upwind Petrov-Galerkin, continuous interior penalty, orthogonal subscale stabilization) and the time discretization (Runge-Kutta (RK), strong stability preserving RK and deferred correction). This is an extension of the one dimensional study by Michel S. et al J. Sci. Comput. (2021), whose results do not hold in multi-dimensional frameworks. The study ranks these schemes based on efficiency (most of them are mass-matrix free), stability and dispersion error, providing the best CFL and stabilization coefficients. The challenges in two-dimensions are related to the Fourier analysis. Here, we perform it on two types of periodic triangular meshes varying the angle of the advection, and we combine all the results for a general stability analysis. Furthermore, we introduce additional high order viscosity to stabilize the discontinuities, in order to show how to use these methods for tests of practical interest. All the theoretical results are thoroughly validated numerically both on linear and non-linear problems, and error-CPU time curves are provided. Our final conclusions suggest that Cubature elements combined with SSPRK and OSS stabilization is the most promising combination.

==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_CIP_DeC_P1_CFLL.txt <==
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_CIP_DeC_P1_ERROR.txt <==
3.638291676125203211e-01
3.638298883224484470e-01
3.638329221861264506e-01
3.638449935028645332e-01
3.638916124121386875e-01
3.640668970626683709e-01
3.646960734815867244e-01
3.667443022141609332e-01
3.722683335870015098e-01
3.829891683640186395e-01
3.950383480576517559e-01
4.017342622252053075e-01
4.038482857792539682e-01
4.040728599032609725e-01
4.033940897497015898e-01
4.017686260900020234e-01
3.985128271330586336e-01
3.921120773760977674e-01
3.794961195529293896e-01
3.544124420212608761e-01
3.638290828905215157e-01
3.638297014574994326e-01
3.638325364063224598e-01
3.638442203553310939e-01
3.638900850567080569e-01
3.640639021664196506e-01
3.646902291498823612e-01
3.667329601827131746e-01
3.722465342311411240e-01
3.829478100610955726e-01
3.949600996655924789e-01
4.015843633681795977e-01
4.035579728416499035e-01
4.035080146397678202e-01
4.022929522628655441e-01
3.996183524349924410e-01
3.943024261400124297e-01
3.838269573510307842e-01
3.630531984188112293e-01
3.215068553573885990e-01
3.638289687087745139e-01
3.638294214110569524e-01
3.638319333613100337e-01
3.638429883183179614e-01
3.638876283482182505e-01
3.640590624827250710e-01
3.646807625539967845e-01
3.667145662948986806e-01
3.722111590002256110e-01
3.828806718980960477e-01
3.948330477349837886e-01
4.013409215234175487e-01
4.030863585259732429e-01
4.025899724473420149e-01
4.005016374025181514e-01
3.961142239475432536e-01
3.874185754413682625e-01
3.702021707919889160e-01
3.358136390478304589e-01
2.701269059642484316e-01
3.638288449308541006e-01
3.638290283277242354e-01
3.638310158009589457e-01
3.638410494091977032e-01
3.638837008362555414e-01
3.640512655092656980e-01
3.646654523394099456e-01
3.666847594851107006e-01
3.721537756961535992e-01
3.827717032958927734e-01
3.946267596379007259e-01
4.009455221939393632e-01
4.023200067511152889e-01
4.010970143418234324e-01
3.975842350245700207e-01
3.903914420160519150e-01
3.761195026330108604e-01
3.476688079725672731e-01
2.912651172203320482e-01
3.397387196410385224e-01
3.638288064986729964e-01
3.638285525886102434e-01
3.638296884291400968e-01
3.638380635903117888e-01
3.638774859465159217e-01
3.640387673722639272e-01
3.646407539448152102e-01
3.666365201215495140e-01
3.720607514926089765e-01
3.825948914178225468e-01
3.942918360329273342e-01
4.003032082887429954e-01
4.010741612278767021e-01
3.986668361969514240e-01
3.928242145553557108e-01
3.810137875765515214e-01
3.574725502584336634e-01
3.104080962337300020e-01
6.874311704602429245e+02
8.564069464473401183e+01
3.638291726618975153e-01
3.638282086696659201e-01
3.638279616506183145e-01
3.638336438589307442e-01
3.638678228738975728e-01
3.640189014553576463e-01
3.646010764413635252e-01
3.665586128601746041e-01
3.719101059840206891e-01
3.823081287635602399e-01
3.937481077049342360e-01
3.992595161057327924e-01
3.990473471892384549e-01
3.947051752444029615e-01
3.850356541187749393e-01
3.655716562809534498e-01
3.265706648471067286e-01
2.875872296825089380e-01
3.738763135356245382e+00
1.656780901213411425e+02
3.638308972753203641e-01
3.638287802805550974e-01
3.638262878269667433e-01
3.638275972937420333e-01
3.638532622115600024e-01
3.639877730860244798e-01
3.645377758009005764e-01
3.664332242130589057e-01
3.716665608790242770e-01
3.818433908818290035e-01
3.928655184374114095e-01
3.975629169214432990e-01
3.957461961180738785e-01
3.882316554280382248e-01
3.722370464447751770e-01
3.400031362964117676e-01
2.771389477376506871e-01
1.453739598000569400e+00
6.785446488554902089e+01
1.316675810950673622e+02
3.638366775208353165e-01
3.638326883763776665e-01
3.638265499533004932e-01
3.638207592133046453e-01
3.638325991484112620e-01
3.639402067135422136e-01
3.644379626445543585e-01
3.662325656025890441e-01
3.712739252468476581e-01
3.810911489948590747e-01
3.914332212248307630e-01
3.948031452560324395e-01
3.903596582983678287e-01
3.776154157582023996e-01
3.510882362241170562e-01
2.979651886821047535e-01
2.798972108419269245e-01
2.876746422006633708e+01
6.102680976755252829e+01
3.198562371914824620e+00
3.638539223905423170e-01
3.638468936050078262e-01
3.638348354980253108e-01
3.638175164963070030e-01
3.638069087375243038e-01
3.638708304437252572e-01
3.642837366089771711e-01
3.659145215029295795e-01
3.706438586024756732e-01
3.798760350777908856e-01
3.891098061639764460e-01
3.903093750021542352e-01
3.815456481190462878e-01
3.601172851105503558e-01
3.160821842486636335e-01
1.314588116433893674e+02
9.887358383077929247e+00
3.790172132429657381e+01
4.954864831654730750e+01
3.042251583793428971e+00
3.639026606423141352e-01
3.638906975393675913e-01
3.638690297419024944e-01
3.638329958796547858e-01
3.637859448217944935e-01
3.637789361559483625e-01
3.640540476789743130e-01
3.654186817534984533e-01
3.696406494607848425e-01
3.779199950126791441e-01
3.853437583242250719e-01
3.829810531917039462e-01
3.670650484836639471e-01
3.311481577676114729e-01
2.651765191312558945e-01
6.054656473408065231e+00
2.334317315485375133e+01
3.267606751975649360e+01
2.923162952586607854e+00
3.304594951035217498e+00
3.640372869897340879e-01
3.640173172409865154e-01
3.639800553690389906e-01
3.639136499422653270e-01
3.638074536281263316e-01
3.636853162436416986e-01
3.637367000447012111e-01
3.646689107945974562e-01
3.680654086768709865e-01
3.747906174075314456e-01
3.792492671691714556e-01
3.710070561371749398e-01
3.431706996763806972e-01
2.842418108535648136e-01
3.961102977639547884e-01
9.682511538210983204e+00
1.546474017686457181e+01
2.799804671128909739e+00
3.214796468323629863e+00
3.501957367527494647e+00
3.644064428201614358e-01
3.643734968658937645e-01
3.643109589151560246e-01
3.641953133437310086e-01
3.639931975390044427e-01
3.636843191625869220e-01
3.633727116263347767e-01
3.636026448034926917e-01
3.656556465997549132e-01
3.698413263018073271e-01
3.694225047683316054e-01
3.514135714717616654e-01
3.039481784942001386e-01
1.013447571586578499e+00
3.624057563078158406e+00
7.004008768298366938e+00
3.944679974122460298e+00
3.114944629929846887e+00
3.434228284880120441e+00
3.652150052156781790e+00
3.654398617370471225e-01
3.653859550786557331e-01
3.652825834276989259e-01
3.650873706424966891e-01
3.647301811659290904e-01
3.641191925783814343e-01
3.632199996164054423e-01
3.623115970350948567e-01
3.621797257914852741e-01
3.622100739691742621e-01
3.537344217271119473e-01
3.195147876832568068e-01
2.099398645279259767e+01
1.343610119785803247e+00
6.199906602282734269e+00
8.380860280909617543e+00
3.005115965303810643e+00
3.359009578059005907e+00
3.600120931403114621e+00
3.768504876821949789e+00
3.686275118004593288e-01
3.685399929896880367e-01
3.683710824243301429e-01
3.680479440341347108e-01
3.674406672050051781e-01
3.663404080895685255e-01
3.644925125287299950e-01
3.617482706150825233e-01
3.580792054981430383e-01
3.513220683265251276e-01
3.295423985863002447e-01
2.710483752405570268e-01
1.363017077215440187e+00
3.033116614934991073e+00
4.902523841377540492e+00
2.887955945938312396e+00
3.276390827970515396e+00
3.542690034738769089e+00
3.727523631482836386e+00
3.860126333185133873e+00
3.798723412631271334e-01
3.797324117625264228e-01
3.794612941481020352e-01
3.789385984220463577e-01
3.779408799336119729e-01
3.760747226277673105e-01
3.727208533925681633e-01
3.670538025902866930e-01
3.577553150553621220e-01
3.400729628252715520e-01
2.967210002096986043e-01
2.245838624597159827e-01
1.423532779002696591e+00
2.875326371606599540e+00
2.959912550812301202e+00
3.190884647639301797e+00
3.480326607146974283e+00
3.683145589729758473e+00
3.827071308510842762e+00
3.933837399605662810e+00
4.189130171872656461e-01
4.186984160056922422e-01
4.182816001188660593e-01
4.174741277640699466e-01
4.159180575310118533e-01
4.129518931120382819e-01
4.074230300033570562e-01
3.974848098523734996e-01
3.798702513880962695e-01
3.455801831829600212e-01
2.705184822334439909e-01
5.857275072564009921e-01
2.729781512745115268e+00
3.239613771995327074e+00
3.145491617396303230e+00
3.428661581483449794e+00
3.639755913404636445e+00
3.792599180391556413e+00
3.906264157228750644e+00
3.992802279788243425e+00
5.302639481956225032e-01
5.299668722981029090e-01
5.293890342200245902e-01
5.282664569628763296e-01
5.260911126643593727e-01
5.218990126883946701e-01
5.139206098864952388e-01
4.990720837884117800e-01
4.715641518336636251e-01
4.211435439468760311e-01
2.822554536302344652e-01
1.620954992912082115e+00
2.910340279209272740e+00
3.759639868678191110e+00
3.861666801675933236e+00
3.659372475138537251e+00
3.789494353319759146e+00
3.880609979829400480e+00
3.968126707245973606e+00
4.035097343511248269e+00
7.707668539534776597e-01
7.704184571862279229e-01
7.697403398414945919e-01
7.684212208170670966e-01
7.658584705846874785e-01
7.608950527902347272e-01
7.513566571047279874e-01
7.332843550870395966e-01
6.988214092125466514e-01
6.366037308600012157e-01
5.775856859681230970e-01
2.033830465163597001e+00
3.158213762095728239e+00
3.473580297356687829e+00
4.043695651443263372e+00
4.319118374794327586e+00
4.212750229414936598e+00
4.072273861003978368e+00
4.051535589231019863e+00
4.099904606372959393e+00
1.174600926836276038e+00
1.174281074559708316e+00
1.173658367656781776e+00
1.172446488163110256e+00
1.170090104166501055e+00
1.165519648780338091e+00
1.156717065264558419e+00
1.140076676019993185e+00
1.110235840045053157e+00
1.053390043557649758e+00
1.823965549160564859e+00
2.510829952862045022e+00
3.057941256161794907e+00
3.485817798932358880e+00
3.880512359613806694e+00
4.223032823038158412e+00
4.319295786873076359e+00
4.351427551979749175e+00
4.438964189355772305e+00
4.153089210729155489e+00
1.716162869538478741e+00
1.715922439642508790e+00
1.715454365272973014e+00
1.714543482553096299e+00
1.712772775888075305e+00
1.709341219545323920e+00
1.702755741425516556e+00
1.690429461926766130e+00
1.667347447476143829e+00
2.082758196164734343e+00
2.573330105509441523e+00
2.933072747079940701e+00
3.321926845757765978e+00
3.577707687280860860e+00
3.659797230029859794e+00
4.105023382797303277e+00
4.232611508337693174e+00
4.379063850922641166e+00
4.255062134596049539e+00
4.422538971458253698e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_CIP_DeC_P1_IRES.txt <==
6.746928237438395426e-01
6.738790480867100641e-01
6.723052786722105711e-01
6.692820796834693109e-01
6.635510430541955440e-01
6.529718489990852248e-01
6.344777772818507300e-01
6.056317735656054912e-01
5.701814040395724037e-01
5.431583701445801271e-01
5.538828957892352189e-01
6.232088218590370321e-01
6.895718993041139999e-01
7.433233402992429628e-01
7.861447951462566808e-01
8.206558019055897324e-01
8.487909436280262065e-01
8.719246786003277405e-01
8.910631140843729980e-01
9.069675927844726981e-01
6.748144646178505512e-01
6.739999910247402859e-01
6.724248671075225836e-01
6.693990482497839123e-01
6.636629785556414918e-01
6.530742502516647674e-01
6.345626586767794119e-01
6.056866259054631829e-01
5.701924575734739209e-01
5.431237815954349513e-01
5.538363887741611924e-01
6.231878984552395861e-01
6.895643210412438773e-01
7.433206683270328075e-01
7.861439068358451188e-01
8.206555431403216305e-01
8.487908824344485570e-01
8.719246546848823387e-01
8.910630603572267106e-01
9.069674069352905432e-01
6.750122562981084595e-01
6.741966488794512991e-01
6.726193245092593198e-01
6.695892495172970360e-01
6.638450031807279217e-01
6.532407852009372018e-01
6.347007285325846349e-01
6.057759008875327478e-01
5.702105481464201375e-01
5.430676692669512695e-01
5.537608587185210984e-01
6.231539279377690255e-01
6.895520212225605405e-01
7.433163326334910614e-01
7.861424638961140854e-01
8.206551174899179291e-01
8.487907687805593682e-01
8.719245803987718535e-01
8.910628531402388086e-01
9.069639344340462150e-01
6.753341488309194673e-01
6.745166989300850346e-01
6.729357987696491517e-01
6.698988073649166930e-01
6.641412732727655088e-01
6.535118819680348912e-01
6.349255602157921619e-01
6.059214099637710849e-01
5.702402984276370157e-01
5.429766921424182824e-01
5.536381803095861143e-01
6.230987790442429342e-01
6.895320637957013110e-01
7.433093002725442711e-01
7.861401191939509925e-01
8.206544104040205401e-01
8.487905393081657257e-01
8.719243212381097008e-01
8.910614217049177554e-01
9.069690136388391943e-01
6.758587384782468455e-01
6.750382931096506889e-01
6.734515794436736202e-01
6.704033431258568099e-01
6.646242045085055672e-01
6.539538806539051397e-01
6.352923185963014197e-01
6.061591274394638740e-01
5.702895979797416581e-01
5.428293275629618719e-01
5.534388868365361924e-01
6.230092602146914960e-01
6.894996962267100349e-01
7.432979017164783597e-01
7.861363060218330423e-01
8.206532128658795555e-01
8.487900051307383231e-01
8.719230675914044770e-01
8.910677667966085957e-01
9.069688640514288469e-01
6.767155931658337398e-01
6.758902741455882213e-01
6.742941016913208685e-01
6.712275688595336076e-01
6.654132753306273296e-01
6.546763372351868115e-01
6.358922964127090571e-01
6.065489433405925057e-01
5.703722745499671953e-01
5.425910005386738177e-01
5.531150373299064116e-01
6.228639823102071205e-01
6.894472408839462663e-01
7.432794457975162583e-01
7.861300918000181381e-01
8.206510972779894608e-01
8.487883640006712582e-01
8.724867149542950839e-01
8.910660163092160024e-01
9.069691643787270996e-01
6.781202492768243495e-01
6.772869911988809166e-01
6.756754101761325293e-01
6.725790702805395371e-01
6.667074992671427891e-01
6.558620042659794036e-01
6.368782842283854384e-01
6.071920232333668510e-01
5.705134882686837550e-01
5.422065672180380602e-01
5.525885366800095122e-01
6.226282955291194687e-01
6.893623348601480849e-01
7.432496116756370785e-01
7.861199059353346508e-01
8.206469323175539232e-01
8.487760569442079905e-01
8.719314838451923677e-01
8.910665393063291750e-01
8.000000000000000000e+01
6.804363378338619261e-01
6.795901225154664660e-01
6.779533921986037326e-01
6.748083979544983180e-01
6.688433159459435950e-01
6.578205302157544843e-01
6.385104808425258183e-01
6.082630793100924915e-01
5.707613420867343468e-01
5.415891822201950312e-01
5.517319052107672039e-01
6.222461493602653437e-01
6.892251769812621776e-01
7.432014964055377870e-01
7.861028961033353912e-01
8.206350089216970511e-01
8.488080286281193265e-01
8.719317081949714554e-01
8.910678740481328131e-01
8.000000000000000000e+01
6.842906211732906474e-01
6.834231957765439791e-01
6.817452948024503856e-01
6.785206393936992209e-01
6.724024094897326220e-01
6.610891032165271408e-01
6.412437203440637390e-01
6.100738170451978082e-01
5.712135359972779769e-01
5.406052164785817293e-01
5.503363227381867784e-01
6.216270857671863936e-01
6.890043337408254809e-01
7.431240946311556961e-01
7.860721886937580560e-01
8.207638966575521167e-01
8.488025361568219962e-01
8.719341795777031390e-01
8.000000000000000000e+01
8.000000000000000000e+01
6.907978621941971431e-01
6.898955627006903013e-01
6.881499598918615623e-01
6.847942774850170888e-01
6.784240339359886018e-01
6.666322285320045449e-01
6.459035607698813131e-01
6.132062710548437101e-01
5.720824461583174925e-01
5.390584112477184719e-01
5.480576765458153865e-01
6.206256625644177571e-01
6.886506523627914378e-01
7.429993563332548678e-01
7.859590757876298017e-01
8.206613503397616194e-01
8.488051455831424619e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
7.020292075354294115e-01
7.010692064624219899e-01
6.992115648942338613e-01
6.956389667172526714e-01
6.888512072745465176e-01
6.762655162412543053e-01
6.540671767076243759e-01
6.188142027744872875e-01
5.738636351206894970e-01
5.366903746218927296e-01
5.443229072637992827e-01
6.190094451478678206e-01
6.880892609537402338e-01
7.427876619794875346e-01
7.860713042159668262e-01
8.206532862672658579e-01
4.489353613448986380e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
7.220546797875859735e-01
7.209984659299932819e-01
7.189539522129161364e-01
7.150193411324266002e-01
7.075339763830342799e-01
6.936187806674526390e-01
6.689479660477608558e-01
6.293564524774936109e-01
5.777985953463394830e-01
5.332669327863424069e-01
5.381592508802985897e-01
6.164108381392472413e-01
6.872115586783898999e-01
7.437480544649046621e-01
7.859866920140898827e-01
8.206586045706742993e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
7.594026646121835311e-01
7.581849956558527337e-01
7.558267455543902225e-01
7.512838055535131510e-01
7.426240864359349159e-01
7.264628630250775654e-01
6.975854181532751275e-01
6.505062955207557840e-01
5.872259395951076044e-01
5.290262535608923899e-01
5.278551475241574087e-01
6.122624018475720797e-01
7.438369294083473360e-01
7.423001637664744523e-01
7.859399223437406601e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.330457428683749610e-01
8.315583355726277048e-01
8.286755828481169317e-01
8.231143024055658231e-01
8.124836144996651077e-01
7.925333000858789667e-01
7.564848782551445439e-01
6.963654199486406515e-01
6.117608034221393432e-01
5.266550719673522840e-01
5.101883957642615597e-01
6.058247872643344190e-01
6.842080077240152436e-01
7.419202629113169634e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.864427177886730957e-01
9.845220924735463841e-01
9.807962026838307201e-01
9.735950860720835598e-01
9.597796414445141089e-01
9.336649573637622046e-01
8.857885690135033352e-01
8.035346020126039601e-01
6.804354997458244014e-01
5.400896843699606320e-01
4.783437626204471993e-01
5.984409969075645819e-01
6.818986774432878040e-01
1.842178775713776195e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.314219625719917017e+00
1.311686773139639328e+00
1.306767967788296847e+00
1.297241461490524994e+00
1.278889879967363363e+00
1.243919440667532683e+00
1.178763896081666429e+00
1.063083109771720824e+00
8.776609201409109051e-01
6.315940480493872355e-01
4.183138415224218476e-01
5.833107353339487267e-01
1.083719080674453661e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.030898121139273371e+00
2.026185642217700256e+00
2.017031866212159574e+00
1.999294580104941543e+00
1.965088630629222122e+00
1.899733663327403121e+00
1.808459262874464679e+00
1.656422905140348067e+00
1.397579226716081813e+00
1.004372817123728057e+00
5.224473474801902828e-01
2.540412011278340376e+00
1.159379998449015403e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
3.296544767067214998e+00
3.292076470821612144e+00
3.283389492359392481e+00
3.266528336745166960e+00
3.233905233058125717e+00
3.171176158323652849e+00
3.052012405662272609e+00
2.830968826818000217e+00
2.463561568262606638e+00
2.040260500030515622e+00
3.278741721732344683e+00
8.024858454283879894e+00
2.389000602349555891e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.552227699216541801e+00
4.549222436080610166e+00
4.543378025483161942e+00
4.532027564345001203e+00
4.510041891234616962e+00
4.467676754215547774e+00
4.386881451225447925e+00
4.235998119433005193e+00
3.966486528114189891e+00
3.532421846385956243e+00
8.048423029671518236e+00
1.074877194533285518e+01
2.016796703299653970e+01
6.075725327334409798e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
5.140534930915885425e+00
5.138950598312127305e+00
5.135869880920552077e+00
5.129888251556903533e+00
5.118307639983488144e+00
5.096015765172499989e+00
5.053602806898947364e+00
4.825547409795656328e+00
4.836578039589667810e+00
7.141915653314897305e+00
8.616406900304466987e+00
1.013666765762611099e+01
1.373822277786095292e+01
2.303789571949850767e+01
4.542439549740965532e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_CIP_DeC_P1_TAUU.txt <==
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_CIP_DeC_P1_maxeps.txt <==
5.617333549722716261e-12
1.404333387430680075e-12
1.404333387430680075e-12
1.404333387430680075e-12
9.999999999999999791e-17
1.404333387430680075e-12
2.808666774861359342e-12
2.808666774861359342e-12
2.808666774861359342e-12
2.808666774861359342e-12
2.808666774861359342e-12
1.404333387430680075e-12
1.404333387430680075e-12
2.808666774861359342e-12
1.404333387430680075e-12
2.808666774861359342e-12
2.808666774861359342e-12
2.808666774861359342e-12
2.808666774861359342e-12
1.404333387430680075e-12
9.003140526468911595e-06
1.729712408778954961e-12
8.648562043894776826e-13
9.999999999999999791e-17
3.459424817557908307e-12
1.729712408778954961e-12
1.729712408778954961e-12
1.729712408778954961e-12
8.648562043894776826e-13
9.999999999999999791e-17
3.459424817557908307e-12
9.999999999999999791e-17
9.999999999999999791e-17
9.999999999999999791e-17
2.594568613168432139e-12
1.729712408778954961e-12
1.729712408778954961e-12
1.729712408778954961e-12
1.729712408778954961e-12
1.729712408778954961e-12
1.682193863619615179e-04
1.183386092874256926e-06
1.065240292605226239e-12
5.326201463026132207e-13
9.999999999999999791e-17
1.065240292605226239e-12
1.597860438907839056e-12
1.597860438907839056e-12
1.597860438907839056e-12
1.065240292605226239e-12
1.065240292605226239e-12
9.999999999999999791e-17
1.597860438907839056e-12
1.065240292605226239e-12
1.065240292605226239e-12
1.065240292605226239e-12
1.065240292605226239e-12
1.065240292605226239e-12
1.597860438907839056e-12
1.065240292605226239e-12
7.406732518364977967e-04
1.467619139241825349e-04
1.640065821390945870e-12
9.840394928345679665e-13
6.560263285563788126e-13
9.999999999999999791e-17
6.560263285563788126e-13
9.999999999999999791e-17
9.999999999999999791e-17
6.560263285563788126e-13
6.560263285563788126e-13
6.560263285563788126e-13
3.280131642781894568e-13
6.560263285563788126e-13
6.560263285563788126e-13
9.840394928345679665e-13
6.560263285563788126e-13
3.280131642781894568e-13
6.560263285563788126e-13
2.723464956483063816e+03
2.023014775192362620e-03
8.959096636145126970e-04
9.617049264575262487e-05
1.010031602134148804e-13
5.050158010670742001e-13
5.050158010670742001e-13
2.020063204268297356e-13
5.050158010670742001e-13
7.070221214939036580e-13
1.313041082774391527e-12
7.070221214939036580e-13
1.010031602134148804e-13
3.030094806402445907e-13
1.010031602134148804e-13
5.050158010670742001e-13
9.090284419207331159e-13
4.040126408536593702e-13
5.050158010670742001e-13
1.106841667286400479e+03
2.916974456543473025e+03
4.414986122237900441e-03
2.787211217061421296e-03
9.910995688792180978e-04
3.401850424034359699e-05
6.220261552944682887e-14
3.732156931766808218e-13
3.110130776472340434e-13
4.354183087061275497e-13
1.244052310588936577e-13
3.110130776472340434e-13
3.110130776472340434e-13
3.110130776472340434e-13
3.110130776472340434e-13
1.244052310588936577e-13
1.866078465883404614e-13
6.220261552944682887e-14
2.488104621177872650e-13
2.452710599728939940e+02
1.529106436758643440e+03
2.449126275049945434e+03
8.911172573048173340e-03
6.538320088050469069e-03
3.715646450648743982e-03
9.730196856143755917e-04
1.616723678391391308e-06
1.532294779897505132e-13
3.830736949743760054e-13
1.532294779897505132e-13
7.661473899487526924e-14
1.532294779897505132e-13
1.532294779897505132e-13
2.298442169846257446e-13
1.149221084923128975e-13
1.149221084923128975e-13
1.532294779897505132e-13
2.298442169846257446e-13
1.532294779897505132e-13
7.644340934521504778e+02
1.362295193166953823e+03
1.880137117576360652e+03
1.728925296418121552e-02
1.325963292300498010e-02
9.466034290776375107e-03
4.694662055145260374e-03
7.798080711284045971e-04
1.179576248782110858e-13
1.415491498538532828e-13
4.718304995128445074e-14
1.887321998051376767e-13
2.359152497564222852e-14
1.415491498538532828e-13
9.436609990256887623e-14
1.415491498538532828e-13
4.718304995128445074e-14
4.718304995128445074e-14
1.415491498538532828e-13
3.496870392161198993e+02
7.457892546133183487e+02
1.073464041724197159e+03
1.377237168551670720e+03
3.147128888789787332e-02
2.646302135499503660e-02
1.994666368706480425e-02
1.339655029728572914e-02
5.517736602763593026e-03
4.622422172698033554e-04
5.811519381027499226e-14
7.264399226284374032e-14
5.811519381027499226e-14
2.905759690513750244e-14
2.905759690513750244e-14
4.358639535770625050e-14
4.358639535770625050e-14
5.811519381027499226e-14
2.905759690513750244e-14
1.282472675402370896e+02
3.992091694972467621e+02
6.080849407964667535e+02
7.980035146294889046e+02
9.799329980826951214e+02
5.496773359728756442e-02
4.921362169450672897e-02
4.021459765697636690e-02
2.975822725744946620e-02
1.828240039277377951e-02
5.963170424186039001e-03
1.706747623181749472e-04
2.684260360785995498e-14
1.789506907190663665e-14
3.579013814381326699e-14
8.052781082357981129e-14
6.263274175167320619e-14
7.158027628762650874e-14
8.052781082357981129e-14
9.100834769414943182e+00
2.065396212346678908e+02
3.410453271224177456e+02
4.602079625721406728e+02
5.732352013242665407e+02
6.834422338813096758e+02
9.338931708482922645e-02
8.703867275472990106e-02
7.644082777617849933e-02
6.023324166649601796e-02
4.390057602794880665e-02
2.392476837822100216e-02
5.705548128943261840e-03
2.426389634950054829e-05
1.653096941225501944e-14
2.204129254967335399e-14
2.755161568709169170e-14
1.653096941225501944e-14
1.653096941225501944e-14
2.755161568709169170e-14
1.009089267612332463e+02
1.888003896967044000e+02
2.639135758432228727e+02
3.342700609672276642e+02
4.024961294756196253e+02
4.696967711365339255e+02
1.558172371336589979e-01
1.491417502491440561e-01
1.372477908257528356e-01
1.177751919756880594e-01
8.924911933574547485e-02
6.291486498564137497e-02
2.986471021249202662e-02
5.030110912729395499e-03
1.357409058629926372e-14
1.696761323287407728e-14
2.036113587944889400e-14
1.357409058629926372e-14
2.036113587944889400e-14
4.393653468161203790e+01
1.026800694732274195e+02
1.503147871910099695e+02
1.942158664264456718e+02
2.364994781165126199e+02
2.780155271505217343e+02
3.191523732549930514e+02
2.562238917091200219e-01
2.491274263199215466e-01
2.366815755799958065e-01
2.147095734601803529e-01
1.793758366179691310e-01
1.347054251290440707e-01
8.839083129480505840e-02
3.584316540679622493e-02
3.830778486833082055e-03
1.671915880884118415e-14
1.462926395773603850e-14
6.269684553315447211e-15
1.360610150477938696e+01
5.443303846575726368e+01
8.488928887839693971e+01
1.123663210511247001e+02
1.386075394283165281e+02
1.642725747824481459e+02
1.896552667593311128e+02
2.148963249564600630e+02
4.143390138761314234e-01
4.074299357649120989e-01
3.944956319180252247e-01
3.712921253475326422e-01
3.313344045084274381e-01
2.695756119285817043e-01
1.997912823634904467e-01
1.211483400157236934e-01
4.282444508377088177e-02
1.868905732956273715e-03
6.435290026846029662e-15
3.861174016107618744e-15
2.772707994012960597e+01
4.742311833758800077e+01
6.468758411961395893e+01
8.100022593661944370e+01
9.687882617588665823e+01
1.125468506875956365e+02
1.281097504548837662e+02
1.436194322861447858e+02
6.518186667241682164e-01
6.453517513968992647e-01
6.327495939069036623e-01
6.107296025735033940e-01
5.702442949097985547e-01
5.023171767143738142e-01
3.983219765285404002e-01
2.911330116905518905e-01
1.661639855384379749e-01
4.971659772588132853e-02
4.189460445257371115e-04
1.316231614187781318e+01
2.611490831208045549e+01
3.701738751944262873e+01
4.717915740130631974e+01
5.701253661875566792e+01
6.668854574392230461e+01
7.628645035286665177e+01
8.584492992721102667e+01
9.538334064995279959e+01
9.715970740701695973e-01
9.663291831408832300e-01
9.565803449977889894e-01
9.375870480086596626e-01
9.016046600154951074e-01
8.387222486405608857e-01
7.350641933643383696e-01
5.772015862817424514e-01
4.218952562920825766e-01
2.343960362228299232e-01
5.349288563140714103e+00
1.409753405617047584e+01
2.102850818551754841e+01
2.737519936780987351e+01
3.347208185214215348e+01
3.945106376146873117e+01
4.537194625470781517e+01
5.126360418585653633e+01
5.714041179616675947e+01
6.300963456529576234e+01
1.323893248269682132e+00
1.320208341581819766e+00
1.313191458538220724e+00
1.300643478781659645e+00
1.276281359521391545e+00
1.231033986275854808e+00
1.152144050891124927e+00
1.022446452556758034e+00
8.248405705010040112e-01
1.185377922394567074e+00
7.390064736205867568e+00
1.183645643276953763e+01
1.581348541295023225e+01
1.959917958307123698e+01
2.329627341423019971e+01
2.695008560799385933e+01
3.058221877119560261e+01
3.420335912667081857e+01
3.781889088893819917e+01
4.143155214945397802e+01
1.601171445479582012e+00
1.599371392616431908e+00
1.595937351443333263e+00
1.589264657171245210e+00
1.576295784783108722e+00
1.553142153283899596e+00
1.510507783499049461e+00
1.438172951902362273e+00
1.321565041796617601e+00
3.694456645640994630e+00
6.583877632917663369e+00
9.086571528195966252e+00
1.144143422830224210e+01
1.372946395207773485e+01
1.598519315805274310e+01
1.822482653801778696e+01
2.045631899991698077e+01
2.268366326898273755e+01
2.490888586800720716e+01
2.713302121674304956e+01
1.695915399998322526e+00
1.695244369260128448e+00
1.693939613802275979e+00
1.691406500376155142e+00
1.686503484400989183e+00
1.677079426575744492e+00
1.659582016810349225e+00
1.630175651162059758e+00
1.690013065867038478e+00
3.604347440222969823e+00
5.187976827268399482e+00
6.656091157578333473e+00
8.073555677632191063e+00
9.466862291214543035e+00
1.084820568170082566e+01
1.222351696084793105e+01
1.359575935100523658e+01
1.496643333806031961e+01
1.633630392018723043e+01
1.770576247814638293e+01
1.579828525766652003e+00
1.579549130970731907e+00
1.579027766148999978e+00
1.578118133168047610e+00
1.576367343792304476e+00
1.573037047691915991e+00
1.566858110345240807e+00
1.556205543682722015e+00
1.929350066779342399e+00
2.938832097995549564e+00
3.856695316339435742e+00
4.735947818208142479e+00
5.597084216700091375e+00
6.449317492861470491e+00
7.297078333847626830e+00
8.142568032189840821e+00
8.986898127388647239e+00
9.830634510082024491e+00
1.067406648417345139e+01
1.151734226869250044e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_CIP_DeC_P2_CFLL.txt <==
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_CIP_DeC_P2_ERROR.txt <==
2.852342771948368050e+00
2.967541915101354899e+00
2.845508601088176714e+00
2.976818012289124127e+00
3.681826406908356386e+00
3.120297025636505683e+00
2.687930137013621934e+00
2.880139904824988495e+00
8.858116313292609956e-01
9.657378119768652569e-01
1.138169155428534030e+00
1.500875338825697236e+00
3.807396799900717888e+00
3.831101829349047083e+00
3.837192624746503800e+00
3.977232002119597265e+00
3.996353616139794340e+00
4.001890788430146451e+00
3.996416405608944622e+00
3.893913966661237680e+00
2.852340667564639887e+00
2.967535276129720678e+00
2.845497944800067902e+00
2.976781577678274449e+00
3.147049678881115309e+00
3.161021120132608608e+00
2.687928600036745497e+00
3.338327955789373913e+00
8.857437002524152225e-01
9.656207976296838913e-01
1.137970941503125832e+00
1.500536503610423678e+00
3.807394155050634943e+00
3.831102433892226600e+00
3.837196548360971349e+00
3.977368166155114348e+00
3.996643283969406379e+00
4.959034873347622607e+00
1.770861610471574522e+03
1.770532369281163710e+03
2.852337671602469982e+00
2.967525781387321260e+00
2.845482578354179282e+00
3.066882972756576287e+00
3.681683168281781438e+00
3.160990657526967507e+00
2.687926373303083594e+00
3.940880558122614286e+00
8.856460466653082175e-01
9.654525698772334907e-01
1.137685743627442347e+00
1.500048820348017564e+00
3.807390278099979319e+00
3.831103301686291651e+00
3.837202085360211790e+00
3.977568619017605389e+00
4.347840043095709817e+00
4.003543039355845323e+00
4.269080192935694740e+00
3.895882556019138576e+00
2.852333293208648257e+00
2.967512001940169952e+00
2.785061886766836192e+00
2.976653812835911239e+00
3.106534780267518503e+00
3.160946817328949887e+00
2.687923135342817904e+00
2.692892810927592695e+00
8.855057316320259497e-01
9.652106419798676118e-01
1.137275424707434812e+00
1.499346768985412970e+00
3.807384693912483353e+00
3.831104454746609989e+00
3.837209711379443888e+00
3.977866633155283438e+00
4.411569791200942170e+00
8.567613308836487249e+02
4.258759700359550315e+00
4.034982224273814033e+00
2.852327010840062460e+00
2.967492204202817341e+00
2.845428514782928353e+00
3.066581714360111288e+00
3.681386586726512533e+00
3.160883695567645368e+00
3.034051815862162549e+00
4.186687695241062102e+00
8.853041743154227428e-01
9.648628028460130013e-01
1.136685081670073982e+00
1.498335611212388008e+00
3.807376505058014171e+00
3.831105873014179597e+00
5.969307643285867471e+02
3.978315607906633300e+00
4.209625250572443633e+00
7.620918536013366520e+02
3.920996507236906403e+00
4.579395307800337989e+00
2.852317909902573057e+00
2.967463619675188458e+00
2.845382488379036623e+00
2.949341851118262081e+00
3.681134697241891018e+00
3.160792722284151868e+00
2.687911368513581145e+00
3.940891254027087953e+00
8.850148053005109094e-01
9.643627743940683672e-01
1.135835583733677323e+00
1.496878577217133355e+00
3.807364497854019980e+00
3.831107410762280008e+00
3.837232843615975053e+00
3.973730795452453446e+00
3.839557012591859664e+00
5.319692545139256481e+02
5.319798296530160542e+02
3.849184096209532058e+00
2.852304646188670745e+00
2.967422318794680436e+00
2.966711553555125391e+00
3.041596855511826902e+00
3.680771958209931416e+00
3.160661548267875709e+00
2.687900850480905213e+00
4.186625705103924844e+00
8.845997668288075877e-01
9.636442220205856390e-01
1.134612975419220238e+00
1.494777405832688588e+00
3.807346650374749508e+00
3.831108477435223758e+00
3.837246831545080283e+00
3.980898460012426199e+00
5.347225704244576328e+00
3.836525283873446934e+00
4.067776725366369917e+00
3.605383778891271618e+02
2.852285263898485912e+00
2.967362519311339319e+00
3.055153392935953338e+00
2.948642772893077968e+00
3.680249408768994979e+00
3.160472145751711093e+00
2.713873989496945693e+00
3.940904917933659934e+00
8.840052264611790722e-01
9.626120526066656025e-01
1.132852996199804396e+00
1.491743991436749850e+00
3.970730128689587080e+00
3.831107339399467904e+00
7.465716530518181848e+00
3.836587034142266095e+00
3.847823584550721598e+00
4.846998351475720668e+00
2.504662727354395599e+02
4.844717942975976577e+00
2.852256718192892393e+00
2.967275704131723479e+00
2.966401395996201451e+00
2.976870060121393546e+00
3.679496145444909327e+00
3.160198273769382116e+00
1.119824634165113020e+00
3.940913091655034783e+00
8.831551361319860405e-01
9.611303460469978743e-01
1.130318687917026832e+00
1.487357837125902638e+00
3.807278660022562988e+00
3.831099138266823800e+00
4.144445700045356062e+00
4.836196635597381999e+00
1.758388920800546202e+02
4.315177882465304648e+00
4.853171626763058910e+00
1.432119232509728590e+02
2.852214304630014130e+00
2.967149173100321224e+00
3.054624783689482204e+00
2.947195666462844255e+00
2.978569856609287747e+00
3.159801358890499845e+00
2.687821567291374336e+00
3.339198055364215989e+00
8.819430180036081923e-01
9.590053060838160670e-01
1.126667821900272815e+00
1.481001466663654842e+00
3.807213874351500049e+00
3.831070543164986297e+00
4.147090028740242573e+00
4.156765374772370514e+00
4.845718328934593089e+00
4.342664680407675171e+00
3.882992641574261938e+00
4.323082428012753553e+00
2.730877955551723524e+00
2.966963768234837762e+00
2.965755762614544544e+00
2.945967246155437813e+00
3.676839251097018035e+00
3.159224285199912163e+00
2.687758568285682159e+00
3.339588197579906215e+00
8.802217430770864492e-01
9.559619326893220581e-01
1.121405554301915686e+00
1.471760824710178772e+00
3.807107943754238999e+00
6.980807456980670622e+01
4.816300697723429280e+00
3.834831647117802333e+00
3.846765431920903922e+00
4.838363532803295897e+00
5.266565530947725193e+01
4.835131967806818309e+00
2.852052989904859892e+00
2.966690103972215553e+00
2.965203085938986849e+00
2.897157417987862527e+00
3.674567177423495146e+00
3.158381554702343941e+00
2.687653103420437617e+00
4.185861128690405941e+00
8.777925020977929149e-01
9.516128266637097211e-01
1.113815442366560493e+00
1.458268943843311849e+00
4.648995949153079010e+00
3.314507148720895913e+01
3.840881327344649598e+00
4.840568626698231292e+00
4.837328120761021033e+00
4.828074001734881548e+00
4.834601868083935550e+00
4.652023133247354281e+00
2.851900919733525885e+00
2.845157004169112547e+00
2.843482856396041036e+00
2.927962722577951205e+00
3.671271630089318450e+00
3.157143308477435628e+00
2.687470717979399293e+00
3.340889648755229313e+00
8.743965059509647419e-01
9.454188808670015431e-01
1.102859894508407157e+00
4.941675018738009406e+00
3.806561846481286704e+00
4.321474882879102530e+00
3.616843805040441850e+01
4.755040685361565522e+01
4.846895398903320995e+00
4.831195500301827650e+00
5.041195373547919445e+01
4.834409633567890552e+00
2.851658020925817549e+00
2.965666393176594529e+00
2.842483703402593598e+00
3.046356502321703630e+00
2.968491207156655598e+00
3.155308685591335482e+00
3.471811372777453109e+00
3.433903587477539432e+00
8.697198848323604015e-01
9.366459869876428979e-01
3.949845936082838183e+00
3.230629340621693046e+00
3.804165088996469102e+00
3.807659107507350882e+01
4.818874883369856477e+00
4.840567850449591702e+00
4.825908686399468017e+00
2.000343431055944166e+01
5.114219519110360324e+00
4.834332983736206124e+00
2.851259326263869465e+00
2.964721869418590838e+00
3.049574889063081606e+00
3.045372415353337470e+00
3.659478506223768690e+00
2.962927902175007677e+00
2.686546975299347384e+00
3.343253341046680482e+00
8.634376415462975407e-01
9.243354080616704715e-01
3.958261503674750159e+00
1.368523433218987950e+00
4.257378780168073362e+00
3.824075269746096239e+00
2.214388620911650207e+01
4.827092078906245476e+00
4.828107495155520290e+00
2.683452963066310204e+01
4.833650989399798092e+00
4.833907512665224004e+00
2.850585401255697704e+00
2.841995243630582646e+00
2.958861077603587297e+00
3.036126287470536145e+00
2.953796633176790642e+00
2.958878708523809298e+00
3.489123557471593085e+00
3.572200615031971171e+00
3.941642834601553513e+00
3.949739402731427873e+00
3.584494338980189987e+00
2.590266687812733171e+00
3.799476610706328028e+00
3.836213557989885725e+00
4.810756672619396213e+00
4.818047202486437364e+00
4.830213246176402464e+00
1.757402964068718632e+01
4.832837262928423527e+00
4.833063193818878389e+00
2.849408167396385139e+00
2.960892412862075940e+00
2.954866116778410046e+00
2.877450163805092664e+00
2.940808201308459324e+00
3.096594897219955733e+00
3.246066761618112917e+00
4.308046981250853946e+00
3.939272594099012093e+00
3.982785458490147423e+00
9.890923978689387663e-01
1.608877453052047546e+00
1.069201766833896450e+01
1.208469339601266590e+01
4.791098038243839063e+00
4.818369254081773079e+00
4.196605128420780595e+00
4.830271954049983663e+00
4.831047926369037349e+00
4.831341138059670470e+00
2.847292618647269347e+00
2.957547211148246369e+00
2.828183151686789021e+00
2.815639696291018623e+00
2.921414162100366418e+00
2.978875494418347536e+00
3.237515444928495967e+00
3.799194024390783575e+00
8.448041878725200959e+00
4.341085841939891665e+00
4.482050521660556619e+00
4.552525222648596603e+00
6.222845055730063635e+00
3.802741405952623222e+00
4.784187538272223428e+00
4.815271066375999887e+00
4.823596945911224232e+00
4.826530200498487133e+00
4.827433566951586208e+00
4.827806591524248958e+00
2.719559674772269897e+00
2.955837179468036258e+00
2.945281726951598067e+00
2.940588249714035207e+00
2.894794722744401305e+00
2.928012208893563173e+00
4.799871625773012518e+00
3.869969727552327932e+00
5.990095495662850489e+00
2.540192776178448408e+00
1.149208684673267866e+00
4.654589166146367418e+00
3.787271552775588912e+00
7.499983632758080887e+00
4.275578347588755435e+00
8.348819637484483636e+00
4.816006694221147910e+00
4.818987773048289291e+00
4.820136061797220428e+00
4.820625988630715675e+00
2.948675121268735211e+00
3.079311886735028647e+00
3.034068325102290409e+00
3.125753909030543731e+00
2.769578340807372197e+00
4.780059735907892460e+00
3.982192504136726985e+00
6.591251923129696877e+00
5.192605956479633633e+00
5.490428696724318769e+00
4.221870322734523562e+00
1.144230426926250210e+00
3.407235900251099459e+00
3.791044722868821992e+00
5.984342008598802387e+00
6.990513856930638426e+00
7.811341863627241366e+00
8.515305597201859200e+00
8.523049247391680794e+00
8.526705145823834542e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_CIP_DeC_P2_IRES.txt <==
4.433550192779615706e+00
4.183639256418840269e+00
3.694709377070535261e+00
3.669097828864477773e+00
6.075677851468427981e+00
3.482806432807201258e+00
4.967538914236217629e+00
4.894785348610218634e+00
8.751961885545825881e-01
7.266257328841344565e-01
6.692600088741745834e-01
6.981356628385334551e-01
4.665547296339532579e+00
5.421606314489712197e+00
6.111455230809021977e+00
6.571716592509442734e+00
6.841759366594302172e+00
6.990299613409895585e+00
7.069218821279265264e+00
8.000000000000000000e+01
4.433757937137142058e+00
4.183759373328232556e+00
3.695000085721739325e+00
3.669306317389536165e+00
3.959699231972108269e+00
3.534855108535897017e+00
4.967582278833402754e+00
1.655952218628570227e+00
8.753126286920390742e-01
7.266426802552844455e-01
6.692453924624632844e-01
6.981342667363185095e-01
4.666142132576743151e+00
5.422225682363481347e+00
6.112102008131405029e+00
6.572374997693047227e+00
6.842410675282573962e+00
6.990915878269473360e+00
7.069699212792868614e+00
7.113051524171299711e+00
4.434056825139121472e+00
4.183932209301081784e+00
3.695418368582216839e+00
3.669606303696086869e+00
6.075782444918800707e+00
3.534954922957141754e+00
4.967644669338577401e+00
7.671810379194643481e+00
8.754803873664064318e-01
7.266671593119128358e-01
6.692243911282840241e-01
6.981322782365827484e-01
4.666997942880823480e+00
5.423116822207460608e+00
6.113032634599477433e+00
6.573322351754515402e+00
6.843347116242584072e+00
6.991792138510507293e+00
8.000000000000000000e+01
8.000000000000000000e+01
4.434486880892659855e+00
4.184180936582648336e+00
3.696020281428420873e+00
3.670037996952658865e+00
3.990394882430821966e+00
3.535098574984498754e+00
4.967734441305119653e+00
4.894964475863910813e+00
8.757222496595082895e-01
7.267025807698064277e-01
6.691942307645559751e-01
6.981294587978111865e-01
4.668229332789231911e+00
5.424399123255637889e+00
6.114371874783267380e+00
6.574685693610634374e+00
6.844692828148475350e+00
6.992970652995990299e+00
7.067290633171168679e+00
7.113710221976112358e+00
4.435105743557833158e+00
4.184538948897903232e+00
3.696886586971843247e+00
3.670659334392971651e+00
6.075998999150737490e+00
3.535305364339746070e+00
5.241142688699911290e+00
7.685252103706636362e+00
8.760712964197550079e-01
7.267539674025274010e-01
6.691509482435593625e-01
6.981254881608706109e-01
4.670001354088435086e+00
5.426244580602668677e+00
6.116299578883507060e+00
6.576648267536134185e+00
6.846622259979405101e+00
7.003323834845102347e+00
8.000000000000000000e+01
7.111103682550490745e+00
4.435996461781520850e+00
4.185054409030289690e+00
3.698133725924607873e+00
3.656498843647706387e+00
6.076182899112771096e+00
3.535603137388912742e+00
4.968049570712130603e+00
7.686466702864139577e+00
8.765757481905335213e-01
7.268287869028666748e-01
6.690888996041572945e-01
6.981199534105864135e-01
5.079968637586044444e+00
5.428901166077400475e+00
6.119075364641477499e+00
6.579474971535163697e+00
8.000000000000000000e+01
6.990830556537431129e+00
8.000000000000000000e+01
8.000000000000000000e+01
4.437278781670087824e+00
4.185796861091495735e+00
3.699929746440740796e+00
4.195897871876358209e+00
6.076447660991114219e+00
3.536032125095032619e+00
4.968317274453680987e+00
7.701656841917897012e+00
8.773062914351746899e-01
7.269382873864630445e-01
6.690000848442340109e-01
6.981123607462091929e-01
4.676223789249063678e+00
5.432726839392705287e+00
6.123075016474325949e+00
6.583549104783134709e+00
6.853755005183430171e+00
8.000000000000000000e+01
7.076460250326609192e+00
8.000000000000000000e+01
4.439125541446042433e+00
4.186866888771999307e+00
3.702517524682343186e+00
3.659666103915609536e+00
6.076828985035403363e+00
3.536650560949174071e+00
4.968702841384207147e+00
7.710140572562794503e+00
8.783673704434512564e-01
7.270997083292586316e-01
6.688732447687349980e-01
6.981022112582665473e-01
6.552770916482274721e+00
5.438239460448785145e+00
6.128845789771450114e+00
8.000000000000000000e+01
6.824094400438939445e+00
6.994279159413020253e+00
8.000000000000000000e+01
6.999992655390103735e+00
4.441786580415213237e+00
4.188410313473695190e+00
3.706248802825069077e+00
3.662362332335669546e+00
6.077378486396245449e+00
3.537542963859376055e+00
2.058933052745288261e+00
7.730302504637292849e+00
8.799150246498465000e-01
7.273400770760277689e-01
6.686927070365062953e-01
6.980892379480362342e-01
5.080239712776453587e+00
5.446191364204718610e+00
6.137197268362093006e+00
6.706711312100522626e+00
8.000000000000000000e+01
8.000000000000000000e+01
7.102348600793870759e+00
8.000000000000000000e+01
4.445623806146737245e+00
4.190639252968732187e+00
3.702123908421350862e+00
3.666254673789195895e+00
4.036934597722495965e+00
3.538832471824289616e+00
4.970059858664240160e+00
3.383686930982804597e+00
8.821859525226654064e-01
7.277029946818927009e-01
6.684370399571224475e-01
6.980740327796606248e-01
5.080448451213301908e+00
5.457686054819235189e+00
6.142701404417032940e+00
6.517262025688005167e+00
6.872414876190192423e+00
8.000000000000000000e+01
6.807656144700324319e+00
8.000000000000000000e+01
4.429348305429940957e+00
4.193863739229005461e+00
3.853850303792945464e+00
3.671882497847001048e+00
6.079315064512796241e+00
3.540699455573028231e+00
4.971217066550485342e+00
1.652477574064360910e+00
8.855466884070795075e-01
7.282612906909036177e-01
6.680778072654440791e-01
6.980596171799647864e-01
4.716018804347921645e+00
5.474389076851563729e+00
6.551232784944672538e+00
8.000000000000000000e+01
8.000000000000000000e+01
7.054263457723255470e+00
8.000000000000000000e+01
7.195599897224405517e+00
4.459171466386938398e+00
4.198539976082090064e+00
3.862192811260890757e+00
4.092995705803454065e+00
6.080969443772305638e+00
3.543410112961124181e+00
4.972891075582494658e+00
7.867935181017497115e+00
8.905805742590170437e-01
7.291416870629355840e-01
6.675793443823518913e-01
6.980553882404894050e-01
5.258789788673265519e+00
8.000000000000000000e+01
6.165788249315346192e+00
6.710573052969504459e+00
6.849925320918078597e+00
6.935737360617603819e+00
7.192797640558982408e+00
7.219049999812789054e+00
4.470775117040791891e+00
4.184277534705842072e+00
3.874045828874974617e+00
3.691892339873244389e+00
6.083366904778636730e+00
3.547361408965954865e+00
4.975319151148428709e+00
3.477577973683337653e+00
8.982494767907327482e-01
7.305751348576331461e-01
6.669021448257742568e-01
2.457573012366724097e+00
4.772660790097075889e+00
5.753748729134964712e+00
8.000000000000000000e+01
8.000000000000000000e+01
6.973252099008025340e+00
7.077781932816376909e+00
8.000000000000000000e+01
7.257246102288550382e+00
4.487640198328083585e+00
4.215300293690596334e+00
3.891798800511316436e+00
4.249068160371894720e+00
3.902794376993480530e+00
3.553153726854119121e+00
6.068821994864681990e+00
3.531135899711486115e+00
9.102115440223583764e-01
7.330047568856401519e-01
5.561080241793915135e+00
5.219697588577301595e+00
4.906793116190770299e+00
5.562686344380086467e+00
6.558232603100798030e+00
6.715764203686554801e+00
6.864828002900067005e+00
8.000000000000000000e+01
7.278008799442251764e+00
7.314765058714175261e+00
4.512259664022516326e+00
4.229965673243822444e+00
3.917819602613499264e+00
3.491980594389412218e+00
6.091938712431677061e+00
3.508019003463373142e+00
4.984038123223097472e+00
3.629021206052427839e+00
9.294837531052506652e-01
7.373303862408882026e-01
8.069724901160124642e-01
6.988175525175238656e-01
5.120034127084914566e+00
5.616205985974251469e+00
8.000000000000000000e+01
6.832717298647718707e+00
7.171854126340130087e+00
8.000000000000000000e+01
7.361342829824449652e+00
7.399759579144690846e+00
4.548417938505155966e+00
4.228576104966220939e+00
3.956287722197077805e+00
3.791453191756981589e+00
2.811407320364825768e+00
3.520014643989096470e+00
4.991713757942599194e+00
5.434119530627066652e+00
8.046904129706749842e+00
7.220520964165513256e+00
1.750512064369985410e+00
3.628262172150103382e+00
4.966452543656821206e+00
5.735385396715362738e+00
6.575757416126156940e+00
6.759333944556054519e+00
7.283726690530647474e+00
8.000000000000000000e+01
7.485639217067674878e+00
7.525111600870021178e+00
4.601964810958993013e+00
4.284721732963778784e+00
3.925091706998748542e+00
3.591953599292752930e+00
2.834700477192805934e+00
3.481676769804209925e+00
3.812232543277143115e+00
9.142179775611047887e+00
8.444008519021924286e+00
5.175962871104071716e+00
6.636993659666419187e-01
1.800002233085167491e+00
8.000000000000000000e+01
8.000000000000000000e+01
6.614840223160689980e+00
7.247526268424774543e+00
7.455819812801162350e+00
7.594486819018483104e+00
7.670730133862750932e+00
7.711036983300687098e+00
4.682130881146632007e+00
4.414135193399842727e+00
4.041657057078658077e+00
3.812000396086363097e+00
2.872155434031037569e+00
3.566516977364404983e+00
3.862402494987013490e+00
5.683542016442049594e+00
3.791217008567580482e+00
8.171890053714172097e+00
1.264666387318578389e+00
8.000000000000000000e+01
8.000000000000000000e+01
6.117703333114206110e+00
6.703658821225267239e+00
7.479999843739736143e+00
7.726105215332560228e+00
7.870667139573996884e+00
7.948827630934647281e+00
7.989953660270798785e+00
4.769035416152051177e+00
4.555612423144174805e+00
4.219895630246332630e+00
3.948277459231320119e+00
2.934783673664164372e+00
3.611697497717115901e+00
1.283289604028190567e+01
5.710418817728396768e+00
8.738754616926053487e+00
2.550889126775711446e+01
1.814204729377192571e+00
8.000000000000000000e+01
5.598779452080403729e+00
8.000000000000000000e+01
7.511086392357930741e+00
8.000000000000000000e+01
8.143873742303464169e+00
8.293323206801350267e+00
8.373510122866891336e+00
7.114823556370101443e+00
4.989874100732041740e+00
4.853100928716033380e+00
4.618943364327322776e+00
4.927469387885694552e+00
4.296059223438717822e+00
1.585517273136720107e+01
6.329631739692407777e+00
5.722234886045290736e+00
6.187333962469227622e+00
7.938514044048986307e+00
8.000000000000000000e+01
7.171426159746582263e-01
1.849023400950493823e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_CIP_DeC_P2_TAUU.txt <==
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_CIP_DeC_P2_maxeps.txt <==
1.404333387430677450e-11
8.426000324584071160e-12
2.808666774861359342e-12
1.123466709944542283e-11
5.617333549722716261e-12
2.808666774861359342e-12
1.404333387430680075e-12
9.830333712014746994e-12
2.808666774861359342e-12
7.021666937153394519e-12
1.123466709944542283e-11
2.808666774861359342e-12
9.830333712014746994e-12
1.404333387430680075e-12
1.544766726173744548e-11
7.021666937153394519e-12
8.426000324584071160e-12
5.809804461603338425e-07
8.081636000491706847e-06
2.972847696825982439e+03
8.947803803752416615e-05
1.952564908746879532e-12
2.928847363120318895e-12
3.905129817493757449e-12
2.928847363120318895e-12
5.857694726240632943e-12
3.905129817493757449e-12
2.928847363120318895e-12
5.857694726240632943e-12
4.881412271867196004e-12
1.171538945248125135e-11
5.857694726240632943e-12
8.786542089360943760e-12
7.810259634987508436e-12
1.171538945248125135e-11
4.881412271867196004e-12
1.952564908746879532e-12
4.764634240924063597e-06
1.491879252174141129e+03
1.138031129777175011e+04
3.190975736863169415e-04
2.714818117259851759e-12
2.036113587944889425e-12
5.429636234519698671e-12
4.072227175889775619e-12
2.714818117259851759e-12
2.714818117259851759e-12
2.714818117259851759e-12
2.036113587944889425e-12
2.714818117259851759e-12
7.465749822464580826e-12
2.714818117259851759e-12
4.072227175889775619e-12
3.393522646574814093e-12
9.501863410409461365e-12
8.823158881094500647e-12
1.653512233671383872e-06
2.017165196166464817e-05
1.557104570883189581e+03
1.334671917691277122e+04
9.335286559926114520e-04
2.288086018956020666e-04
2.830982997077063838e-12
9.436609990256886866e-13
1.415491498538532929e-12
1.415491498538532929e-12
1.887321998051376565e-12
1.415491498538532929e-12
2.830982997077063838e-12
1.887321998051376565e-12
4.718304995128435961e-12
1.415491498538532929e-12
2.830982997077063838e-12
1.415491498538532929e-12
1.887321998051376565e-12
8.543694361110294879e-08
1.306751994501768485e-05
8.843092739202324992e+02
6.225340801300460043e+03
1.233386892558446198e+04
2.251254076741593391e-03
7.617135146438591209e-04
1.968078985669134721e-12
1.312052657112757019e-12
9.840394928345679665e-13
1.312052657112757019e-12
1.312052657112757019e-12
3.280131642781888510e-12
1.640065821390945870e-12
6.560263285563788126e-13
1.968078985669134721e-12
5.248210628451013537e-12
1.640065821390945870e-12
2.624105314225511615e-12
2.296092149947323168e-12
5.544662345251076371e-06
5.010875483823892709e-05
9.759424475292195211e+02
6.826564335043281972e+03
1.048929789601689299e+04
4.618118297673185629e-03
2.145018070955283154e-03
5.594009938570589785e-04
4.560647777152079483e-13
6.840971665728118214e-13
2.280323888576040246e-13
4.560647777152079483e-13
1.596226722003226304e-12
1.596226722003226304e-12
1.596226722003226304e-12
4.560647777152079483e-13
1.596226722003226304e-12
1.140161944288019164e-12
1.824259110860829370e-12
4.972849382300597427e-07
3.328893916404665211e-05
4.635169886457359212e+02
3.334596064349921562e+03
6.190248882367874103e+03
8.545850646567349031e+03
8.592522333660423950e-03
4.976319381239773139e-03
1.797727834502084888e-03
1.245330821246224730e-04
1.188948555217248720e-12
4.755794220868999527e-13
7.926323701448328842e-13
1.268211792231731726e-12
7.133691331303496766e-13
9.511588441737992995e-13
1.268211792231731726e-12
1.585264740289664153e-12
5.548426591013832613e-13
8.718956071593159909e-13
1.561881535990169854e-05
5.523297878746244116e+00
9.255885440168181049e+02
3.475945208166954671e+03
5.217635644918262187e+03
6.780629747729688461e+03
1.495878480035088900e-02
9.993072957613261670e-03
4.893192337070570441e-03
1.331389006768082936e-03
8.816517019869330238e-13
8.816517019869330238e-13
9.918581647352994245e-13
4.408258509934669158e-13
3.306193882451002626e-13
1.653096941225496819e-12
7.714452392385666230e-13
7.714452392385666230e-13
1.102064627483667921e-13
2.983964990204095119e-06
8.108449790430198774e-05
2.484195689873903916e+02
1.759981526819220562e+03
3.100906665749061176e+03
4.228696398731405679e+03
5.283530468659872895e+03
2.476957616744377561e-02
1.844807470552576462e-02
1.092237410289673138e-02
4.199057553688326921e-03
6.403644938440218115e-04
3.064589559795008750e-13
3.064589559795008750e-13
7.661473899487526924e-14
2.298442169846257446e-13
1.664313650905540965e-06
4.534841089843130297e-06
1.915338737721051535e-06
6.895326509538762746e-13
4.046710030332603989e-05
4.705181709345131935e+01
6.186741471216231503e+02
1.763177736155209232e+03
2.592646760657088635e+03
3.343601584376849132e+03
4.062764766828266602e+03
3.939827110282276279e-02
3.172016195457072474e-02
2.178689686421796459e-02
1.105355137858833950e-02
3.435288583884410756e-03
3.195720877815676194e-13
1.331550365756532799e-13
2.130480585210451722e-13
6.112819619600334669e-07
9.336902039193123307e-06
1.220206661298537888e-05
9.571102262802332148e-06
1.104709186836384238e-05
1.918601652565554250e-04
1.234786321763673271e+02
9.188427264458204036e+02
1.550705020986421914e+03
2.091056684577566557e+03
2.598903620636632240e+03
3.092376608629544080e+03
6.088056985508266683e-02
5.217908762318249072e-02
3.960410064510003214e-02
2.420570887137682425e-02
1.024162665185524013e-02
2.327615945381660868e-03
1.851368444043073894e-13
2.777052666064609327e-13
1.164975148637620569e-05
2.037007286254452956e-05
2.322361001540246378e-05
2.056749800544753015e-05
1.001272919002925101e-04
3.964512369925657964e+01
3.692514517231169293e+02
8.914824076035899907e+02
1.287038860925994641e+03
1.647992999482547702e+03
1.994675002761207452e+03
2.334709909354504816e+03
9.878804066444406284e-02
8.266103582199760269e-02
6.743995188837965948e-02
4.727983982335938473e-02
2.501684865375926325e-02
9.074243613047554627e-03
9.377653249809815962e-04
9.489462380359135892e-05
1.439857994355372571e-04
9.908420277227098134e-05
3.906094130039521642e-05
3.634589129535878524e-05
4.464355202089620792e-04
5.449435315430505256e+01
4.757079326539858926e+02
7.742909087784773874e+02
1.033359968614410718e+03
1.277923945226584920e+03
1.516005770785747700e+03
1.750969032937889324e+03
1.605155507290301486e-01
1.270443815599980042e-01
1.097211947417573996e-01
8.474445344800388136e-02
5.367763560873300283e-02
2.531754260975124446e-02
8.097388952823856775e-03
4.632772715701974310e-04
3.497113221869169565e-04
3.045381286252721938e-04
1.272066969855122889e-04
3.033289634634297582e-04
2.735609535462757336e+01
2.085900756417947832e+02
4.494840009133317267e+02
6.383381495908075749e+02
8.119011193641655382e+02
9.790510036930693332e+02
1.143194692346258762e+03
1.305861312561418799e+03
2.507656630614377713e-01
2.087529358416005398e-01
1.730516228797536193e-01
1.429520242878388470e-01
1.023672445772316891e-01
5.891110175243515629e-02
2.625516434159116952e-02
6.569601225326271096e-03
1.119694743641453825e-03
5.996631046106799898e-04
4.207951113151884161e-04
1.296971306386957967e-03
2.854148255368411924e+01
2.446398593673804953e+02
3.860798072438371378e+02
5.103647113706068694e+02
6.281673479061637408e+02
7.430450536731258353e+02
8.565097313628799611e+02
9.692703501170792606e+02
3.807549721664373332e-01
3.358275390548753347e-01
2.642980778308008927e-01
2.299854544976754622e-01
1.807853364350023584e-01
1.199402089191458770e-01
6.672755016047880738e-02
2.837112628315099916e-02
2.692997699342237691e-03
1.558506929469209148e-03
1.001036037888619395e-03
1.622131620827525467e+01
1.140947201921745489e+02
2.260757610160756315e+02
3.163363598919473816e+02
3.998228137680037548e+02
4.804250421583407729e+02
5.596671695597306098e+02
6.382391994515132865e+02
7.164741826401341314e+02
5.655372943607760439e-01
5.187285637067676758e-01
4.371920297639633746e-01
3.601540658550304030e-01
3.013700610931617230e-01
2.221311464352306031e-01
1.424152112366481870e-01
7.791667561634733896e-02
2.592828844884845219e-02
3.241208240354147372e-03
4.546034484609259851e-03
1.777840781481982901e+01
1.251244599711236134e+02
1.922657604982821624e+02
2.519229948721011283e+02
3.086792135474800602e+02
3.641148450529824458e+02
4.189100553109960856e+02
4.733855871719279094e+02
5.276992920389948267e+02
8.226116112587834595e-01
7.751343376028860810e-01
6.898447679875967520e-01
5.467247083863617796e-01
4.783946772725605201e-01
3.838454331053252067e-01
2.732112482163519540e-01
1.770327856034595859e-01
8.535067059699265324e-02
2.227657788696342164e-02
8.519102509714105764e+00
6.109798630365495598e+01
1.134630611204799209e+02
1.566431128865566222e+02
1.968146894007569188e+02
2.356878854085578894e+02
2.739454640250503985e+02
3.118989784233305613e+02
3.496993676943536116e+02
3.874219010797757505e+02
1.166759578878189263e+00
1.120795768989624630e+00
1.035468394725745478e+00
8.845848009542738311e-01
7.337324864007352954e-01
6.247340411629553891e-01
4.846011752681494977e-01
3.516396160648238012e-01
2.110844812777634971e-01
8.319589591419424002e-02
1.682874136402203646e+01
6.370431511622919629e+01
9.563636177701536667e+01
1.242871815971841727e+02
1.516375438403496503e+02
1.783912338103815500e+02
2.048545665416382917e+02
2.311727238650481695e+02
2.574173311015910599e+02
2.836244290327726389e+02
1.596858432846300468e+00
1.555003389450728246e+00
1.475193133803728074e+00
1.327998255964186969e+00
1.078452259505442878e+00
9.576932171028189611e-01
8.000350535075547720e-01
6.296565161055407422e-01
4.370141563580766664e-01
4.561314960921306394e+00
3.222667022294233163e+01
5.683362037935190614e+01
7.750995144208347654e+01
9.684578763306265614e+01
1.155963207047971650e+02
1.340680240972169486e+02
1.524017095133431781e+02
1.706658164301351803e+02
1.888945277681895050e+02
2.071051504160205354e+02
2.078517745891544255e+00
2.042875189866965258e+00
1.974889206399171870e+00
1.844291588385321035e+00
1.608125988081346547e+00
1.386161900470415764e+00
1.218944546285928965e+00
1.028201018790197763e+00
8.577177601240368876e-01
1.115469098877601439e+01
3.230259269871279315e+01
4.751928737236368505e+01
6.128674495320470328e+01
7.446948526861987716e+01
8.738225088227407866e+01
1.001632798401027031e+02
1.128783567896062294e+02
1.255599992650457324e+02
1.382245852664660504e+02
1.508804422037908921e+02


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_CIP_RK_P1_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_CIP_RK_P1_ERROR.txt <==
1.033078097663981121e-01
1.033078157312850853e-01
1.033078446384698978e-01
1.033079844840044115e-01
1.033086604933771135e-01
1.033119242474516142e-01
1.033276133728118357e-01
1.034018089751359976e-01
1.037347045596916789e-01
1.050418483423166266e-01
1.089680215320533024e-01
1.163063290767681196e-01
1.227411008326230873e-01
1.253449836717919763e-01
1.266245483919211379e-01
1.302017192227405418e-01
1.490969404403369170e-01
2.657873724255176984e-01
9.523862499231453560e-01
2.144899358431733294e+00
1.032932342155140626e-01
1.032932401445004478e-01
1.032932689712693919e-01
1.032934086523221440e-01
1.032940843566301087e-01
1.032973477025313919e-01
1.033130372036646233e-01
1.033872397731886578e-01
1.037201800759250114e-01
1.050275595830357789e-01
1.089548617456008173e-01
1.162982729098923640e-01
1.227565593242071484e-01
1.254752259979341478e-01
1.273361763984710016e-01
1.340219663249946902e-01
1.714371488386407516e-01
4.119898726635510267e-01
1.432977184863353015e+00
2.492232013697614601e+00
1.032665182921043284e-01
1.032665241263247546e-01
1.032665527530317456e-01
1.032666920140569711e-01
1.032673668949583845e-01
1.032706289139790207e-01
1.032863178321518638e-01
1.033605303782454271e-01
1.036935465330742351e-01
1.050013449749104821e-01
1.089306904965898909e-01
1.162834233623720043e-01
1.227849550985342375e-01
1.257166329946385053e-01
1.286748455931432666e-01
1.414317576833887813e-01
2.171545314533866178e-01
6.959414702269154374e-01
1.896209760114295095e+00
2.767355369285647182e+00
1.032175511461033146e-01
1.032175567498956614e-01
1.032175848741218871e-01
1.032177230687796599e-01
1.032183957874712732e-01
1.032216539386414389e-01
1.032373386315632857e-01
1.033115625286090133e-01
1.036447025311145326e-01
1.049532362027919830e-01
1.088862623435594978e-01
1.162559986346690249e-01
1.228371539442027760e-01
1.261658464954609205e-01
1.312159253215147703e-01
1.653261568707084794e-01
3.120551074739298381e-01
1.141945054435576923e+00
2.293513103690829169e+00
2.986693308572823558e+00
1.031278126457231270e-01
1.031278176694659376e-01
1.031278445282360207e-01
1.031279799877943687e-01
1.031286469382047960e-01
1.031318938582906769e-01
1.031475621518269381e-01
1.032217892058464037e-01
1.035551183732541791e-01
1.048649184331166689e-01
1.088045294390535683e-01
1.162052236794204191e-01
1.229332097732058621e-01
1.270061943270550664e-01
1.360977856941912589e-01
1.856231349668972797e-01
5.043826883592805732e-01
1.620621438626188127e+00
2.609960312137022509e+00
3.163835718376945660e+00
1.029634077163608941e-01
1.029634113021030556e-01
1.029634350257681297e-01
1.029635637206719051e-01
1.029642164144263100e-01
1.029674349643424774e-01
1.029830552524520076e-01
1.030572461195300438e-01
1.033908284910599745e-01
1.047027476508840121e-01
1.086540248695321287e-01
1.161109362182836530e-01
1.231102483370320883e-01
1.285895288628511324e-01
1.456253404589945566e-01
2.465679710979788997e-01
8.617516510823196585e-01
2.065337211088719371e+00
2.860888452239122248e+00
3.308890194177227073e+00
1.026621576961088966e-01
1.026621577068809743e-01
1.026621736192060569e-01
1.026622853750005088e-01
1.026629019547388444e-01
1.026660465522721694e-01
1.026815305657936411e-01
1.027555489024807450e-01
1.030893623261480152e-01
1.044046619617167437e-01
1.083763124112863269e-01
1.159349256391256494e-01
1.234369984421166411e-01
1.316012473181814302e-01
1.645907483853459030e-01
3.728501055256324137e-01
1.336087189830060584e+00
2.428910412733475965e+00
3.061901885501022047e+00
3.429234798968158859e+00
1.021111661350686955e-01
1.021111572543521306e-01
1.021111536881241927e-01
1.021112229528282622e-01
1.021117477397643775e-01
1.021146988003202583e-01
1.021298028931151153e-01
1.022032281750953203e-01
1.025368791735882246e-01
1.038571166327984102e-01
1.078635725179132171e-01
1.156051620944008040e-01
1.240422376974875118e-01
1.374038099934652701e-01
2.032053808151450258e-01
6.206430494578696333e-01
1.806137253577555946e+00
2.717052558418566743e+00
3.225136199821342586e+00
3.530288313330508299e+00
1.011048773157478819e-01
1.011048463503143591e-01
1.011047943477530325e-01
1.011047576895954814e-01
1.011050523432094062e-01
1.011075111404574622e-01
1.011216074012268040e-01
1.011932460640246195e-01
1.015251145843881070e-01
1.028512465767975614e-01
1.069150976967020578e-01
1.149831730721878609e-01
1.251674610140113553e-01
1.487704801781030983e-01
2.833009524892751707e-01
1.044072435210556149e+00
2.220244856846307790e+00
2.946237667643759828e+00
3.359501402565368888e+00
3.616079876411707694e+00
9.927519587443961457e-02
9.927511007645312135e-02
9.927493774016049599e-02
9.927463756125380623e-02
9.927435784660559870e-02
9.927557841099968194e-02
9.928708054105228609e-02
9.935375235087694212e-02
9.967863862192595514e-02
1.010076412790729961e-01
1.051604574632956507e-01
1.138036296946771941e-01
1.272734628212947861e-01
1.650290491360691392e-01
4.480453714828451228e-01
1.525972169495384057e+00
2.551545362028220243e+00
3.130766192495710420e+00
3.471508458914028594e+00
3.689652189929768067e+00
9.598837408125837634e-02
9.598815213977138217e-02
9.598768071736167584e-02
9.598672404744833242e-02
9.598500607797166850e-02
9.598308984976053337e-02
9.598783838093788434e-02
9.604068462242297544e-02
9.634235639954329133e-02
9.765576575259674041e-02
1.019298919458490049e-01
1.115649950528724843e-01
1.312646203771245801e-01
2.181321320118426166e-01
7.664787414712023184e-01
1.980010960180423218e+00
2.813876125644503734e+00
3.281386997985481724e+00
3.565955209988652896e+00
3.753343387251426577e+00
9.023268780871669670e-02
9.023212855467585558e-02
9.023091591372014997e-02
9.022833134118125875e-02
9.022304232983772987e-02
9.021331401261593885e-02
9.020109687278815569e-02
9.021806258527377553e-02
9.045213204141040741e-02
9.168309426901403991e-02
9.607113949702265898e-02
1.073555402210849413e-01
1.390030145724363841e-01
3.157987502387046841e-01
1.230618696887794572e+00
2.359481494678059121e+00
3.023342305084116166e+00
3.405934264833982095e+00
3.646425643144279860e+00
3.808880972443495772e+00
8.105682151975321381e-02
8.105595456016791156e-02
8.105405541598519059e-02
8.104991308853996823e-02
8.104096488213562155e-02
8.102205861284554611e-02
8.098420153173584157e-02
8.091892199179791245e-02
8.085990605321230484e-02
8.156558068031752318e-02
8.587029129180551168e-02
9.971282053548109758e-02
1.546794227314270131e-01
5.188212401052531009e-01
1.704707460865913404e+00
2.660456707591094982e+00
3.192820142312363441e+00
3.510190824072727533e+00
3.715626729726293931e+00
3.857597861769113123e+00
6.894296717438204436e-02
6.894094837468982273e-02
6.893651687030784292e-02
6.892680663561312482e-02
6.890561423390935414e-02
6.885977296273274040e-02
6.876262902584896752e-02
6.856686878238676952e-02
6.822397541943450716e-02
6.786117532075833236e-02
7.002851188268456595e-02
8.728842418943491555e-02
1.892557798809539060e-01
9.155505260426479719e-01
2.134801264853588787e+00
2.899349916081257916e+00
3.331790727746046787e+00
3.598412091323726081e+00
3.775653045565715349e+00
3.901116771909342251e+00
6.008557266333347524e-02
6.008159349788916304e-02
6.007285130711869509e-02
6.005365950577103151e-02
6.001159886885706202e-02
5.991976574441561232e-02
5.972096919888900124e-02
5.929932178458146436e-02
5.845205998004412290e-02
5.699861607563525001e-02
5.580439262963856478e-02
7.321317240746436084e-02
2.762706289925226377e-01
1.416404807858820947e+00
2.482634388247431989e+00
3.091479207481949931e+00
3.447286542822351585e+00
3.673868880356020661e+00
3.828295609797277343e+00
3.939004936753366604e+00
8.028169430520301630e-02
8.030305622165134771e-02
8.035001127130324272e-02
8.045320386134281743e-02
8.067990160580411352e-02
8.117749453975665885e-02
8.226759734514865752e-02
8.464523070840457297e-02
8.977599788843960982e-02
1.005309104806899750e-01
1.208677673308233141e-01
1.359690729102178142e-01
5.948168445288148920e-01
1.895011723009467186e+00
2.763404014318536550e+00
3.250037111860822225e+00
3.545137065389081688e+00
3.739225766889557434e+00
3.874490223558776147e+00
3.974211728210405248e+00
1.615891341967125028e-01
1.616351363162069343e-01
1.617362732753166166e-01
1.619586421766703033e-01
1.624476421395009695e-01
1.635233615069476842e-01
1.658916328389366257e-01
1.711146338296249403e-01
1.826781899056343084e-01
2.085063630330379614e-01
2.674887749986125107e-01
4.180563176782776114e-01
1.493433389175989223e+00
2.367187138471193553e+00
3.005767730353923639e+00
3.386344190711746194e+00
3.630357764978739077e+00
3.796615650878674142e+00
3.915230984940456072e+00
4.003749358839028716e+00
2.342720866861285889e-01
2.343522292212060487e-01
2.345284478527827343e-01
2.349160094326333825e-01
2.357688152201606324e-01
2.376474664821809080e-01
2.417962497403456645e-01
2.510094365962756702e-01
2.717312694013437335e-01
3.197925337075080421e-01
4.410766388033971475e-01
8.448544284262052839e-01
2.650250555157239507e+00
3.132960185457175140e+00
3.264465706990434590e+00
3.515233984829846392e+00
3.708959164544189502e+00
3.847096780612760725e+00
3.954787344502431079e+00
4.035203982270431311e+00
2.471136550096877660e-01
2.471077843281112019e-01
2.470948674739346096e-01
2.470664189517866871e-01
2.470036250929666388e-01
2.471267842920828184e-01
2.489745983318293332e-01
2.530406348768493574e-01
2.712895011307881465e-01
3.329876188028434991e-01
4.854889059477923707e-01
1.485558154826183586e+00
2.829858208136899478e+00
3.443358737392024249e+00
3.806119294360255534e+00
3.696155518755827263e+00
3.782849803630292218e+00
3.900617997018704930e+00
3.983146774024375780e+00
4.052490791309841356e+00
3.320643607972483258e-01
3.320239146900073601e-01
3.319349855698688345e-01
3.317394230885601369e-01
3.313092034396412089e-01
3.303619792645139386e-01
3.282727034414449907e-01
3.236466614924207730e-01
3.141792791612054714e-01
2.954162294191408078e-01
3.094082114677180750e-01
1.847353204631708934e+00
2.770487790724577515e+00
3.769202222112006506e+00
3.952278616570785275e+00
4.021473054479140607e+00
4.018262076031551722e+00
3.958261324665639957e+00
4.039247059264005735e+00
4.098700313182975563e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_CIP_RK_P1_IRES.txt <==
2.197420220784108424e-01
2.197006526758974176e-01
2.196101842861837850e-01
2.194136056115355837e-01
2.189925647408896281e-01
2.181203439085621365e-01
2.164571464657450151e-01
2.139847214028144928e-01
2.145779293792929310e-01
2.589181390289954643e-01
3.625514214696909931e-01
4.926970431285575547e-01
6.038773363720525422e-01
6.867206862806266576e-01
7.489017244083578939e-01
7.967977603542742981e-01
8.343367202082522249e-01
8.640946027756007952e-01
8.878710261008684324e-01
8.000000000000000000e+01
2.197236587449029610e-01
2.196822909509991706e-01
2.195918261568114427e-01
2.193952556725286829e-01
2.189742341848612828e-01
2.181020625711651284e-01
2.164390046526751821e-01
2.139670293333975071e-01
2.145638197336076358e-01
2.589111408045354223e-01
3.625514128964681948e-01
4.926993071607813635e-01
6.038789165263022118e-01
6.867214892512113478e-01
7.489021143262499791e-01
7.967979413983339310e-01
8.343367965400246833e-01
8.640946274451382081e-01
8.878710262171459755e-01
8.000000000000000000e+01
2.196900299794099509e-01
2.196486650005700925e-01
2.195582065037443298e-01
2.193616503885293667e-01
2.189406630193390657e-01
2.180685785473743532e-01
2.164057697457527074e-01
2.139346049693751639e-01
2.145379134254881137e-01
2.588982466566103202e-01
3.625513488772074133e-01
4.927034425146149532e-01
6.038818129145582247e-01
6.867229628086546356e-01
7.489028303538147746e-01
7.967982740161583255e-01
8.343369368362761884e-01
8.640946728160582291e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.196284674871480935e-01
2.195871073369264903e-01
2.194966596552828664e-01
2.193001282809636798e-01
2.188791999513460540e-01
2.180072675804254900e-01
2.163448989713132598e-01
2.138751856608789026e-01
2.144903219759189128e-01
2.588744493447136530e-01
3.625511125678923530e-01
4.927109862371794602e-01
6.038871218357839687e-01
6.867256680973826688e-01
7.489041460998742128e-01
7.967988856174373913e-01
8.343371949524325260e-01
8.640947563615921645e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.195158250734347560e-01
2.194744729515833714e-01
2.193840432872345703e-01
2.191875532973343033e-01
2.187667245018911355e-01
2.178950520026091964e-01
2.162334495128745981e-01
2.137663119511523102e-01
2.144028337748641044e-01
2.588304343080086167e-01
3.625503873033158464e-01
4.927247232141626632e-01
6.038968524164102236e-01
6.867306374705415273e-01
7.489065660365386012e-01
7.968000114831231828e-01
8.343376704764465801e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.193098708410154141e-01
2.192685313915415657e-01
2.191781302638223239e-01
2.189817062801938941e-01
2.185610383592807848e-01
2.176897952116659540e-01
2.160294959514990065e-01
2.135668699499220502e-01
2.142418664065841583e-01
2.587488034602433706e-01
3.625483436359709377e-01
4.927496768165215979e-01
6.039146858937121110e-01
6.867397725948768406e-01
7.489110222749673085e-01
7.968020872859744586e-01
8.343385481684786331e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.189337095328452165e-01
2.188923882260295217e-01
2.188020282348390744e-01
2.186057007285373277e-01
2.181852740311167604e-01
2.173147010618864394e-01
2.156565397223240976e-01
2.132016642646075155e-01
2.139454075093659979e-01
2.585969063055432171e-01
3.625428617414781507e-01
4.927948512115740143e-01
6.039473644404285135e-01
6.867565824230840166e-01
7.489192421145780543e-01
7.968059228440789177e-01
8.343401723781570523e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.182477780741348405e-01
2.182064773241509936e-01
2.181161648454462698e-01
2.179199529931948043e-01
2.174998345597824179e-01
2.166301987562637976e-01
2.149753318499229848e-01
2.125333768648339505e-01
2.133987902250322755e-01
2.583131585418204645e-01
3.625286327044716095e-01
4.928762404904840633e-01
6.040072262873377174e-01
6.867875562408408685e-01
7.489344393884811435e-01
7.968130314989554375e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.170000526958574816e-01
2.169587577152025659e-01
2.168684622452047017e-01
2.166723086701715095e-01
2.162524190737714624e-01
2.153837705384810397e-01
2.137333802694988960e-01
2.113119098862178691e-01
2.123897657339677003e-01
2.577808556738889201e-01
3.624926186006805495e-01
4.930218830784885431e-01
6.041168145381403676e-01
6.868447304071992887e-01
7.489626276409576677e-01
7.968262629588458434e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.147392155520987667e-01
2.146978499575769583e-01
2.146074073849285335e-01
2.144109697044571106e-01
2.139906450601434251e-01
2.131219520610180551e-01
2.114758162300843236e-01
2.090838693865865461e-01
2.105254031026041750e-01
2.567781653156819832e-01
3.624035083590816941e-01
4.932799863846642485e-01
6.043171876844274371e-01
6.869503180963257849e-01
7.490151495062459253e-01
3.979081338984017613e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.106688308207540217e-01
2.106271243317518749e-01
2.105359478542989382e-01
2.103379717127114301e-01
2.099146267512027875e-01
2.090410372442996767e-01
2.073924810909116845e-01
2.050341194401281708e-01
2.070794496300251142e-01
2.548837881588542631e-01
3.621883104669235132e-01
4.937310824198356540e-01
6.046826508971341330e-01
6.871468304171922670e-01
7.491136526040821364e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.034232200437616767e-01
2.033803134222870734e-01
2.032865288418098382e-01
2.030829653099162635e-01
2.026480437931475476e-01
2.017524171008507339e-01
2.000718247043554721e-01
1.977202705855383158e-01
2.007158793855334245e-01
2.513044092446531375e-01
3.616843298224239334e-01
4.945041866584435342e-01
6.053458965504214806e-01
6.875125688320111728e-01
7.495819744758275283e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.908167501227557017e-01
1.907699525742110047e-01
1.906676751022871319e-01
1.904457354245215894e-01
1.899718421629176257e-01
1.889974560995960062e-01
1.871772669428610480e-01
1.846794301100047886e-01
1.890022880308351028e-01
2.445805974636884872e-01
3.605554917868045162e-01
4.957951067503215126e-01
6.065371022832758419e-01
6.881989912869469483e-01
3.708543721410145366e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.701373119934690425e-01
1.700777717762066710e-01
1.699476053440365231e-01
1.696649579866663649e-01
1.690605398114206626e-01
1.678135821070809997e-01
1.654653789647135831e-01
1.621617621404790044e-01
1.676237421729400157e-01
2.321739297503034594e-01
3.582057572583973726e-01
4.978918357691071161e-01
6.086302452665369733e-01
6.899430667672350470e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.435407203683889410e-01
1.434377639390495285e-01
1.432123384608322836e-01
1.427211876100385468e-01
1.416629206318249512e-01
1.394412553758435924e-01
1.350738485261600563e-01
1.280493496892388394e-01
1.298264492281978044e-01
2.103690695973668146e-01
3.539669210632360730e-01
5.012912882312468010e-01
6.121562946671796901e-01
1.626906295393083290e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.664644330090085944e-01
1.661563042011801883e-01
1.654808209254031437e-01
1.640051000979138862e-01
1.608061750059914807e-01
1.539987335313886541e-01
1.401939179958933690e-01
1.198803769510538852e-01
1.040720968100373595e-01
1.865859220452965317e-01
3.497936707377763410e-01
5.074422349282466937e-01
6.179789204557215587e-01
2.396909506483311958e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.341459355162469169e-01
4.337109292844101294e-01
4.327564813819135270e-01
4.306672557300616488e-01
4.261179858672545784e-01
4.163284881195714049e-01
3.958361088679748785e-01
3.558328446296086245e-01
2.930530753305285452e-01
2.673907672638867195e-01
3.885107146640209286e-01
5.262685676732856699e-01
1.044838641427933146e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.098206093183367926e+00
1.097466443075203690e+00
1.095842489694316191e+00
1.092282488871781476e+00
1.084504906130132396e+00
1.067641552010145878e+00
1.031698772072018544e+00
9.580865371975034739e-01
8.218280229709943319e-01
6.384473112016464391e-01
6.065010024987985693e-01
7.773776920364459109e-01
6.671304144969743000e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.618855820582381089e+00
2.617737506775893230e+00
2.615281001274751826e+00
2.609890237889145759e+00
2.598085573262937320e+00
2.572357792361780859e+00
2.516873013510204427e+00
2.400037845554904070e+00
2.167522677835311384e+00
1.769346948214905346e+00
1.390520560062777689e+00
6.074578773323009884e+00
1.730994357394807537e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.934665394921414538e+00
4.933497964742948660e+00
4.930932987716904137e+00
4.925301373813955053e+00
4.912955709194368303e+00
4.885983180824123195e+00
4.827496616367515259e+00
4.702805171337891110e+00
4.447186026596477326e+00
3.972272735523620035e+00
3.335533471278223860e+00
1.285227524553095435e+01
2.531785327232300631e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_CIP_RK_P1_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_CIP_RK_P1_maxeps.txt <==
7.021666937153401385e-14
7.021666937153401385e-14
7.021666937153401385e-14
7.021666937153401385e-14
3.510833468576699178e-13
3.510833468576699178e-13
3.510833468576699178e-13
3.510833468576699178e-13
7.021666937153401385e-14
3.510833468576699178e-13
2.106500081146019911e-13
7.021666937153401385e-14
2.106500081146019911e-13
9.999999999999999791e-17
3.510833468576699178e-13
1.136822825276471747e+02
1.290698871737835361e+03
2.421356748408855765e+03
3.482430755545867214e+03
4.508530834160887935e+03
5.186343508190296542e-14
5.186343508190296542e-14
1.037268701638059182e-13
9.999999999999999791e-17
1.037268701638059182e-13
2.074537403276117859e-13
1.037268701638059182e-13
3.111806104914176537e-13
5.186343508190296542e-14
1.037268701638059182e-13
2.074537403276117859e-13
3.111806104914176537e-13
1.037268701638059182e-13
3.111806104914176537e-13
3.111806104914176537e-13
4.100744276028173090e+02
1.282515278233433492e+03
2.094322304457586142e+03
2.865764180019167725e+03
3.617945704948997445e+03
1.149221084923128975e-13
3.830736949743764093e-14
9.999999999999999791e-17
2.298442169846257446e-13
7.661473899487526924e-14
1.532294779897505132e-13
1.532294779897505132e-13
2.298442169846257446e-13
2.298442169846257446e-13
1.532294779897505132e-13
1.532294779897505132e-13
3.830736949743764093e-14
1.149221084923128975e-13
3.830736949743764093e-14
1.532294779897505132e-13
5.547042763965827135e+02
1.182845626785048808e+03
1.768519098745651945e+03
2.331527737433860239e+03
2.883977894275829840e+03
1.131783543065208252e-13
1.131783543065208252e-13
1.980621200364113841e-13
1.131783543065208252e-13
1.697675314597812188e-13
1.414729428831510031e-13
8.488376572989063465e-14
1.414729428831510031e-13
1.697675314597812188e-13
8.488376572989063465e-14
1.980621200364113841e-13
1.414729428831510031e-13
1.131783543065208252e-13
8.488376572989063465e-14
1.146445647494076923e+02
5.926321844442253450e+02
1.042898087824429240e+03
1.467557263511920837e+03
1.879675147499136301e+03
2.286018212691982626e+03
2.089894851105149439e-14
4.179789702210298246e-14
2.089894851105149439e-14
6.269684553315446423e-14
6.269684553315446423e-14
4.179789702210298246e-14
1.253936910663089032e-13
6.269684553315446423e-14
4.179789702210298246e-14
1.044947425552574278e-13
8.359579404420595230e-14
1.253936910663089032e-13
8.359579404420595230e-14
6.269684553315446423e-14
2.201601163572823623e+02
5.686771816843750003e+02
8.925373352003612126e+02
1.201784189405180314e+03
1.504139746093455187e+03
1.803340593553544295e+03
4.630914293219225868e-14
4.630914293219225868e-14
1.543638097739742166e-14
3.087276195479484332e-14
4.630914293219225868e-14
6.174552390958967403e-14
3.087276195479484332e-14
7.718190488698707676e-14
7.718190488698707676e-14
1.234910478191792723e-13
3.087276195479484332e-14
6.174552390958967403e-14
3.087276195479484332e-14
7.282004238729954615e+00
2.637794204618742810e+02
5.138494444159698560e+02
7.479785937057539513e+02
9.739614405966536879e+02
1.196170682384085694e+03
1.416657618906209564e+03
2.280323888576041571e-14
3.420485832864062515e-14
3.420485832864062515e-14
2.280323888576041571e-14
4.560647777152082512e-14
3.420485832864062515e-14
6.840971665728122506e-14
5.700809721440103140e-14
3.420485832864062515e-14
7.981133610016141871e-14
4.560647777152082512e-14
2.280323888576041571e-14
5.700809721440103140e-14
7.530410448970246762e+01
2.676609538690493650e+02
4.470802155693905320e+02
6.171537171614254476e+02
7.827348712021271240e+02
9.462532781365580377e+02
1.108831706709391483e+03
4.210731975020917563e-14
3.368585580016734682e-14
4.210731975020917563e-14
2.526439185012551169e-14
1.684292790008367656e-14
2.526439185012551169e-14
3.368585580016734682e-14
1.684292790008367656e-14
1.684292790008367656e-14
8.421463950041839859e-15
3.368585580016734682e-14
9.999999999999999791e-17
1.684292790008367656e-14
1.108939276506457077e+02
2.498022707532884965e+02
3.791098378805219795e+02
5.031458389355667009e+02
6.247174727809550632e+02
7.451625893653489356e+02
8.650947864391215489e+02
1.071068257411532572e-04
2.488104621177871072e-14
6.220261552944680047e-15
2.488104621177871072e-14
6.220261552944680047e-15
2.488104621177871072e-14
1.244052310588935852e-14
1.244052310588935852e-14
1.244052310588935852e-14
2.488104621177871072e-14
2.488104621177871072e-14
1.244052310588935852e-14
1.751561951022734931e+01
1.223363870270126625e+02
2.219022137969685957e+02
3.155701099830380372e+02
4.063148827039984781e+02
4.957113362241643131e+02
5.844928671658683470e+02
6.729945389102912259e+02
8.391564450620441580e-04
3.304830474595151185e-04
2.689622607375613902e-07
4.594409477564709609e-15
1.837763791025883213e-14
2.297204738782353700e-14
4.594409477564709609e-15
1.837763791025883213e-14
9.999999999999999791e-17
9.188818955129417640e-15
1.837763791025883213e-14
2.756645686538824188e-14
4.235241428561228361e+01
1.193336640476658062e+02
1.908816184300648047e+02
2.590384761054909859e+02
3.255874576472712079e+02
3.913997371525956623e+02
4.568764399382305896e+02
5.222004536909988701e+02
3.827713345722249822e-03
2.334822852711888365e-03
9.798688481343206455e-04
3.838653084605717672e-05
6.787045293149636591e-15
1.357409058629927003e-14
1.018056793972445331e-14
1.018056793972445331e-14
1.696761323287408675e-14
2.714818117259852743e-14
1.018056793972445331e-14
6.787045293149636591e-15
5.357509825591217378e+01
1.088852519803566850e+02
1.605565299556178331e+02
2.103311135590352023e+02
2.592247848664563890e+02
3.077162174916811637e+02
3.560245436424146419e+02
4.042495661204087014e+02
1.200027236042566781e-02
9.891972696497452339e-03
6.377033489570946984e-03
2.786214547931429360e-03
3.015402888321976776e-04
1.503914182101192053e-14
1.253261818417660202e-14
7.519570910505963419e-15
2.506523636835321271e-15
1.253261818417660202e-14
5.013047273670642542e-15
1.332827085978045467e+01
5.568119795692796004e+01
9.534258808393262541e+01
1.328432804414101156e+02
1.692963739700143151e+02
2.052678106241315561e+02
2.410197073853812810e+02
2.766716999874538487e+02
3.122782446735317308e+02
3.262302611494596882e-02
3.016909115575257608e-02
2.533339702559560952e-02
1.702347610454569074e-02
7.686984282291198234e-03
1.426437731216475407e-03
9.999999999999999791e-17
1.110821066425844766e-14
1.666231599638766518e-14
3.702736888086150534e-15
7.405473776172299490e-15
2.194245544799690606e+01
5.265356373065976925e+01
8.120856646861373918e+01
1.085382614086094577e+02
1.352928273276111213e+02
1.617843119129182412e+02
1.881559965782236361e+02
2.144731750120899676e+02
2.407655586648368740e+02
8.374234327031206127e-02
8.096759049635866845e-02
7.530449623111817870e-02
6.408467540351749092e-02
4.458523696679717041e-02
2.072338739918321016e-02
5.232453524379112805e-03
4.102373181598292798e-15
4.102373181598292798e-15
9.572204090396011006e-15
2.213943171609301430e+00
2.513614162338982183e+01
4.715551201094895362e+01
6.781974834082218706e+01
8.780287334434008528e+01
1.074712058512396879e+02
1.269959217819279615e+02
1.464552715188561649e+02
1.658848841028005836e+02
1.853009695876669412e+02
2.077197006840300619e-01
2.047686006245560408e-01
1.983381933335778280e-01
1.851483237200302057e-01
1.589569545254020944e-01
1.130441345455567848e-01
5.399545731632455353e-02
1.641475502150460328e-02
2.020063204268297340e-15
5.050158010670741180e-15
7.986129928573099335e+00
2.497676752783602439e+01
4.078657168033797831e+01
5.581027136965360569e+01
7.045887899698905699e+01
8.493545332241802726e+01
9.933364986231185867e+01
1.136961828283877338e+02
1.280424921827761864e+02
1.423814216788809119e+02
4.929145572434198153e-01
4.898176956094005274e-01
4.830814232774790495e-01
4.683864231893292707e-01
4.382654278013832228e-01
3.783048571238942781e-01
2.727967521129858741e-01
1.348861343912839406e-01
4.564185552339454499e-02
3.730147619988889400e-15
1.080277170447679858e+01
2.303571796994216925e+01
3.444160950561894197e+01
4.540610725729282393e+01
5.616498036573948127e+01
6.682991332381168093e+01
7.745207876804130365e+01
8.805478689280622007e+01
9.864864400532970024e+01
1.092384749599250142e+02
1.059258822355365615e+00
1.056363234424982034e+00
1.049994018149682740e+00
1.036158385560244977e+00
1.005857339085070468e+00
9.441623380650343567e-01
8.208037111193786650e-01
6.016890863859648553e-01
3.150560503724987305e-01
2.232683454681220425e+00
1.154141128109561265e+01
2.031026338391414399e+01
2.858042880784385176e+01
3.660635470292562132e+01
4.451981698140166088e+01
5.238200425785976933e+01
6.022085701828731885e+01
6.804909444054736412e+01
7.587250308924647868e+01
8.369371522745555581e+01
1.881421294301355740e+00
1.879272930137947828e+00
1.874548678445850936e+00
1.864156631231802974e+00
1.841662234861969560e+00
1.792207851891060244e+00
1.693404363148395042e+00
1.495572866648148924e+00
1.140042835295282275e+00
4.287580926713125073e+00
1.107489166513683010e+01
1.738201322788106395e+01
2.340454326497089355e+01
2.929286645169668191e+01
3.511975221124516366e+01
4.091865704774554757e+01
4.670483083941520164e+01
5.248521326948104360e+01
5.826296131043523729e+01
6.403951102371598836e+01
2.638655073376869886e+00
2.637394330902531614e+00
2.634624018534249767e+00
2.628540092907073689e+00
2.615242607347436632e+00
2.586620961119604711e+00
2.525821562841452650e+00
2.406963737360544364e+00
2.185807281991806850e+00
5.137059476274016490e+00
1.000713078066817197e+01
1.456675625456792389e+01
1.896773387087090157e+01
2.329522116779093466e+01
2.758916686177366984e+01
3.186784512919275159e+01
3.613957765342482986e+01
4.040815062665527080e+01
4.467528638217415704e+01
4.894176837850722706e+01
3.055764023760959791e+00
3.055100843729468885e+00
3.053644908429557603e+00
3.050453869235441484e+00
3.043485885659715340e+00
3.028578687014936488e+00
2.997156034276581060e+00
2.936632484136378451e+00
2.835346001242943892e+00
5.212651681064565778e+00
8.706811373002652843e+00
1.201896397188545507e+01
1.524362886411312346e+01
1.842812210629010750e+01
2.159430942929620301e+01
2.475216682226501064e+01
2.790623483957745421e+01
3.105857912831109147e+01
3.421013932877580999e+01
3.736134286467100907e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_CIP_RK_P2_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_CIP_RK_P2_ERROR.txt <==
7.382108795538964152e-01
7.615036257817584531e-01
7.615445321286913316e-01
7.614314491253652006e-01
7.591801110878853009e-01
1.112278176234303029e+00
5.334502716289927365e-02
3.494847697688942961e-02
1.981547122923909415e-02
2.851558639208456522e-02
6.711371175461344762e-02
1.028233980031746375e-01
1.686485710888531442e-01
3.672254242687812975e-01
8.956202941414914687e-01
3.725929415737159189e+00
3.736985275531645723e+00
4.793335908296589842e+00
4.800172163962277416e+00
4.801581110777453532e+00
7.382108807754577118e-01
7.615036220675821532e-01
7.615445393308754030e-01
7.614314660862399053e-01
7.591801315756105950e-01
1.112278178595728750e+00
5.334500644390073598e-02
3.494843147302449660e-02
1.981549007342514948e-02
3.095493539881597617e-02
6.711396020802633255e-02
1.028238484035490924e-01
1.686492007046611619e-01
3.672254436908780062e-01
8.956102434430197601e-01
3.725929420777752465e+00
3.736985265308041981e+00
4.793335912522864284e+00
4.800172167806971757e+00
4.801581207864894729e+00
7.382108781121561325e-01
7.615036207447353211e-01
7.615445449827773494e-01
7.614314889945240639e-01
7.591801894656298177e-01
1.112278190918603027e+00
5.334496913888847613e-02
3.494833168527872180e-02
1.981555344360335855e-02
2.851607767389128731e-02
6.711457877564352970e-02
2.879242609945793507e-01
1.686507595189994102e-01
3.672254997386082964e-01
8.955848462101720919e-01
3.931768847267508971e+00
3.736984774584795943e+00
4.793335922604999411e+00
4.800172199650210025e+00
4.801581295847489272e+00
7.382108657684351982e-01
7.615036154376612076e-01
7.615445605129942397e-01
7.614315399726683253e-01
7.591803265017876834e-01
6.196921762081440965e-01
5.334492212152382173e-02
3.494812822372516531e-02
1.981570872269719508e-02
2.851691818867470307e-02
6.711609342784959076e-02
2.879241430986142491e-01
3.940381732518490887e-01
3.672256658162554865e-01
8.955202598273682701e-01
3.725929459699946822e+00
3.736984782132581007e+00
4.793335946746493548e+00
4.800172243773215719e+00
1.331606824191082410e+02
7.382108196965109226e-01
7.615035957031242031e-01
7.615445763523195355e-01
7.614316529040099368e-01
7.591806553057868223e-01
6.196928905464383908e-01
5.334495693322418436e-02
3.494777187862832535e-02
1.981610745277373464e-02
2.851892448150046208e-02
6.711977272636686365e-02
2.510340859211663389e+00
3.533575979608539530e+00
3.672261715619731803e-01
8.953545964391389500e-01
3.725929519291990122e+00
3.736991368831668048e+00
4.793336003674097512e+00
4.800172216298824068e+00
1.414651779194861660e+02
7.382106572315272341e-01
7.615034780822969029e-01
7.615445711374640991e-01
7.614318843472555054e-01
7.591814122510911478e-01
1.112278458327234487e+00
5.334555379642506173e-02
3.494738733304876555e-02
1.981713649421727036e-02
2.852363377241892012e-02
6.712860965006853253e-02
3.569308787345622402e+00
3.533778021903519750e+00
3.672277549960710208e-01
8.949247200604099062e-01
3.725929791798979096e+00
3.736991988152436051e+00
3.749568797807194986e+00
5.761434141990189062e+01
4.801584963446748233e+00
7.382100659347655691e-01
7.615030151905224365e-01
7.615443712796695630e-01
7.614322776290065597e-01
7.591831108392428362e-01
1.112278881504145334e+00
5.334875008982308681e-02
3.494811427845340157e-02
1.981980834785851062e-02
2.853440466298965902e-02
3.931109988925928445e+00
3.620933778653946167e+00
1.687502752184020793e-01
3.672328533795243266e-01
8.937916917184332011e-01
3.725929858605616207e+00
3.736984713032507788e+00
4.793336420193544001e+00
4.800172710966256417e+00
4.801585106652690449e+00
7.382079981969179583e-01
7.615012675990555646e-01
7.615432782818516433e-01
7.614326491714976664e-01
7.591867215502386967e-01
1.112279922019833389e+00
5.336244060569592801e-02
3.495557271030744206e-02
1.982684247288412846e-02
1.564413024053574464e-01
3.931112142249820973e+00
4.077461633895284265e+00
1.689054753321290459e-01
3.672497458452783081e-01
8.907418795090609187e-01
3.725932584052345398e+00
5.408339096450966110e+00
4.793336992206948644e+00
4.800172645052530385e+00
4.801596613379571998e+00
7.382008477291220894e-01
7.614949228914474899e-01
7.615385557407212680e-01
7.614315485406497608e-01
7.591936325293524579e-01
6.197323903621563268e-01
5.341572238420727592e-02
3.499308267897916630e-02
1.984559616080889752e-02
2.860593658619045576e-02
6.730745094476750512e-02
2.510338136799110664e+00
1.692997401591824491e-01
3.673074355044881889e-01
8.822973701137263314e-01
3.725935239399962740e+00
4.765166118593935352e+00
3.080715772089022053e+01
4.800172721419818878e+00
4.801584760152175946e+00
7.381763709183437605e-01
7.614724854667330733e-01
7.615201038069189243e-01
7.614220139613997462e-01
7.592038574040935739e-01
6.197860087179483113e-01
5.361249738477998766e-02
3.514988604280715190e-02
1.989632923620001520e-02
1.036550141995190355e+00
6.753822609113911690e-02
1.037491514286625477e-01
1.703084875604495840e-01
3.675111844258633909e-01
8.579949524837855446e-01
3.725935280150971973e+00
4.765174928055784243e+00
2.901542658462104285e+01
4.800170340452967643e+00
4.801584187303332918e+00
7.380932868892445819e-01
7.613945668413129031e-01
7.614519171266236341e-01
7.613756201840153892e-01
7.592058609154097581e-01
6.199022935775155840e-01
5.431547536387979630e-02
3.576003421413069538e-02
2.003560072616927812e-02
2.880034767421824418e-02
3.862328489664844433e+00
1.049382665295402195e-01
1.729115527474243963e-01
3.682596910528622147e-01
8.840908759136177908e-01
3.725921733415650916e+00
1.400659955462213802e+01
4.793337125949411970e+00
4.800160418336782975e+00
4.801692994152166882e+00
7.378137065478606038e-01
7.611280663807904467e-01
7.612088245743556802e-01
7.611850463437038750e-01
7.591322623401088876e-01
1.112573471217430887e+00
5.676721608403881292e-02
3.801160959226569658e-02
2.042334902932612176e-02
2.853052316553603140e-02
6.854496133973754513e-02
1.074019544121419117e-01
1.796908160035028401e-01
3.711441675255468531e-01
1.194194365814697623e+00
9.887658275238813133e+00
1.333222623750349456e+01
4.793316265637944440e+00
4.800118390044121774e+00
4.801572347320949952e+00
7.376456724344341298e-01
7.609926179009295355e-01
7.611290030882046365e-01
7.612382018756003177e-01
7.595195904677648491e-01
4.101239724296780409e+00
6.514758033474203625e-02
4.622044678430138609e-02
2.447068128873951948e-02
2.724907933485226294e-02
6.851989811478349790e-02
1.117009910155003366e-01
1.974742732114130872e-01
3.828710062779292489e-01
1.729643783535070423e+00
7.422280986400036085e+00
1.192740462039144234e+01
4.793210894430485425e+00
4.799966431107239195e+00
4.969221747938068923e+00
7.376126471193177325e-01
7.377544087690935948e-01
7.612944330551039140e-01
6.247073978857035081e-01
3.350659492213240664e+00
1.169578014831532953e-01
9.365371036178407604e-02
7.536938607064209983e-02
4.924671147413383493e-02
3.363769448634489068e-02
6.556743078584002793e-02
1.188472726386066852e-01
2.440597732626443861e-01
4.314197386107409549e-01
1.684303155144870168e+00
5.859623819460887617e+00
4.765044565525485609e+00
4.792770521911541515e+00
4.799406268643523710e+00
4.800900489727982112e+00
7.606996819446738556e-01
7.430303207847029912e-01
7.436592408474788085e-01
7.678220476275070538e-01
7.682532247152010774e-01
4.480020730227481707e+00
1.909422915207403815e-01
1.729284561780135565e-01
1.427958674116916182e-01
2.536175393710204951e+00
8.177870695313117777e-02
1.394202890564721353e-01
3.639707294188996856e-01
9.461650029108403803e-01
1.225269502956003231e+00
4.579475448948179483e+00
5.388288573999635567e+00
4.791088342268047029e+00
4.797454590376056593e+00
4.798805441023434426e+00
9.151658476795412334e-01
9.151721495852770394e-01
9.168379906773956867e-01
9.198134649654408079e-01
8.055330977637669143e-01
8.239344839613470528e-01
4.900282919039213314e-01
4.736684453212648416e-01
4.439715115219588504e-01
4.192503923949875144e-01
3.872591786359458887e-01
2.688021843551807177e-01
8.033026460074026431e-01
1.218206781353458501e+00
2.765203104821479130e+00
3.708079680300956138e+00
3.717888989535520494e+00
4.498286381507002218e+00
4.790988118580349564e+00
6.169328924021384886e+00
3.609428926114730096e+00
3.609278144586860027e+00
3.608958927322974297e+00
3.608267227134332344e+00
3.606715119313691265e+00
1.138512419283829846e+00
1.054493988256387516e+00
1.033761259322441450e+00
1.041642000173128135e+00
1.718406984951064143e+00
1.146340112258680932e+00
1.395143799783464811e+00
1.848084100949006547e+00
3.035338594128310419e+00
5.575681426020995701e+00
3.708031863446768828e+00
3.725951987491538109e+00
3.851599540469444083e+00
3.716227736212060151e+00
8.493316686924289982e+00
5.135271460827030232e+00
6.141765941030526754e+00
6.216911108146383924e+00
6.212774587793790104e+00
6.204743310137023293e+00
6.261122431002450028e+00
3.487167861285021431e+00
6.041954048187123227e+00
4.618324441398611313e+00
6.448462091223220227e+00
5.975934026067256433e+00
7.830998616364619913e+00
6.551148907752493145e+00
6.780698294875684873e+00
5.495687809352003406e+00
6.559972455107682343e+00
6.557508071137857719e+00
6.548219238916577645e+00
8.570045335675727571e+00
2.655178391219038403e+01
1.200082015128471191e+01
1.199270775217010154e+01
1.197716572263633061e+01
1.194299975749181897e+01
1.186786883959602967e+01
1.170180917680713151e+01
1.060691528262558059e+01
9.265199535529955455e+00
6.695340099508798382e+00
9.735204160433259091e+00
1.087615779453459908e+01
8.696749720438697651e+00
1.233566802837447085e+01
1.242872895790404364e+01
1.182980298565574628e+01
1.270246044869250035e+01
1.253406060906077890e+01
1.250199454638188357e+01
1.383752121646421784e+01
1.251433752789578513e+01
4.320587637810048065e+00
4.318603699625890968e+00
4.314238336987856748e+00
4.304615732220926638e+00
4.283333178511186112e+00
4.800037726251537684e+00
4.977623439686031048e+00
6.115987041969979998e+00
4.683259844621265877e+00
6.780446632890537728e+00
8.550580832763936101e+00
9.228938189319402241e+00
8.334873750948304405e+00
8.495587763682516780e+00
7.809865199198691599e+00
8.335816103911385611e+00
8.381233645491771966e+00
7.820125803545259657e+00
7.819571278782332158e+00
5.379470499237958592e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_CIP_RK_P2_IRES.txt <==
2.125432081912411952e+00
2.188297384354247477e+00
2.122505392333124075e+00
1.975055998514937405e+00
1.688127702556667442e+00
2.592969859906506080e+00
1.359350842546609983e-01
1.282381736181257559e-01
1.733931713083599335e-01
2.589463718403255399e-01
3.555934754081785387e-01
4.540615434870491351e-01
5.430285450839329453e-01
6.086002924920290713e-01
6.797839282567879060e-01
5.318311134004779284e+00
6.125670237444342803e+00
6.725409314416022077e+00
7.050711105992993666e+00
7.219538368790423100e+00
2.125431877395571156e+00
2.188297209691228762e+00
2.122505228641218711e+00
1.975055858867001302e+00
1.688127612057837679e+00
2.592969751773818388e+00
1.359358536354247915e-01
1.263581047744967711e-01
1.733940813213914467e-01
2.589470065152689737e-01
3.555938680291014231e-01
4.540617482967268526e-01
5.430286289173551495e-01
6.086003295586442929e-01
6.797839483849655862e-01
5.318310461193502370e+00
6.125669570211069725e+00
6.725409295605822457e+00
7.050710444048769787e+00
7.219537696967591067e+00
2.125431368406819121e+00
2.188296774862545924e+00
2.122504820982225926e+00
1.975055510768088496e+00
1.688127385815503034e+00
2.592969482860033370e+00
1.359377799296699607e-01
1.263606659424058309e-01
1.733963435966537903e-01
2.589485827612945101e-01
3.555948433235486261e-01
4.540622579398008174e-01
5.430288377607523920e-01
6.086004217883435041e-01
6.797839980722838460e-01
5.318308790355756877e+00
6.125667914172089112e+00
6.725409249122257904e+00
7.050708804472848534e+00
7.219536086699435806e+00
2.125430100443499448e+00
2.188295691176795899e+00
2.122503804528517612e+00
1.975054641750644491e+00
1.688126818810949725e+00
1.245048770391860904e+00
1.359426169787523453e-01
1.263670492155127834e-01
1.734019705321582505e-01
2.589524981843024376e-01
3.555972666737567955e-01
4.540635272575921921e-01
5.430293587044001669e-01
6.086006514835471393e-01
6.797841204892830502e-01
5.318304640133345806e+00
6.125663803814270558e+00
6.725409133583610810e+00
7.050704737014375389e+00
8.000000000000000000e+01
2.125426937745551470e+00
2.188292986571711563e+00
2.122501266106975315e+00
1.975052467942360446e+00
1.688125393118520279e+00
1.245044445279672285e+00
1.359548097609979689e-01
1.282638236369652851e-01
1.734159752131375076e-01
2.589622259463253973e-01
3.556032898927951047e-01
4.630553083105681367e+00
5.955616794043264717e-01
6.086012242187942567e-01
6.797844212802569563e-01
5.318294328467845666e+00
6.125653601742331311e+00
6.725408846506872429e+00
7.050694645929946880e+00
8.000000000000000000e+01
2.125419035940899537e+00
2.188286224115812750e+00
2.122494913778114611e+00
1.975047016059777061e+00
1.688121792923511499e+00
2.592962988289019499e+00
1.359856962439706940e-01
1.264228012087396935e-01
1.734508555574360567e-01
2.589863969769000684e-01
3.556182649234430615e-01
5.914364049000329082e-01
5.955625273383816642e-01
6.086026545623062223e-01
6.797851575666175039e-01
5.318268699535042110e+00
6.125628280613915955e+00
6.715903353693388311e+00
8.000000000000000000e+01
7.219497050202257959e+00
2.125399252176209064e+00
2.188269275822220639e+00
2.122478975344836538e+00
1.975033296880841727e+00
1.688112651420613286e+00
2.592952600009016617e+00
1.360644274718852409e-01
1.284019981103358132e-01
1.735377871640718384e-01
2.590464491191719065e-01
8.156994671293951171e+00
7.205907423175708537e+00
5.430421081247073234e-01
6.086062340146430882e-01
6.797869502587515766e-01
5.318204976829693287e+00
6.125565441265291788e+00
6.725406361302234792e+00
7.050607644906259353e+00
7.219435189685447618e+00
2.125349590560952961e+00
2.188226675551473210e+00
2.122438853337584863e+00
1.974998628139134738e+00
1.688089278364097501e+00
2.592926593985790618e+00
1.362666701008787284e-01
1.286497805392738392e-01
1.737545200547096491e-01
5.196955335403087295e-01
8.156263127712154670e+00
4.630553306734181973e+00
5.430627491895118064e-01
6.086152151620366491e-01
6.797912816415468962e-01
5.318046481898768718e+00
6.125409539839713702e+00
6.725401961257601258e+00
7.050454210392902432e+00
7.219282537007344125e+00
2.125224548988143169e+00
2.188119230398281267e+00
2.122337459204331367e+00
1.974910573158371596e+00
1.688029013246119758e+00
1.244758477613209902e+00
1.367909327101167194e-01
1.292724950438966236e-01
1.742945320265697484e-01
2.595650420099969713e-01
3.559779668653691997e-01
4.630553638242190573e+00
5.431150210544822832e-01
6.086378237216689691e-01
6.798016295229529771e-01
5.317652174687999000e+00
6.554243088152587049e+00
8.000000000000000000e+01
7.050074910591895616e+00
7.218904227700319254e+00
2.124908702787609016e+00
2.187847247551913288e+00
2.122080134189920031e+00
1.974685644633111581e+00
1.687872119359086653e+00
1.244300675242449472e+00
1.381632633647905395e-01
1.308371084318892263e-01
1.756360437385541262e-01
3.679075002153127549e+00
3.565469719560998563e-01
4.545817438513612418e-01
5.432480996803079609e-01
6.086949634960386879e-01
6.798259345960115940e-01
5.316671392237920735e+00
6.554216387057511639e+00
8.000000000000000000e+01
7.049139457480475102e+00
7.217974317885018642e+00
2.124108898642834031e+00
2.187156721130687931e+00
2.121424663036549418e+00
1.974107947757465453e+00
1.687459602404253189e+00
1.243114089007038681e+00
1.417834870073498843e-01
1.347491615599083759e-01
1.789419101179699767e-01
2.627035042866929793e-01
7.953087684516314759e+00
4.553695338575001195e-01
5.435887952085823871e-01
6.088400311873712889e-01
6.798815252367502726e-01
5.314234712492238444e+00
8.000000000000000000e+01
6.725296554348750178e+00
7.046842480884752291e+00
7.215690724325497740e+00
2.122084131465504786e+00
2.185403469026170775e+00
2.119753467176119788e+00
1.972619864710710935e+00
1.686366767983691561e+00
2.591235408663864259e+00
1.513169796958794555e-01
1.443854923425945680e-01
1.869451545900342460e-01
2.680362007949937397e-01
3.613158618667791089e-01
4.573369600888500530e-01
5.444646800288773791e-01
6.092100191608144089e-01
6.800032333042036470e-01
8.000000000000000000e+01
8.000000000000000000e+01
6.725129330231119695e+00
7.041244945352925555e+00
7.210131292032589734e+00
2.116998056014338658e+00
2.180987125697607443e+00
2.115522155139963889e+00
1.968805364087024445e+00
1.683473884980201118e+00
8.342712089243050855e+00
1.757526548143956702e-01
1.673856678236617657e-01
2.057147189014096045e-01
2.803615464276342228e-01
3.691673148056969223e-01
4.621420251141711844e-01
5.467122498199833425e-01
6.101566772899914559e-01
6.803664266569551256e-01
8.000000000000000000e+01
8.000000000000000000e+01
6.724714968965131767e+00
7.027788636722506865e+00
7.196806463995910619e+00
2.104546247609546228e+00
2.088469975188095518e+00
2.105085417750093058e+00
1.393875302563899243e+00
7.262126515505082480e+00
2.530116681934763689e-01
2.343875468076667412e-01
2.223113444146266604e-01
2.480244006775060295e-01
3.076044540679266359e-01
3.864178279003516181e-01
4.732371940928712384e-01
5.523624132978721679e-01
6.125769269757511681e-01
6.151880438139950513e+01
8.000000000000000000e+01
6.552549743666344462e+00
6.723691040273973130e+00
6.996276223247114068e+00
7.165645542366306131e+00
2.150557956497112233e+00
2.060305465157231453e+00
2.026164755861084465e+00
1.936943557548564065e+00
1.657895317476507202e+00
7.768757711584756365e+00
3.669137527688517419e-01
3.413044978016774311e-01
3.472103413556716367e-01
4.860272970568619400e+00
4.228410962162801323e-01
4.963854072376635562e-01
5.657553886758379669e-01
4.608584373318445060e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
6.721179649091075348e+00
6.926166383857357722e+00
7.096622287067154033e+00
1.587727686424201590e+00
1.574793717695276651e+00
1.971582329849967063e+00
1.892434083076033779e+00
1.621330230544816509e+00
1.189927813526397093e+00
7.739722305314384876e-01
6.927633801407296898e-01
6.282917359832089765e-01
5.895188609678508884e-01
5.180840975072189547e-01
5.433853616880307547e-01
8.000000000000000000e+01
4.871516232389295098e+00
8.000000000000000000e+01
6.756759804695744265e+01
8.000000000000000000e+01
8.000000000000000000e+01
6.864284620421195804e+00
6.960000913212318174e+00
6.748300292476263174e+00
6.674899320661142887e+00
6.516377586058013094e+00
6.181263457892918645e+00
5.505570558322921748e+00
5.345357654578251072e+00
4.363206092480886866e+00
3.781487999273749345e+00
3.217466691802295387e+00
6.700930339280258607e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_CIP_RK_P2_TAUU.txt <==
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_CIP_RK_P2_maxeps.txt <==
3.510833468576699178e-13
2.106500081146019911e-13
1.193683379316076115e-12
9.830333712014747802e-13
8.426000324584070555e-13
4.915166856007377940e-13
1.193683379316076115e-12
8.426000324584070555e-13
1.404333387430677450e-12
4.213000162292038811e-13
7.021666937153394317e-13
4.915166856007377940e-13
1.404333387430677450e-12
9.128167018299408674e-13
8.065622517748340670e+02
2.520894833593740714e+03
4.133690274113848318e+03
5.686227487486260543e+03
7.207948176327611691e+03
8.715033227081486984e+03
4.149074806552234204e-13
5.186343508190291367e-13
6.223612209828348024e-13
7.260880911466404682e-13
4.149074806552234204e-13
7.260880911466404682e-13
5.186343508190291367e-13
3.111806104914176537e-13
3.111806104914176537e-13
2.074537403276117859e-13
1.037268701638059182e-13
7.260880911466404682e-13
5.186343508190291367e-13
4.149074806552234204e-13
1.094390693691597562e+03
2.327218853067571217e+03
3.498115720109418362e+03
4.634117294134990516e+03
5.752940590391469414e+03
6.863711160161345106e+03
3.830736949743760054e-13
5.363031729641262157e-13
2.298442169846257446e-13
2.298442169846257446e-13
1.532294779897505132e-13
3.830736949743760054e-13
7.661473899487512030e-13
1.532294779897505132e-13
3.064589559795008750e-13
6.129179119590012451e-13
6.129179119590012451e-13
4.596884339692510853e-13
3.830736949743764093e-14
2.092398347531332092e+02
1.165356632364797179e+03
2.055785875256562122e+03
2.908659585003944358e+03
3.741718381738060543e+03
4.565264721696648849e+03
5.384391101542330034e+03
1.414729428831510031e-13
1.697675314597812188e-13
5.941863601092331930e-13
6.507755372624932711e-13
8.488376572989063465e-14
2.546512971896717146e-13
3.112404743429319947e-13
1.697675314597812188e-13
5.375971829559730139e-13
4.527134172260826948e-13
2.546512971896717146e-13
5.658917715326032044e-13
1.697675314597812188e-13
4.351046685679802977e+02
1.118007114755576140e+03
1.763179377314256499e+03
2.386257802962678397e+03
2.998229483559219716e+03
3.604957035187412203e+03
4.209262690124989604e+03
1.253936910663089032e-13
1.044947425552574278e-13
2.716863306436690168e-13
1.253936910663089032e-13
8.359579404420595230e-14
3.552821246878747672e-13
2.507873821326176045e-13
2.089894851105147293e-13
2.089894851105147293e-13
3.970800217099775919e-13
3.552821246878747672e-13
2.716863306436690168e-13
5.642716097983886382e-13
5.195255799047845358e+02
1.011692923532482382e+03
1.480715888287096959e+03
1.937056441711120669e+03
2.387224113070455132e+03
2.834509504550227120e+03
3.280469424330730817e+03
1.852365717287688328e-13
2.315457146609609905e-13
4.630914293219225868e-14
2.006729527061662102e-13
1.234910478191792723e-13
1.234910478191792723e-13
2.624184766157556949e-13
2.006729527061662102e-13
9.261828586438449211e-14
1.389274287965766751e-13
1.234910478191792723e-13
9.261828586438449211e-14
1.467818399755646510e+02
5.261235886726783519e+02
8.820472496595517669e+02
1.224104439077154211e+03
1.559002022771117481e+03
1.890488163971249378e+03
2.220393473511469892e+03
2.549573993580612296e+03
4.560647777152082512e-14
1.710242916432028796e-13
6.840971665728122506e-14
4.560647777152082512e-14
1.482210527574425176e-13
1.254178138716821555e-13
5.700809721440103140e-14
7.981133610016141871e-14
1.596226722003227112e-13
5.700809721440103140e-14
2.052291499718433849e-13
9.121295554304161237e-14
2.189713446272956219e+02
4.913301931499169086e+02
7.495600300343385243e+02
9.997200630220823996e+02
1.245882267279970165e+03
1.490166305414856197e+03
1.733584591741470831e+03
1.976606796817401118e+03
9.263610345046012328e-14
5.895024765029283326e-14
4.210731975020917563e-14
1.010575674005019458e-13
1.852722069009200446e-13
7.579317555037649089e-14
1.347434232006692106e-13
1.515863511007528303e-13
1.684292790008364501e-13
7.579317555037649089e-14
6.737171160033465577e-14
2.835124957851313710e+01
2.406499471406961845e+02
4.372360646027864277e+02
6.252085599248333665e+02
8.085833015973876172e+02
9.897417253102744326e+02
1.169868825988177377e+03
1.349522290051412710e+03
1.528959401689972537e+03
6.842287708239140321e-14
3.110130776472338288e-14
3.732156931766805819e-14
3.732156931766805819e-14
3.732156931766805819e-14
3.732156931766805819e-14
9.330392329417005398e-14
2.488104621177871072e-14
1.119647079530040294e-13
1.555065388236165673e-13
6.220261552944674052e-14
8.358270436538954584e+01
2.345699733580203485e+02
3.769167647006381117e+02
5.141657270642592721e+02
6.488317899073949775e+02
7.822750614343866573e+02
9.151530516260471586e+02
1.047772118972817680e+03
1.180273046201598390e+03
4.134968529808234704e-14
1.837763791025883213e-14
5.972732320834114130e-14
4.594409477564704876e-14
4.134968529808234704e-14
8.269937059616461835e-14
2.756645686538824188e-14
2.756645686538824188e-14
6.891614216347053212e-14
3.675527582051764532e-14
5.053850425321174417e-14
1.055857861764563523e+02
2.142972302023807174e+02
3.177106826615419664e+02
4.181849876950664111e+02
5.172216137258931212e+02
6.155857964530465551e+02
7.136405387901507993e+02
8.115538126141566408e+02
9.094025909217896242e+02
4.072227175889777537e-14
3.393522646574815456e-14
1.357409058629927003e-14
2.036113587944890031e-14
2.375465852602371387e-14
4.072227175889777537e-14
3.732874911232295865e-14
2.375465852602371387e-14
3.393522646574815456e-14
3.393522646574815456e-14
2.539358869249233308e+01
1.094504117537759100e+02
1.880186120335021656e+02
2.633915679396478140e+02
3.371002711327529369e+02
4.100136015814937878e+02
4.825579692446381159e+02
5.549331009541572257e+02
6.272309684266178920e+02
6.994936323847152835e+02
2.757176000518850361e-14
3.258480727885913432e-14
2.005218909468255439e-14
2.757176000518850361e-14
2.757176000518850361e-14
1.002609454734128193e-14
1.002609454734128193e-14
2.506523636835319141e-14
3.759785455252976503e-14
2.005218909468255439e-14
4.330885356500759542e+01
1.035269558224869257e+02
1.604919287186799011e+02
2.155864406477611226e+02
2.697496738703311507e+02
3.234746711153392766e+02
3.769975393934554972e+02
4.304279113672429844e+02
4.838160968462395886e+02
5.371850696740518742e+02
2.591915821660302139e-14
1.110821066425844766e-14
1.851368444043073768e-14
1.666231599638766518e-14
2.406778977255994889e-14
2.406778977255994889e-14
2.777052666064609075e-14
4.628421110107676532e-14
2.591915821660302139e-14
2.046108534351806618e+00
4.943705088852401985e+01
9.287088727064988802e+01
1.343101947517656640e+02
1.746790536539675713e+02
2.145307945208163005e+02
2.541417423539052152e+02
2.936420797013705624e+02
3.330918866581243378e+02
3.725186644224515931e+02
4.119349576706648577e+02
1.367457727199429828e-14
2.187932363519086021e-14
3.145152772558683651e-14
2.051186590799143638e-14
2.051186590799143638e-14
8.204746363196582440e-15
1.640949272639315226e-14
1.093966181759544115e-14
2.324678136239028720e-14
1.557579914431248547e+01
4.906770336988573433e+01
8.049768883748006942e+01
1.107372617122553464e+02
1.403733530133434613e+02
1.697237497655548850e+02
1.989420902449685684e+02
2.280999484795753744e+02
2.572302113776805186e+02
2.863479047327001012e+02
3.154598769753341685e+02
4.040126408536593891e-15
8.080252817073183049e-15
3.030094806402445813e-15
1.515047403201220619e-14
1.010031602134147763e-14
4.040126408536593891e-15
1.010031602134147763e-14
4.040126408536593891e-15
1.414044242987806205e-14
2.121943094003088959e+01
4.530318352466890275e+01
6.812139808534523411e+01
9.024787472474434935e+01
1.120373837977599720e+02
1.336695781119775859e+02
1.552294429803660307e+02
1.767562537363032504e+02
1.982679978502929146e+02
2.197728821143080040e+02
2.412746446724800933e+02
2.723757188072200019e+00
2.711057766940082381e+00
2.683072695317577860e+00
2.621226384514624641e+00
2.486600508134787724e+00
2.193477025111722600e+00
1.553726148153528497e+00
1.541312559168747931e-01
3.772489381424459776e+00
2.262777070119871681e+01
4.002229453829813366e+01
5.664286431063637650e+01
7.286876225820557806e+01
8.890763938191588522e+01
1.048600794214650165e+02
1.207729373651981319e+02
1.366677375127169682e+02
1.525543128195814404e+02
1.684371446208295140e+02
1.843182731291018115e+02
6.600524116030621613e+00
6.595383444811750984e+00
6.584071763323809279e+00
6.559154109260799004e+00
6.504137883771875295e+00
6.383461862827823019e+00
6.121044487269645451e+00
5.529837855273083136e+00
8.265246567372477315e+00
2.172439636272256891e+01
3.432758579652098518e+01
4.646992259185569907e+01
5.838959222844601271e+01
7.020584073245856871e+01
8.197465922082281509e+01
9.372182813988763428e+01
1.054591341730575067e+02
1.171919507443233215e+02
1.289227245313362573e+02
1.406525689716650902e+02
8.471330571576956459e+00
8.469122079827977601e+00
8.464262129280131219e+00
8.453554901187555259e+00
8.429905799441169023e+00
8.377397456346198368e+00
8.261103044264739736e+00
7.995246677174750793e+00
9.968592814753392872e+00
1.966736980157536152e+01
2.882936574520944006e+01
3.772234510577285249e+01
4.649047648808421229e+01
5.520152833342672949e+01
6.388657254719380063e+01
7.255977879092934302e+01
8.122759872956068250e+01
8.989296826250566141e+01
9.855722310019541510e+01
1.072209708754135420e+02
8.838161027310547979e+00
8.837090303380570333e+00
8.834732515166285438e+00
8.829530285734671580e+00
8.818002922345000272e+00
8.792226828062807087e+00
8.733502755706531673e+00
8.594756615503886366e+00
1.013877902070617232e+01
1.715217159045660367e+01
2.383386442718092724e+01
3.036019646076200473e+01
3.681670915733360516e+01
4.324173943366567840e+01
4.965251142760183001e+01
5.605681083120171593e+01
6.245816874336856017e+01
6.885818920594411452e+01
7.525760141035470951e+01
8.165673695604887428e+01
8.393881478813609576e+00
8.393329289885381073e+00
8.392112232158059015e+00
8.389421552995635523e+00
8.383433537643369959e+00
8.369919097747059666e+00
8.338528246979912240e+00
8.261435090204782838e+00
9.490993545600572290e+00
1.457893662894280418e+01
1.946544534633918389e+01
2.426253342453235362e+01
2.902056849834311336e+01
3.376123130254853066e+01
3.849407498073519918e+01
4.322337915424735399e+01
4.795107685078772874e+01
5.267804453378815310e+01
5.740468030230911012e+01
6.213116512184561913e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_DeC_P1_CFLL.txt <==
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
5.134832907437549346e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
8.337822234717891766e-04
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
2.198392648862288953e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
9.412049672680670304e-03
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
1.528306732658768832e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
4.029611320200399832e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
6.543189129712968788e-02
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
1.725210549942039207e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
2.801356761198867118e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
4.548777947003777578e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.199353946209233079e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
1.947483039908755043e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_DeC_P1_ERROR.txt <==
3.638289960736543205e-01
3.638289796178930668e-01
3.638289752462143256e-01
3.638290712352071354e-01
3.638296543922745485e-01
3.638322912565664646e-01
3.638430995428488246e-01
3.638853905652285614e-01
3.640448662157760862e-01
3.646091036140808872e-01
3.663179146421302046e-01
3.699252803758999453e-01
4.208318200694763922e-01
5.111530229814481574e-01
5.462440033625199920e-01
5.553552151588092567e-01
5.572655711646342658e-01
5.568197321213382844e-01
5.548477968991198939e-01
5.506970977789052979e-01
3.638289984766868157e-01
3.638289625338523292e-01
3.638289201165307296e-01
3.638289420237513228e-01
3.638293808846501109e-01
3.638317367427826854e-01
3.638419977867500821e-01
3.638832231918269766e-01
3.640406245145096920e-01
3.646008285055284959e-01
3.663018180771353549e-01
3.698940502435479338e-01
4.207519149096672906e-01
5.110353152268996002e-01
5.460432455337667079e-01
5.549790260381064488e-01
5.565398435656931930e-01
5.554072581735050029e-01
5.520872964643744885e-01
5.452772822622736770e-01
3.638290258428018564e-01
3.638289581886156032e-01
3.638288539987201697e-01
3.638287555981013499e-01
3.638289601559055453e-01
3.638308597167423386e-01
3.638402321576570397e-01
3.638797272289138740e-01
3.640337602718224375e-01
3.645874147648953678e-01
3.662757034712997295e-01
3.698433597892564761e-01
4.206221534452342925e-01
5.108441379481364342e-01
5.457171254115480430e-01
5.543677148384811293e-01
5.553597078592691361e-01
5.531072390597937538e-01
5.475802476569026078e-01
5.363828984593620453e-01
3.638291319364898579e-01
3.638290127896925408e-01
3.638288082863037620e-01
3.638285145264706366e-01
3.638283386319720036e-01
3.638294972678726147e-01
3.638374268103745091e-01
3.638741121834604408e-01
3.640226757975651983e-01
3.645656949975453198e-01
3.662333588460824352e-01
3.697611033924166901e-01
4.204114146929830431e-01
5.105335869701527196e-01
5.451872250280520582e-01
5.533738573008508688e-01
5.534388992539646113e-01
5.493553994673319174e-01
5.401966549757400982e-01
5.216925189818435449e-01
3.638294667745989308e-01
3.638292639810390416e-01
3.638288966009901593e-01
3.638282856248450936e-01
3.638274919566011900e-01
3.638274474965681460e-01
3.638330340832377496e-01
3.638651570794223522e-01
3.640048393257347970e-01
3.645305882250515772e-01
3.661647580282103021e-01
3.696276788163948002e-01
4.200691295695312966e-01
5.100290003111038750e-01
5.443258505957400128e-01
5.517568211060704941e-01
5.503079584569942062e-01
5.432179383821460483e-01
5.280349523080657415e-01
4.971939644470096953e-01
3.638304390453921400e-01
3.638301004447360154e-01
3.638294685747294754e-01
3.638283425146909278e-01
3.638265457265373315e-01
3.638245477083872914e-01
3.638263298415195801e-01
3.638510444341948036e-01
3.639763047470692681e-01
3.644740080941904492e-01
3.660537809883311344e-01
3.694114007547781853e-01
4.195130917346357458e-01
5.092088166199315591e-01
5.429247032866180156e-01
5.491225712571347062e-01
5.451923242675617010e-01
5.331321059739539958e-01
5.078344849134658334e-01
4.559004234758028407e-01
3.638331478263382990e-01
3.638325887036009121e-01
3.638315273775247216e-01
3.638295649506509410e-01
3.638261393459970572e-01
3.638209692211064605e-01
3.638165737779063824e-01
3.638292585568014825e-01
3.639310995462041731e-01
3.643832571278448618e-01
3.658746758242727437e-01
3.690612017570642500e-01
4.186095714268104895e-01
5.078747835787277287e-01
5.406430319097168535e-01
5.448225353917146574e-01
5.368017685722924481e-01
5.164384726005184501e-01
4.739023023245535482e-01
3.897173431059717252e-01
3.638405260793007301e-01
3.638396089043433590e-01
3.638378502704948114e-01
3.638345298426548524e-01
3.638284595311375158e-01
3.638181388186186305e-01
3.638037126084790462e-01
3.637968635018625774e-01
3.638606740843750020e-01
3.642388611943978560e-01
3.655867477126614751e-01
3.684951758409835132e-01
4.171407813616836990e-01
5.057026988460258110e-01
5.369208516860747293e-01
5.377803653453130384e-01
5.229554071039863583e-01
4.885170356984873119e-01
4.170754855414917639e-01
3.359361757985176444e-01
3.638603655025946515e-01
3.638588670129814240e-01
3.638559762741953030e-01
3.638504510703704509e-01
3.638400869285750572e-01
3.638214038347866719e-01
3.637906914638148193e-01
3.637521251140590772e-01
3.637541793824505820e-01
3.640122242238190142e-01
3.651268898687053954e-01
3.675830396314677673e-01
4.147514236487633843e-01
5.021600763711968618e-01
5.308311170374442334e-01
5.261867454223642104e-01
4.998917196870875101e-01
4.414181618666607743e-01
5.944557716421896565e-01
1.235556173988917728e+01
3.639133156154646942e-01
3.639108735703651676e-01
3.639061452603593594e-01
3.638970413670394866e-01
3.638797075996192398e-01
3.638474506266241582e-01
3.637903013134566876e-01
3.637002448359262785e-01
3.636020269157032025e-01
3.636649365473793027e-01
3.644005502113245032e-01
3.661205492365933734e-01
4.108603272013342522e-01
4.963662002407866480e-01
5.208211965619896633e-01
5.069423884560294580e-01
4.610354678832058739e-01
3.994720978347227613e-01
1.206905649936415914e+00
2.386819862389380020e+01
3.640547764356882321e-01
3.640508038515695155e-01
3.640430947956834196e-01
3.640281857763128515e-01
3.639995459904112884e-01
3.639452685432307266e-01
3.638452280580869447e-01
3.636716244307084400e-01
3.634106672173690877e-01
3.631567145423253429e-01
3.632761572560501140e-01
3.637967108920474035e-01
4.045138905545895280e-01
4.868488192688288918e-01
5.042445798529854306e-01
4.746239669668638750e-01
3.971465476842276354e-01
4.721658367790394495e-01
1.034986276922484905e+01
2.917417652315178689e+00
3.644350097813360834e-01
3.644285587066269372e-01
3.644160226972064653e-01
3.643917127582260163e-01
3.643447629387547848e-01
3.642548200949967674e-01
3.640852984583327623e-01
3.637763151286245167e-01
3.632515590448796572e-01
3.624836008604828685e-01
3.616018320320916746e-01
3.601661906849119577e-01
3.941424096776501296e-01
4.711064138056889616e-01
4.764786782610636595e-01
4.200811372256816889e-01
2.898935553710216828e-01
4.369146822286336551e+00
8.101329638217769968e+00
2.587354757152398044e+00
3.654863289533764603e-01
3.654758821504630051e-01
3.654555641878002858e-01
3.654160977428513313e-01
3.653396260625275671e-01
3.651921720140220429e-01
3.649105842965039703e-01
3.643831461507454073e-01
3.634323891265982542e-01
3.618333927146020756e-01
3.593287477096782645e-01
3.547039622344632659e-01
3.771861932282324914e-01
4.448106282488055729e-01
4.293393329281942061e-01
3.729787465960359150e-01
1.491387029814937870e+00
6.591502125632032971e+00
2.423643384462529582e+00
2.976248233014926026e+00
3.687027017102160187e-01
3.686858855933269341e-01
3.686531621130098024e-01
3.685895308857369268e-01
3.684659789028266186e-01
3.682267626252828663e-01
3.677661980458007407e-01
3.668892786089576474e-01
3.652553369900657376e-01
3.623213673572071580e-01
3.572076177068819747e-01
3.474131047856898746e-01
3.498049637416461022e-01
4.004999490075624724e-01
3.540467049383344000e-01
5.232004117341177984e-01
3.327188198425896637e+00
2.448442066276845797e+00
2.849019921071421102e+00
3.262119235688811791e+00
3.799924301192325049e-01
3.799657933608709959e-01
3.799139416296189453e-01
3.798130481689602767e-01
3.796168897537892661e-01
3.792361275741325533e-01
3.784993619136930443e-01
3.770825927452762238e-01
3.743909001841299045e-01
3.693798278084152176e-01
3.601764237296588012e-01
3.422031202365914959e-01
3.103198844848584215e-01
3.267274575024227690e-01
2.010995993362129919e-01
1.283047824896606404e+00
3.155978495393059635e+00
2.730477020927841281e+00
3.172141731342913218e+00
3.473424814063203581e+00
4.190973407053696365e-01
4.190569912707968192e-01
4.189784286944765457e-01
4.188254949605125232e-01
4.185279082843140208e-01
4.179493124005586036e-01
4.168261346806411138e-01
4.146526919241783071e-01
4.104731263537504948e-01
4.025220764238050530e-01
3.874824468283066259e-01
3.576386653408753502e-01
2.915413484810289169e-01
4.761138317313787782e-01
4.322008055294344064e-01
2.360521926181699648e+00
3.164074799451370268e+00
3.115238393997164401e+00
3.419464573394861429e+00
3.636725111927019860e+00
5.305197243155050923e-01
5.304647426237116825e-01
5.303576752310316111e-01
5.301491957411526013e-01
5.297433094695191969e-01
5.289533302294910921e-01
5.274167217414031938e-01
5.244316308067890064e-01
5.186484285900084812e-01
5.075007410885175041e-01
4.860189522736893530e-01
4.424699358154323137e-01
3.229058115597748246e-01
1.360656289302191735e-01
1.269098810223777907e+00
2.846098322130964142e+00
3.655544567980205439e+00
3.756750113144243119e+00
3.649677701239272043e+00
3.782900482589526714e+00
7.710682774191927047e-01
7.710053421714126998e-01
7.708827780981002409e-01
7.706440915859062990e-01
7.701792737648356368e-01
7.692741354097762940e-01
7.675117972775084008e-01
7.640817489855932232e-01
7.574131302233444440e-01
7.444799165042877975e-01
7.193206708339602296e-01
6.671555020471174879e-01
5.732545798111843283e-01
8.540711979468279536e-01
1.983031265421301148e+00
3.094895777253778846e+00
3.751685744446703108e+00
3.996764602359185847e+00
4.258632290666713338e+00
4.215376211008700302e+00
1.174878887856836363e+00
1.174822330901960532e+00
1.174712186391085655e+00
1.174497679021215601e+00
1.174079920656228460e+00
1.173266322487420910e+00
1.171681871602114455e+00
1.168596967329225356e+00
1.162597208486534806e+00
1.150971475975653302e+00
1.128741488750315991e+00
1.088375715004626709e+00
1.294603873234687175e+00
1.823108398728373825e+00
2.451641211755864358e+00
3.016940276095515294e+00
3.473313190397230077e+00
3.873781883875761167e+00
4.196221223150110369e+00
4.318830638311474956e+00
1.716372443440248974e+00
1.716330529029536534e+00
1.716248901979658958e+00
1.716089937052396985e+00
1.715780366514458199e+00
1.715177539535540641e+00
1.714003869774193722e+00
1.711720247567553699e+00
1.707287161426542799e+00
1.698758763679750317e+00
1.682727257163312728e+00
1.651773486378308453e+00
2.175534468264773036e+00
2.561191137884493596e+00
2.920602183967425436e+00
3.289729047365981263e+00
3.551067810294989080e+00
3.655379599931159795e+00
4.088336745721703913e+00
4.217516986310457128e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_DeC_P1_IRES.txt <==
6.753791717420070118e-01
6.752118810646448033e-01
6.748864977539240639e-01
6.742543818557502622e-01
6.730292606827585900e-01
6.706656937712263122e-01
6.661467003411825072e-01
6.576593745919152578e-01
6.422779453822612394e-01
6.163520210322357418e-01
5.786317864285511758e-01
5.374331368888587424e-01
5.405447938148537634e-01
5.835375038417978111e-01
6.321594685374735123e-01
6.931213555818090954e-01
7.458378499131526063e-01
7.881171422081872935e-01
8.222308897019171559e-01
8.500609947150435941e-01
6.755014048154901474e-01
6.753339756890724965e-01
6.750083229440764221e-01
6.743756830653255818e-01
6.731495442502566373e-01
6.707840061426145750e-01
6.662612143422501632e-01
6.577666458282537265e-01
6.423717023403405779e-01
6.164217108103188236e-01
5.786628540059485237e-01
5.374149740106599626e-01
5.404939387912591764e-01
5.834953792836741204e-01
6.321377815408911749e-01
6.931137737487879091e-01
7.458351701998789940e-01
7.881161737032177372e-01
8.222305170749383274e-01
8.500608072158924999e-01
6.757001585475883587e-01
6.755325045056048694e-01
6.752064140581199858e-01
6.745729229584254139e-01
6.733451309515359196e-01
6.709763905519053884e-01
6.664474280722086919e-01
6.579410929989840673e-01
6.425241933569539876e-01
6.165350975357573038e-01
5.787134776937281622e-01
5.373855743111531913e-01
5.404113530899333773e-01
5.834269743264102193e-01
6.321025735989463934e-01
6.931014684167001727e-01
7.458308203909245204e-01
7.881145963265072663e-01
8.222298972795488714e-01
8.500604684845491921e-01
6.760236144243226830e-01
6.758555948983610007e-01
6.755287931883251495e-01
6.748939188598040984e-01
6.736634404126202735e-01
6.712894962366412477e-01
6.667505061207025241e-01
6.582250491822917438e-01
6.427724660921462219e-01
6.167198089258457694e-01
5.787961462273218949e-01
5.373380808114106566e-01
5.402772299219710250e-01
5.833158891610926711e-01
6.320454219549823671e-01
6.930815027859446031e-01
7.458237609553967085e-01
7.881120217321411214e-01
8.222288483028873385e-01
8.500598099263523277e-01
6.765507457163720817e-01
6.763821320092822109e-01
6.760541739714881482e-01
6.754170508638033255e-01
6.741822049129321259e-01
6.717998005267177275e-01
6.672445071792810767e-01
6.586879595733082793e-01
6.431773515093867077e-01
6.170213145649297015e-01
5.789316152702457252e-01
5.372616101131687527e-01
5.400593846101544582e-01
5.831354830865606020e-01
6.319526684335867728e-01
6.930491238757084949e-01
7.458123071294814332e-01
7.881078025082712823e-01
8.222270141080102457e-01
8.500583435716376757e-01
6.774117356637880949e-01
6.772421552595494498e-01
6.769123159397377743e-01
6.762715341675964442e-01
6.750295823938521345e-01
6.726334131171670672e-01
6.680515929154721144e-01
6.594444532759144995e-01
6.438394074882328733e-01
6.175150568696297082e-01
5.791548508731892975e-01
5.371391564362208992e-01
5.397054958658612511e-01
5.828424680370585254e-01
6.318021840407680445e-01
6.929966553634036019e-01
7.457937300476933373e-01
7.881008319359682490e-01
8.222235855849335806e-01
8.500539659482129196e-01
6.788231279649191707e-01
6.786519729431549353e-01
6.783190692556625434e-01
6.776723279263848765e-01
6.764188013254646137e-01
6.740002092470881445e-01
6.693751738922393280e-01
6.606856019604839814e-01
6.449266386435538179e-01
6.183278079568609309e-01
5.795259892189599249e-01
5.369448854976159868e-01
5.391304448804391525e-01
5.823664746768453249e-01
6.315581652429241855e-01
6.929117419153155710e-01
7.457636087435013383e-01
7.880891051647155310e-01
8.222160817606881666e-01
8.500124262775894390e-01
6.811502104605269281e-01
6.809764858141260646e-01
6.806385813299364873e-01
6.799821143298886428e-01
6.787096976316532304e-01
6.762545092608467368e-01
6.715589336485040528e-01
6.627347745581962934e-01
6.467243906488242544e-01
6.196767860656701155e-01
5.801516538563629144e-01
5.366416355109432379e-01
5.381955895601796547e-01
5.815930243023563762e-01
6.311628165254381528e-01
6.927746094647748709e-01
7.457147500188524569e-01
7.880684037024013877e-01
8.221887941322936211e-01
8.500885457309662607e-01
6.850224898037715615e-01
6.848445596485787101e-01
6.844984706284027443e-01
6.838260857149001115e-01
6.825227501476129888e-01
6.800076556791575522e-01
6.751965864471035639e-01
6.661519850370504203e-01
6.497294781952035470e-01
6.219451421307089500e-01
5.812291541109959603e-01
5.361821040593246490e-01
5.366746589630605468e-01
5.803356381480146986e-01
6.305231979119085839e-01
6.925539102983255813e-01
7.456351864348239600e-01
7.880250525845993170e-01
8.223467801537082122e-01
8.500791140300094639e-01
6.915593195818406924e-01
6.913744767852852968e-01
6.910149344523730530e-01
6.903163833664921478e-01
6.889622184591560616e-01
6.863486245579931699e-01
6.813475958022600087e-01
6.719401894879662995e-01
6.548385636545768218e-01
6.258372254470233598e-01
5.831448111616386321e-01
5.355257001228156399e-01
5.341971412146258036e-01
5.782898508246769875e-01
6.294908271396851829e-01
6.922007606398734580e-01
7.455027294564692264e-01
8.228168574854938244e-01
8.222531917549953384e-01
8.500805910986438674e-01
7.028396201164259782e-01
7.026433459398043757e-01
7.022615551752422469e-01
7.015197287362672229e-01
7.000814874717038450e-01
6.973049233384920331e-01
6.919894379410943541e-01
6.819808377803302513e-01
6.637516053954871653e-01
6.327215519384081777e-01
5.867091535399491242e-01
5.347101948058731180e-01
5.301529562936557749e-01
5.749564268577915804e-01
6.278312788178741499e-01
6.916412487349307137e-01
7.452405758136475544e-01
7.880850921991414682e-01
8.222420162722753334e-01
8.500883521361549677e-01
7.229467193372358658e-01
7.227314019321450234e-01
7.223125460080790372e-01
7.214986163011396503e-01
7.199202610331328911e-01
7.168719915691879052e-01
7.110318107855707614e-01
7.000184521727511600e-01
6.798986620008128368e-01
6.454456084897398638e-01
5.937613007715785152e-01
5.341075878170510327e-01
5.235282589168932521e-01
5.695099755199791725e-01
6.251836032041654390e-01
6.907727480357209737e-01
7.454823630573220727e-01
7.879936401336371521e-01
8.222468276556451627e-01
8.000000000000000000e+01
7.604316872081531287e-01
7.601844676816311708e-01
7.597035130383236190e-01
7.587687615142995057e-01
7.569555427038588968e-01
7.534515377544342973e-01
7.467301626921517554e-01
7.340251617090044478e-01
7.107065749351320072e-01
6.704040030967601815e-01
6.088316076757591677e-01
5.353150618804431993e-01
5.126141371923341739e-01
5.605634333418784143e-01
6.210360993400325658e-01
7.194113230834024986e-01
7.448861075310194702e-01
7.879475191571744253e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.343036795147147355e-01
8.340033407152845912e-01
8.334189742473027129e-01
8.322829707572497737e-01
8.300783531003546045e-01
8.258141522094084586e-01
8.176201737177669626e-01
8.020778828388569481e-01
7.733550407219860201e-01
7.230230226182745579e-01
6.439705399440279754e-01
5.443651377263282187e-01
4.944897966142957069e-01
5.457149075896756685e-01
6.153472636021870557e-01
6.876247940736399666e-01
7.445111778484194698e-01
5.014298410998917710e+00
8.000000000000000000e+01
8.000000000000000000e+01
9.880686893329395648e-01
9.876836589454148774e-01
9.869343882596632866e-01
9.854773554079381270e-01
9.826479922217375984e-01
9.771688537645495387e-01
9.666155878102886678e-01
9.465055913095966611e-01
9.089984576484503309e-01
8.420422383069495753e-01
7.327887606122548414e-01
5.836924550570173897e-01
4.644135791017333093e-01
5.207451383785725030e-01
5.999612223118656607e-01
6.852798492686349441e-01
7.569310193776269680e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.316367444174838974e+00
1.315864851007034764e+00
1.314886620832175446e+00
1.312983663748074958e+00
1.309285764008807584e+00
1.302114799521381761e+00
1.288265629312671523e+00
1.261734834340902500e+00
1.211730599581502199e+00
1.120568400175681711e+00
9.652579352398015233e-01
7.321445830323292103e-01
4.642906790445883725e-01
5.240464266785452851e-01
5.839860842854500689e-01
7.550195442443621285e-01
7.077060374242296348e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.034783999377525188e+00
2.033745155918899261e+00
2.031722964616089033e+00
2.027788344072354754e+00
2.020139267848048092e+00
2.005294273690679585e+00
1.976580037543248070e+00
1.921410795750783551e+00
1.852854313596783431e+00
1.737305095564629642e+00
1.532606983313254068e+00
1.199420689089835790e+00
6.886580424587603888e-01
3.856203092054641957e-01
1.715727870427101065e+00
6.865364031918113064e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
3.300224065182706390e+00
3.299236589334586078e+00
3.297313801748863238e+00
3.293570365100347619e+00
3.286284507627915019e+00
3.272112373330056112e+00
3.244578000317952959e+00
3.191214193716077396e+00
3.088347789529860776e+00
2.892622972951943261e+00
2.626012119090318286e+00
2.269049477579444307e+00
1.752138596858302755e+00
2.678436852527526391e+00
5.989943979140009311e+00
1.774418232428575593e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.554699897069553138e+00
4.554034015864626639e+00
4.552737180871450740e+00
4.550211457087096178e+00
4.545292062964106705e+00
4.535709505173113776e+00
4.517040468136902298e+00
4.480662391973432079e+00
4.409792572394743537e+00
4.272119236325404579e+00
4.008833562924156269e+00
3.673693711606349943e+00
4.884449172216395851e+00
6.634062327550921623e+00
9.460735542386458974e+00
1.735026525969762901e+01
5.143091455618203156e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
5.141837686831100207e+00
5.141485966756168757e+00
5.140800915744514477e+00
5.139466480121308578e+00
5.136866520334813835e+00
5.131798770406001964e+00
5.121913297866783843e+00
5.102604024189358434e+00
5.064810776322244301e+00
4.990732167459936974e+00
4.846343567686443699e+00
4.703256790070851068e+00
6.882851137252885110e+00
7.849293559563783163e+00
9.334286394035945733e+00
1.269978032160338621e+01
2.120700346221121180e+01
4.151908938131956717e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_DeC_P1_TAUU.txt <==
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_DeC_P1_maxeps.txt <==
2.531027112080229250e-04
1.160270060764895098e-04
2.051372897152120643e-05
2.808666774861359342e-12
1.404333387430680075e-12
2.808666774861359342e-12
9.999999999999999791e-17
2.808666774861359342e-12
9.999999999999999791e-17
2.808666774861359342e-12
1.404333387430680075e-12
9.999999999999999791e-17
2.808666774861359342e-12
1.404333387430680075e-12
1.404333387430680075e-12
1.404333387430680075e-12
2.808666774861359342e-12
2.808666774861359342e-12
1.404333387430680075e-12
2.808666774861359342e-12
5.639446845369581844e-04
3.488838074295111369e-04
1.353086576462677107e-04
1.302276554941480509e-05
9.999999999999999791e-17
2.594568613168432139e-12
8.648562043894776826e-13
4.324281021947384879e-12
8.648562043894776826e-13
2.594568613168432139e-12
9.999999999999999791e-17
3.459424817557908307e-12
1.729712408778954961e-12
9.999999999999999791e-17
1.729712408778954961e-12
1.729712408778954961e-12
9.999999999999999791e-17
9.999999999999999791e-17
1.729712408778954961e-12
3.459424817557908307e-12
1.126135238548457360e-03
8.290611943914769511e-04
4.643498798213481775e-04
1.442238702776309299e-04
4.892016700155251757e-06
5.326201463026132207e-13
1.065240292605226239e-12
9.999999999999999791e-17
1.065240292605226239e-12
1.065240292605226239e-12
9.999999999999999791e-17
1.065240292605226239e-12
1.065240292605226239e-12
5.326201463026132207e-13
5.326201463026132207e-13
1.065240292605226239e-12
1.065240292605226239e-12
5.326201463026132207e-13
1.065240292605226239e-12
5.326201463026132207e-13
2.150989036993167496e-03
1.712827057958663576e-03
1.188247338905887426e-03
5.934083090603516596e-04
1.381894983416437903e-04
2.559970539836395288e-07
9.999999999999999791e-17
6.560263285563788126e-13
6.560263285563788126e-13
3.280131642781894568e-13
1.312052657112757019e-12
9.840394928345679665e-13
3.280131642781894568e-13
6.560263285563788126e-13
6.560263285563788126e-13
9.999999999999999791e-17
6.560263285563788126e-13
9.999999999999999791e-17
9.999999999999999791e-17
3.280131642781894568e-13
4.135977288873430267e-03
3.248382577851954833e-03
2.572567725755465270e-03
1.666567009328273272e-03
7.218369932883670357e-04
1.087582624728083037e-04
5.050158010670742001e-13
1.010031602134148804e-13
5.050158010670742001e-13
5.050158010670742001e-13
1.010031602134148804e-13
9.090284419207331159e-13
5.050158010670742001e-13
1.010031602134148804e-13
9.999999999999999791e-17
1.010031602134148804e-13
9.999999999999999791e-17
3.030094806402445907e-13
9.999999999999999791e-17
1.010031602134148804e-13
7.479780160685177079e-03
6.363442434852610921e-03
5.019274687297004683e-03
3.804243556530638101e-03
2.282306008107484740e-03
8.240014550850158822e-04
6.217800793000804994e-05
6.220261552944682887e-14
5.598235397650210055e-13
6.220261552944682887e-14
1.866078465883404614e-13
6.220261552944682887e-14
1.866078465883404614e-13
3.110130776472340434e-13
6.220261552944682887e-14
3.110130776472340434e-13
3.110130776472340434e-13
6.220261552944682887e-14
9.999999999999999791e-17
3.110130776472340434e-13
1.300470828636558079e-02
1.174036214739442724e-02
9.669771051264640718e-03
7.652827164285380505e-03
5.537173941664140162e-03
3.010785651763143653e-03
8.603230860259588947e-04
1.630837775301270515e-05
1.532294779897505132e-13
9.999999999999999791e-17
7.661473899487526924e-14
2.298442169846257446e-13
1.149221084923128975e-13
2.298442169846257446e-13
1.149221084923128975e-13
3.064589559795008750e-13
1.532294779897505132e-13
1.149221084923128975e-13
9.999999999999999791e-17
3.064589559795008750e-13
2.200906281123823569e-02
2.066090360207548451e-02
1.828725824199782871e-02
1.455042038000331842e-02
1.162730934319453936e-02
7.908124107148736814e-03
3.800396946383466975e-03
7.780467903284574204e-04
4.867786784104269467e-07
2.359152497564222852e-14
9.999999999999999791e-17
2.359152497564222852e-14
4.718304995128445074e-14
2.359152497564222852e-14
1.179576248782110858e-13
2.359152497564222852e-14
2.359152497564222852e-14
9.436609990256887623e-14
1.415491498538532828e-13
3.798691442601996755e+02
3.671783139524591177e-02
3.526437182142359850e-02
3.266520258082190875e-02
2.827571324208788539e-02
2.223825712737700216e-02
1.733854620990546089e-02
1.096223336107561910e-02
4.542873736688073615e-03
5.772356654776648888e-04
9.999999999999999791e-17
2.905759690513750244e-14
1.452879845256875437e-14
4.358639535770625050e-14
5.811519381027499226e-14
4.358639535770625050e-14
2.905759690513750244e-14
9.999999999999999791e-17
8.717279071541247576e-14
1.505520521407675574e+02
4.137756169093409540e+02
6.058614420058243411e-02
5.909191514299522163e-02
5.634772814504134669e-02
5.143475637850219301e-02
4.332205829818543130e-02
3.422008774292333022e-02
2.558820563925320174e-02
1.481788522446872945e-02
5.062521944761686800e-03
3.162034978670439592e-04
8.947534535953319904e-15
3.579013814381326699e-14
9.999999999999999791e-17
1.789506907190663665e-14
2.684260360785995498e-14
2.684260360785995498e-14
2.684260360785995498e-14
2.814512338030691296e+01
2.161351969207335912e+02
3.490737656640505406e+02
9.929372310307299498e-02
9.778443635016906277e-02
9.487877159619299838e-02
8.968130818887475042e-02
8.048527767900486019e-02
6.562442956294872731e-02
5.209066386894540407e-02
3.682769866769589756e-02
1.937798034632146407e-02
5.157268259463793775e-03
1.013316061933223686e-04
1.102064627483668015e-14
2.755161568709169170e-14
1.102064627483668015e-14
5.510323137418340865e-15
3.857226196192835765e-14
5.510323137418340865e-15
1.073926671204846599e+02
1.939115505151161187e+02
2.685744825202791617e+02
1.618595381943188360e-01
1.603461525105615015e-01
1.574357294896714943e-01
1.518498103877914951e-01
1.420129572092097836e-01
1.247897615658031950e-01
9.803601419719375210e-02
7.870837255751564343e-02
5.244460421908418019e-02
2.432164316131490284e-02
4.804424081129128436e-03
5.724523641627255310e-07
6.787045293149633436e-15
1.357409058629926372e-14
9.999999999999999791e-17
2.375465852602370440e-14
4.850706770331572670e+01
1.059644814667943677e+02
1.532379675828722441e+02
1.969915182857338323e+02
2.622381625563739438e-01
2.607406054010435459e-01
2.578255358765041416e-01
2.522468635924810521e-01
2.418795712728470659e-01
2.231003982323324641e-01
1.919106172691224244e-01
1.515262350695020521e-01
1.166386612320603061e-01
7.271470396418669435e-02
2.953152451909652268e-02
3.996948607498846534e-03
1.044947425552574246e-14
6.269684553315447211e-15
6.269684553315447211e-15
1.710125468299868956e+01
5.657123932217542261e+01
8.673073401414811201e+01
1.140937780986798202e+02
1.402834877393749480e+02
4.202176350258421955e-01
4.187599792223990480e-01
4.159208468049618856e-01
4.104667077160176758e-01
3.998838264520132024e-01
3.809541440028694770e-01
3.468998579676242922e-01
2.902275754181740663e-01
2.309536460361809318e-01
1.716713270181963735e-01
9.902266570466583540e-02
3.507862766215811418e-02
2.417108715184868636e-03
9.999999999999999791e-17
1.106053291522458015e-01
2.914583176149140442e+01
4.858980404907577366e+01
6.576521840530536167e+01
8.203881660818532850e+01
9.789880683428796715e+01
6.572404789706647321e-01
6.558874270225257819e-01
6.532777788617443182e-01
6.481936937100206686e-01
6.382855365170445605e-01
6.200186249572844366e-01
5.862295896292207820e-01
5.267794090578278299e-01
4.310046946051614425e-01
3.490106882123150123e-01
2.494912594211842471e-01
1.351823353913652881e-01
4.022272357620507860e-02
9.978038751649650345e-04
1.413214467362154458e+01
2.685973351119923791e+01
3.769163227935075611e+01
4.782363387624693729e+01
5.764305510847498226e+01
6.731220808299123348e+01
9.762553917914779111e-01
9.751014291622174257e-01
9.728536031202543732e-01
9.684740892533976186e-01
9.606975562630171162e-01
9.455870881858586818e-01
9.163934707745414743e-01
8.632810112519763157e-01
7.703476273300069455e-01
6.290159758795770273e-01
5.169748405748255671e-01
3.649802877204097462e-01
1.882939647965667096e-01
6.047353941329108196e+00
1.457799865989110444e+01
2.145194559268123058e+01
2.777577308836899661e+01
3.386215224349171393e+01
3.983602318629461081e+01
4.575435066551984420e+01
1.326965978860127571e+00
1.326192976551574088e+00
1.324687254108998458e+00
1.321753695418531827e+00
1.316036123146172576e+00
1.305671553088982195e+00
1.285920454560501636e+00
1.247735225109680934e+00
1.179071668504548365e+00
1.057503950764106193e+00
9.045842739215945727e-01
7.574675329515219158e-01
1.744259131082503078e+00
7.704583459204570772e+00
1.210366451584216563e+01
1.606296815240126463e+01
1.984072648539278916e+01
2.353400298411079916e+01
2.718591740872251350e+01
3.081709185962891340e+01
1.602664372947443683e+00
1.602278144810363791e+00
1.601525831485026696e+00
1.600060180922326492e+00
1.597234915460655325e+00
1.591771948438041484e+00
1.581103218270332400e+00
1.560803056057585847e+00
1.523915376601325811e+00
1.455457383471427724e+00
1.332711351191064431e+00
1.216230776977669237e+00
3.904904190764894700e+00
6.753561625392703327e+00
9.242347172600281269e+00
1.159118365982064347e+01
1.387635556669879655e+01
1.613067356432163635e+01
1.836959639833477098e+01
2.060072762600331231e+01
1.696468812443982177e+00
1.696321368472757829e+00
1.696034154431130592e+00
1.695474546848407593e+00
1.694383723694886434e+00
1.692255590732325121e+00
1.688096832148164639e+00
1.679944066920689094e+00
1.664106176118694824e+00
1.634183552360758629e+00
1.577170898861391723e+00
1.835881073997891466e+00
3.713011186982927203e+00
5.285553138397125927e+00
6.749062470417547921e+00
8.164381364058304058e+00
9.556637124947862105e+00
1.093745353239187601e+01
1.231249743811226871e+01
1.368460337310222386e+01
1.580059089833092623e+00
1.579997478654930232e+00
1.579877466220688698e+00
1.579643646618074326e+00
1.579187918054485662e+00
1.578398205414005107e+00
1.576873506761382604e+00
1.573873167193282852e+00
1.567914212541857921e+00
1.556000209997686845e+00
1.531827722464832675e+00
1.999748690945710061e+00
3.000201723890271843e+00
3.914517913778777558e+00
4.792153808396862225e+00
5.652506372009889368e+00
6.504348479677189765e+00
7.351911336464894475e+00
8.197300116823013738e+00
9.041578586493280056e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_DeC_P2_CFLL.txt <==
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_DeC_P2_ERROR.txt <==
3.168943142720371586e+00
3.168925899600278484e+00
2.852144612143138858e+00
2.852225718393995635e+00
2.852531671377310563e+00
2.953242482461336582e+00
2.849763206404094529e+00
2.899714421206233350e+00
4.341585415552664529e+00
4.740808665243663178e+00
3.591965109725777427e+00
3.805089790883135592e+00
3.416191923288503407e+00
2.791008998743214509e+00
1.774534517861922289e+00
2.664950222201744268e+00
4.284213654722817566e+00
3.833273143598553201e+00
3.837955952132417359e+00
4.187284326696831371e+00
3.168943309366221150e+00
3.168926285104301854e+00
2.852143842533198193e+00
2.852224252835514839e+00
2.852528819509477120e+00
2.953237624039376286e+00
2.849752197674147336e+00
2.899679431018472364e+00
3.570459534251301026e+00
4.468046127507449228e+00
3.591930491902031175e+00
3.804720655735771118e+00
3.416190476825438527e+00
2.790630164181779005e+00
1.772708301907248263e+00
2.663263090924627097e+00
4.286307603512632625e+00
3.833274022165853445e+00
4.201529637852585708e+00
3.839200283267823810e+00
3.168943507256270831e+00
3.168926798622082597e+00
2.852142764154538046e+00
2.852222157657190671e+00
2.852524775501319443e+00
2.953230632728072180e+00
2.849736442837260686e+00
2.899629055411109491e+00
3.570360542032678275e+00
4.468089368472397460e+00
3.591880557818780684e+00
3.804188798905530522e+00
3.416188444073314567e+00
3.958162860652699067e+00
1.770512509235204313e+00
2.664308750172103224e+00
3.814908791767346763e+00
3.833275240598095657e+00
4.153047157262099276e+00
3.839213600319139275e+00
3.168943708694987205e+00
3.168927452764593866e+00
2.852141185539028623e+00
2.852219133396187267e+00
2.852518917649809360e+00
2.953220557584454120e+00
2.849713684735462049e+00
2.899556597455806628e+00
3.570218025541548545e+00
5.028868665617570954e+00
3.591808735672057384e+00
3.803421656620541214e+00
3.416185477429075412e+00
3.958172343151884487e+00
1.771356007196364324e+00
1.971118224754143888e+00
3.814903747373088905e+00
3.833276898403515709e+00
3.837974977417547340e+00
3.839231828373858679e+00
3.168943823709964747e+00
3.168928218911779116e+00
2.852138872154133864e+00
2.852214753103750944e+00
2.852510458385144609e+00
2.953206001196298391e+00
2.849680888369105158e+00
2.899452285664792406e+00
2.911921920552120291e+00
4.841750768205809408e+00
3.591705349662530189e+00
3.802314023888065719e+00
3.416181078650239566e+00
3.958185833581425950e+00
1.116773710321210977e+00
1.970510060299721422e+00
3.814896371972466671e+00
3.833279083668628129e+00
3.837986751230567428e+00
3.839255901901557522e+00
3.168943627773534999e+00
3.168928959231555265e+00
2.852135486935672315e+00
2.852208366374023640e+00
2.852498235960006845e+00
2.953184979938734411e+00
2.849633518320445091e+00
2.899302081254742536e+00
2.911619573917323400e+00
4.468368597163371980e+00
3.591556380659730596e+00
3.800712073992569717e+00
3.416174504882262930e+00
3.958204969117992800e+00
1.115674863315524679e+00
1.969634162280931911e+00
3.862484501385984981e+00
3.833281804696491601e+00
3.838002484703097128e+00
3.839285294727595943e+00
3.168942598757191309e+00
3.168929276174633713e+00
2.852130455211383531e+00
2.852199037588185160e+00
2.852480477209164089e+00
2.953154563275387279e+00
2.849564995672657641e+00
2.899085665490046981e+00
2.911183843156963214e+00
4.468551913306596290e+00
3.591341611946819334e+00
3.798389661364625525e+00
3.416164550915080866e+00
3.958231884227614739e+00
1.114092898006418419e+00
3.955864372990312905e+00
3.861865468743301832e+00
3.833284813979223937e+00
5.024492739861706525e+00
3.839313838180837823e+00
3.168939572089430889e+00
3.168928185335000425e+00
2.852122912755127970e+00
2.852185304185336001e+00
2.852454628330863162e+00
2.953110427040978259e+00
2.849465629090914387e+00
2.898773655037563568e+00
2.910555420000158655e+00
3.067736724242454915e+00
3.591031664672784895e+00
5.492680131118857112e+00
3.416149166838060136e+00
3.958269344676330626e+00
3.975099007350288982e+00
3.955577955246774913e+00
3.650579220074468001e+00
3.997526127021074238e+00
3.838044222203774947e+00
4.264554336530450129e+00
3.168932016891134573e+00
3.168923416885108590e+00
2.852111417607476884e+00
2.852164904735492446e+00
2.852416793121153926e+00
2.953046147380816500e+00
2.849321039470318340e+00
2.898323370315208258e+00
2.909648027052258001e+00
3.065591976196019530e+00
3.590583712599709099e+00
5.492670476696603465e+00
3.416124855556128104e+00
3.958320650241395899e+00
3.975208417834818597e+00
3.955071543551407665e+00
3.852981403999762300e+00
5.600416615012668409e+00
3.838058245933743784e+00
5.914194463021421377e+00
3.168914513196366745e+00
3.168909935314062398e+00
3.189307754677900508e+00
2.852134227702691760e+00
2.852361020553514592e+00
2.952952052309488096e+00
2.849109624824945008e+00
2.897672612775366918e+00
2.908335685753037581e+00
3.062485947474724579e+00
3.589935019172110664e+00
3.955456070300951588e+00
3.416085336920540172e+00
3.958389086174289861e+00
3.975360757422063518e+00
3.971885660208800850e+00
3.878370762944696182e+00
3.833274313015625268e+00
5.904346027481697234e+00
4.632581980537934463e+00
3.168875542793379019e+00
3.189311532605031196e+00
3.189285828081680929e+00
2.852087346044916760e+00
2.852278008774458584e+00
2.952813344736303858e+00
2.848798406779930126e+00
2.896730233768131768e+00
3.354177008101506097e+00
3.057974518187835500e+00
3.588992919541954318e+00
3.953840097170766121e+00
3.416019075975175401e+00
3.958476417755694143e+00
3.975569421640104739e+00
3.487163795146166922e+00
6.976478798729727870e+00
3.833231605657463348e+00
5.906207562279979228e+00
7.048630350439458425e+01
3.189225453306013147e+00
3.189235229236249580e+00
3.189225893148214475e+00
2.852014220136184885e+00
2.852152867969141248e+00
2.952606926384766961e+00
2.848336008701194189e+00
2.895662058236872838e+00
3.351918326649342195e+00
3.051394034819047363e+00
3.587619222720840106e+00
3.951489015170262853e+00
3.415904278544986905e+00
3.958579000476454723e+00
2.788572738717239208e+00
8.944707917495854588e+01
3.814496606311439830e+00
4.137358178401018272e+00
3.840893051764404209e+00
5.907994252254153089e+00
3.189042235397160141e+00
3.189065016938966934e+00
3.189080217843825782e+00
2.851897295440603664e+00
2.851961075736922702e+00
2.889098384621098248e+00
2.847640396735288792e+00
2.894199391798990106e+00
3.348613124878329739e+00
3.041737366541659160e+00
4.959390790322252052e+00
3.948052058128380892e+00
5.490119363659465179e+00
3.065468354569600429e+00
3.113687933251350515e+00
8.226977003175431236e+00
3.814216247563328110e+00
3.833396462995888765e+00
4.800805420606246265e+00
5.909555332451922105e+00
3.188645458106305064e+00
3.188689140402440891e+00
3.188743242152691781e+00
3.259413220899046948e+00
2.851661017835587231e+00
2.888601700900904845e+00
2.846576854270999046e+00
2.892096227150622312e+00
3.343742721048581945e+00
3.027443566556345722e+00
3.940769979164687520e+00
3.942994183269763919e+00
5.489983990104530420e+00
3.064854424450457415e+00
4.705160167539735205e+00
1.918141008862665142e+00
3.813555653454557159e+00
6.590319948526198957e+00
3.234457574675297309e+01
5.910674623312861975e+00
2.851725156456791588e+00
2.851663321268383733e+00
3.187970400666756632e+00
3.258764176220930953e+00
2.851179907970097460e+00
2.867683344556274605e+00
2.844917638621862199e+00
2.836381740496425774e+00
3.336497722949670397e+00
3.006023952942110000e+00
3.940163588545524398e+00
3.810406291616420305e+00
6.111519444278971314e+00
6.103113513958873249e+00
1.021897921391990094e+00
1.895386195925095496e+00
3.813803079656053807e+00
3.829776429538839011e+00
4.817321784957593778e+00
2.292681246909807413e+01
2.851344923319923286e+00
2.971543185873658288e+00
2.851088583248809538e+00
3.186499984653643036e+00
2.850386362255622696e+00
2.866463783862479797e+00
2.962644724155584885e+00
2.831247036555363472e+00
3.325584792297699988e+00
2.973360599426459139e+00
3.938859626559729321e+00
5.711570701153588558e+00
6.110920972532432494e+00
5.724976474155625716e+00
9.782225724265221078e-01
2.672305100843535453e+00
3.813638378973555731e+00
1.125734050328920510e+01
4.876209086510614021e+00
5.908932390298577531e+00
2.970712322051804577e+00
2.970558076685292370e+00
2.970254810725104555e+00
3.178532074504583971e+00
2.849031041765278438e+00
2.852230370878014565e+00
2.958514281058287843e+00
2.823594944071410318e+00
3.308883852133047032e+00
2.922307450327660039e+00
3.936103437965094987e+00
5.712583495883132301e+00
5.716954856637063820e+00
3.206135942327474453e+00
2.776655048589605101e+00
1.165699448545736372e+00
4.524192371984725014e+00
3.811716243998196418e+00
1.299558811295599625e+01
5.907581756521610217e+00
2.843705855150347350e+00
2.843565948331312043e+00
2.843287911286421998e+00
2.847586645086701118e+00
2.846547200531491573e+00
2.849313515202911873e+00
2.952871223721384109e+00
2.859632643800085194e+00
3.945483662024293459e+00
3.978558466985207875e+00
4.413979281241622310e+00
6.847392750927812521e+00
5.510670022917508959e+00
2.888090200737939206e+00
9.231852475680649706e-01
1.392395995904927908e+00
5.423586825207825868e+00
7.487827720901798045e+00
5.897023423705729073e+00
5.905677822010636291e+00
2.837743072440431114e+00
2.837479942349350637e+00
2.837015312533361922e+00
2.836331254162081539e+00
2.717533670476376173e+00
2.749205508795160569e+00
2.948024352501774192e+00
2.856917785098409990e+00
3.913205473187564287e+00
3.905810812909035423e+00
5.475148259514271309e+00
8.296618276313036944e+00
5.990302693320943561e+00
5.627168033818493953e+00
1.645219199204358329e+00
1.948494869435418719e+00
4.550368187151947019e+00
6.224741972923551359e+00
5.892845860133615332e+00
6.415024386569182724e+00
2.957847473594048093e+00
2.957177958175838395e+00
2.955881569050853308e+00
2.953385416431280053e+00
2.967077690229281473e+00
3.161916579731190780e+00
3.220182568749843544e+00
3.517301382262064902e+00
2.902219400110729097e+00
2.891478332929874107e+00
5.477460518090901509e+00
5.351340683302367118e+00
6.000429392789819794e+00
4.820221700249160079e+00
4.462664951873240859e+00
2.080603776262800686e+00
4.667744697734134363e+00
6.406845113417900528e+00
5.887895163935062293e+00
5.898350147961233247e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_DeC_P2_IRES.txt <==
5.344525824669896785e+00
5.325256346456989753e+00
4.513156316006753599e+00
4.467948727016383792e+00
4.381556581317243904e+00
4.478438995073475759e+00
3.786893649310082210e+00
3.311569339664203859e+00
8.420034448186569875e+00
8.290153865933799437e+00
3.846445131789476335e+00
4.105650842157913871e+00
5.278347654811422096e+00
4.566249982357354575e+00
7.276226412904509555e-01
2.285547137148445707e+00
4.797887552347308571e+00
5.556037344083740059e+00
6.203279093412333189e+00
6.626025003038590988e+00
5.344648078259115920e+00
5.325378262556346165e+00
4.513376117423259615e+00
4.468163965016379358e+00
4.381763025886804996e+00
4.478575142232868345e+00
3.787109618179334891e+00
3.311792261130569681e+00
3.139294168996885848e+00
8.291872619181372528e+00
4.983118036294453823e+00
4.105695293661550949e+00
5.278386846018833900e+00
4.566273356080585266e+00
7.276077315305101711e-01
2.285619318696778368e+00
4.798484963161222083e+00
5.556660142322107809e+00
6.203925949015003383e+00
6.626681272014367963e+00
5.344823985085843887e+00
5.325553683702710650e+00
4.513692351154917404e+00
4.468473634517420301e+00
4.382060046382152407e+00
4.478771033185062755e+00
3.797097699087476741e+00
3.312113025848381742e+00
2.920737207522336121e+00
8.294345778519126355e+00
3.848407843722088550e+00
4.105759240345604688e+00
5.278443226855884518e+00
6.319008559846431616e+00
7.275862814677496182e-01
2.285723138891218031e+00
4.799344430469335343e+00
5.557556117706552001e+00
6.204856506079702072e+00
6.627625330046350349e+00
5.345077124140423130e+00
5.325806123672505166e+00
4.514147362534244756e+00
4.468919203606153800e+00
4.382487420318052607e+00
4.479052916143516860e+00
3.797547969317877303e+00
3.312574643759980120e+00
2.921074484666381643e+00
8.465998988730554231e+00
3.850075149946244668e+00
4.105851235664263577e+00
5.278524340808186111e+00
6.321416625047986848e+00
7.275554201938364551e-01
7.178856395181808514e-01
4.800580983925974543e+00
5.558845166219680500e+00
6.206195257142775645e+00
6.628983448021743108e+00
5.345441471168618008e+00
5.326169464153647226e+00
4.514802132241968025e+00
4.469560391118065468e+00
4.383102434622448307e+00
4.479458605175237196e+00
3.798196021999896033e+00
3.312051225987892256e+00
2.615412208803950200e+00
8.465987966274369114e+00
3.852476473416061697e+00
4.105983589539839329e+00
5.278641045953252231e+00
6.324882669473412378e+00
6.655174012137450301e-01
7.178880430635603549e-01
4.802360229473043418e+00
5.560699887281638887e+00
6.208121411453974225e+00
6.630937448735624962e+00
5.345966019835281635e+00
5.326692562991422797e+00
4.515744520831833420e+00
4.470483242548745295e+00
4.383987636428775758e+00
4.480042612595842577e+00
3.789437503240365768e+00
3.313014733501470133e+00
2.615707884277241213e+00
8.310405067755198161e+00
3.850834661988891572e+00
4.106174021983269640e+00
5.278808975903953815e+00
6.329872882442096227e+00
6.654645859787906570e-01
7.178916874761135380e-01
4.797347458561144862e+00
5.563368847406445106e+00
6.210893080945857569e+00
6.633749514914556222e+00
5.346721496222546222e+00
5.327445949812817716e+00
4.517101206959415194e+00
4.471811825819851371e+00
4.385262061089754582e+00
4.480883597478864111e+00
3.800472496253409105e+00
3.314402584102364546e+00
2.616134335492365182e+00
8.321031323933842927e+00
3.855831487906981270e+00
4.106448048838751141e+00
5.279050649552985419e+00
6.337060343726552247e+00
6.653889029996317150e-01
4.503533467726684947e+00
4.801046578448623592e+00
5.567210237202766976e+00
6.219660868428249501e+00
6.637799131511593842e+00
5.347810156699474682e+00
5.328531596180714480e+00
4.519055023300920126e+00
4.473725218530429260e+00
4.387097546529183489e+00
4.482095216433755525e+00
3.802408308312946517e+00
3.316402857183197828e+00
2.616750120801952129e+00
1.986624760814298618e+00
3.863045730721929694e+00
7.574769881493092605e+00
5.279398522862187804e+00
6.347418418488701697e+00
5.359960030571757628e+00
4.509203258029009120e+00
4.555799749842980084e+00
5.565254197329085883e+00
6.220627427079336691e+00
6.646424771114519459e+00
5.349380171096501435e+00
5.330097257659304866e+00
4.521870231354933267e+00
4.476482281604882374e+00
4.389742538943550265e+00
4.483842015353403099e+00
3.805199511369791399e+00
3.444328352168146701e+00
2.617640786025825506e+00
1.991151084452769338e+00
3.873478147108919245e+00
7.577566869274392936e+00
5.279899414212562370e+00
6.362358014168315812e+00
5.370641429235545772e+00
4.517371355548402079e+00
4.814043319512055774e+00
5.590485283528721538e+00
6.228911450725155952e+00
7.638674146408781951e+00
5.351646913990109944e+00
5.332357703521810599e+00
5.364672525490700394e+00
4.480457995211560629e+00
4.393557036943513516e+00
4.486362878445571134e+00
3.809228258735463335e+00
3.448308306003628143e+00
2.618932117263956361e+00
1.997754553471449368e+00
3.888599043386955945e+00
4.108227660694423911e+00
5.280620944004572159e+00
6.383931131726880537e+00
5.386057498009963140e+00
4.838555482337784319e+00
5.110625755120373093e+00
5.592193330314803035e+00
7.455883540306475155e+00
8.000000000000000000e+01
5.354924844934441097e+00
5.397035403100964857e+00
5.367903242062934233e+00
4.486197175475661325e+00
4.399064308999706796e+00
4.490005987450206959e+00
3.685036312436317907e+00
3.454065545304033424e+00
2.930482047064262296e+00
2.007448171214175403e+00
4.241847348646786919e+00
4.109405424032607002e+00
5.281660952366853401e+00
6.415136575499086113e+00
5.408339879610172929e+00
6.974995418173167705e-01
5.092278379079270501e+00
5.608789761228100801e+00
8.000000000000000000e+01
8.000000000000000000e+01
5.416760540878997610e+00
5.401747702876405377e+00
5.372585637420678850e+00
4.494494742066505566e+00
4.407028295761123537e+00
4.495281678005727422e+00
3.696459263640852644e+00
3.462413919813232432e+00
2.934477271835969514e+00
1.671450339419117359e+00
3.823452215699503665e+00
4.111103315403708436e+00
5.283161371489994096e+00
6.460387202462817946e+00
4.250750071037654898e+00
6.976683636743953310e-01
4.871432703078630411e+00
6.103405457668758416e+00
6.279867539078401784e+00
8.000000000000000000e+01
5.423637421250289137e+00
5.408599935620027388e+00
5.379394198645552017e+00
4.506517378934683293e+00
4.418571186279678820e+00
4.342498651283547950e+00
3.713056155575185091e+00
3.342742248460083054e+00
2.940308193491468991e+00
1.669799691712728684e+00
8.473827688188199758e+00
4.113553349676783988e+00
7.504197521523237491e+00
4.831558338599955427e+00
4.493882849445625105e+00
4.622781397558668459e+00
4.904754825774242377e+00
5.627609036366148842e+00
8.000000000000000000e+01
7.652865295026741954e+00
5.433684051100700962e+00
5.418610395649418265e+00
5.389340506330660752e+00
5.536245230200020018e+00
4.435355460752648860e+00
4.356735815015617241e+00
3.737272611669936850e+00
3.361216655243981943e+00
2.948884428316383755e+00
1.667516708026947070e+00
8.408959188711106592e+00
4.117093446179038274e+00
7.520808036044853928e+00
4.833634885308588203e+00
4.780718915912598455e+00
7.185009434654834326e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
7.654696746460969869e+00
4.633271758058243428e+00
4.620709707876777372e+00
5.403966582587019118e+00
5.557196190736013008e+00
4.459872414743642821e+00
4.331341923519948622e+00
3.772814521354226791e+00
3.518467105991588628e+00
2.961658790853784584e+00
1.664430794083891385e+00
8.614352186242328457e+00
4.122218210798948235e+00
7.760584083858213411e+00
7.572646012791760306e+00
6.617239727027628415e-01
3.539032017597713242e+00
8.000000000000000000e+01
8.000000000000000000e+01
9.879389318504093964e+00
8.000000000000000000e+01
4.672036986419036531e+00
4.890623804610086722e+00
4.634574647088725463e+00
5.368576788772422503e+00
4.495911781693729736e+00
4.363777370240192965e+00
3.825423139929232441e+00
3.557314374049096894e+00
2.981094490162691901e+00
1.660430122491872718e+00
8.921134696999791558e+00
6.191475665362066394e+00
7.803668675997212034e+00
5.461578637982506201e+00
6.605488931129246399e-01
8.322878322858260347e+00
8.000000000000000000e+01
8.000000000000000000e+01
6.973392811447562956e+00
7.679694592982516888e+00
4.953903194357728523e+00
4.931023690006133720e+00
4.886760737135774413e+00
5.400838496191044058e+00
4.549346727966868009e+00
4.385377724889329976e+00
3.904034412685642330e+00
3.615766459770277219e+00
3.011772626977828882e+00
1.765302191451205482e+00
9.387019481739566018e+00
6.212394221824692586e+00
5.905440991058748423e+00
4.438318334298835488e+00
4.258112651253668446e+00
7.176422717297769038e-01
5.267231940628484210e+00
6.061020419524910885e+00
8.000000000000000000e+01
7.703703998483825366e+00
4.983143145636893756e+00
4.960072864834002893e+00
4.915432148490026520e+00
4.725390002627010588e+00
4.629472222001269621e+00
4.459815336324091994e+00
4.010131558275858765e+00
3.637996162785643417e+00
4.037687071651532733e+00
4.455394383291235272e+00
1.075733337357987551e+01
6.347331054270889616e+00
8.223278388015824447e+00
4.849517977206684982e+00
6.267869927177333267e+00
7.225046027599572041e-01
8.000000000000000000e+01
8.000000000000000000e+01
7.541142398510459088e+00
7.737148354758442537e+00
5.071076588327048995e+00
5.047625129524773158e+00
5.002238110837923024e+00
4.914805512256208431e+00
4.715130036767457788e+00
4.564577062139059116e+00
4.190523502208208129e+00
3.742088275967466071e+00
4.225772367422511167e+00
4.590230099364207561e+00
1.210092785293924678e+01
8.953649366299877954e+00
8.731938006502341310e+00
8.130665766325821053e+00
2.633126521502861550e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
7.589730993936901093e+00
8.000000000000000000e+01
5.207250982992520427e+00
5.183331065846196850e+00
5.137019596516667619e+00
5.047738425703433229e+00
4.969604477275986198e+00
4.858611808879287786e+00
4.533557456651676532e+00
4.397506239121884875e+00
4.018472341945188653e+00
3.702194087548204227e+00
1.427977479742292211e+01
8.531089022317777548e+00
8.990665802537661122e+00
2.245106798566018824e+01
8.000000000000000000e+01
4.374248645194429130e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_DeC_P2_TAUU.txt <==
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_DeC_P2_maxeps.txt <==
1.301321332871018541e-03
9.403978733596865883e-04
5.134304519176951555e-04
1.229854594919062641e-04
5.617333549722716261e-12
2.808666774861359342e-12
5.617333549722716261e-12
9.830333712014746994e-12
5.617333549722716261e-12
9.830333712014746994e-12
9.830333712014746994e-12
9.830333712014746994e-12
1.404333387430677450e-11
1.685200064916811970e-11
1.825633403659879392e-11
1.685200064916811970e-11
5.617333549722716261e-12
1.685200064916811970e-11
2.246933419889080688e-11
1.404333387430677450e-11
2.083083485361309634e-03
1.653138314428633480e-03
1.075419267636886379e-03
4.622361060173022884e-04
6.833977180614070690e-12
1.464423681560155408e-11
7.810259634987508436e-12
5.857694726240632943e-12
6.833977180614070690e-12
2.928847363120318895e-12
6.833977180614070690e-12
9.762824543734399682e-13
4.881412271867196004e-12
8.786542089360943760e-12
1.366795436122812038e-11
1.073910699810781602e-11
6.833977180614070690e-12
4.881412271867196004e-12
1.269167190685468667e-11
4.881412271867196004e-12
3.289557848778981372e-03
2.749677300147107539e-03
2.013301551004668434e-03
1.137924878290890113e-03
3.111632000441784222e-04
5.429636234519698671e-12
2.714818117259851759e-12
4.072227175889775619e-12
6.787045293149633436e-13
4.072227175889775619e-12
5.429636234519698671e-12
6.108340763834659389e-12
4.072227175889775619e-12
6.108340763834659389e-12
5.429636234519698671e-12
6.787045293149633436e-13
4.750931705204737145e-12
5.429636234519698671e-12
7.465749822464580826e-12
7.330348267108303966e-07
5.615485933822299790e-03
4.382099019297037469e-03
3.507721761445919007e-03
2.346150512388839662e-03
1.065512812355453101e-03
6.725704032925037960e-05
3.302813496589907273e-12
3.302813496589907273e-12
1.887321998051376565e-12
1.415491498538532929e-12
3.302813496589907273e-12
1.887321998051376565e-12
3.302813496589907273e-12
2.359152497564220404e-12
1.887321998051376565e-12
9.999999999999999791e-17
3.774643996102749900e-12
4.718304995128444443e-13
3.774643996102749900e-12
7.112473425746516962e-06
9.038126153782726629e-03
7.043694919442770701e-03
5.800585966182041954e-03
4.335534089935373647e-03
2.527399453586782769e-03
7.791595798486429221e-04
2.296092149947323168e-12
9.840394928345679665e-13
6.560263285563788126e-13
1.312052657112757019e-12
2.624105314225511615e-12
9.840394928345679665e-13
3.280131642781894568e-13
1.312052657112757019e-12
5.576223792729200773e-12
3.280131642781888510e-12
3.280131642781888510e-12
4.264171135616451831e-12
2.263790886119311799e-06
3.104269090792182199e-05
1.402931233572119255e-02
1.187557674286101109e-02
9.207182606905220043e-03
7.438267862705668330e-03
5.110567410150771740e-03
2.417655419689118419e-03
2.927166497619518109e-04
1.824259110860829370e-12
1.596226722003226304e-12
1.140161944288019164e-12
2.280323888576035904e-12
9.999999999999999791e-17
6.840971665728118214e-13
2.736388666291241631e-12
1.824259110860829370e-12
3.192453444006447358e-12
1.140161944288019164e-12
2.280323888576035904e-12
1.722456404904309168e-05
1.000604980426812886e-04
2.126033673330872051e-02
1.898382810800782611e-02
1.504027477965361702e-02
1.221855774994316454e-02
9.301423527875692446e-03
5.611138089171010743e-03
1.917629698365653406e-03
1.981580925362078777e-12
1.981580925362078777e-12
1.109685318202765513e-12
1.030422081188282305e-12
8.718956071593159909e-13
1.347475029246214934e-12
7.133691331303496766e-13
1.268211792231731726e-12
1.188948555217248720e-12
8.718956071593159909e-13
6.152940138668418801e-06
7.185683043048605209e-05
2.642031187268429368e-04
3.169539251214863879e-02
2.931705004443539708e-02
2.508285476447501619e-02
1.932331706620888517e-02
1.581215567897304927e-02
1.107374530406626117e-02
5.531320591458550699e-03
9.218206136034317981e-04
1.102064627483667921e-13
6.612387764902000203e-13
4.408258509934669158e-13
6.612387764902000203e-13
8.816517019869330238e-13
1.102064627483665825e-12
1.102064627483665825e-12
1.102064627483665825e-12
9.243440323865632240e-08
4.179582122716542865e-05
2.285758048800541121e-04
4.011552543285498729e+01
4.673306056842987943e-02
4.428941722097889944e-02
3.982853590167515639e-02
3.202671405554896600e-02
2.570258155131920422e-02
1.989003465213809788e-02
1.235806728606570794e-02
4.586914008472005311e-03
7.661473899487512030e-13
9.193768679385009589e-13
9.193768679385009589e-13
7.661473899487512030e-13
5.363031729641262157e-13
1.149221084923128975e-13
1.532294779897505132e-13
5.363031729641262157e-13
1.923170824191019001e-05
1.636926905591553542e-04
6.039999072804264893e-04
1.646267407028292382e+02
6.837631992268101977e-02
6.588833668106301722e-02
6.124014381860047596e-02
5.291477851554349243e-02
4.051044012334776429e-02
3.353687516812768610e-02
2.388967254842098639e-02
1.257539587139779556e-02
2.748205026431068364e-03
3.195720877815676194e-13
1.331550365756532799e-13
4.793581316723511514e-13
2.663100731513064084e-13
3.728341024118288304e-13
5.858821609328733715e-13
1.877554575864256621e-06
1.168412955236101150e-04
5.155269446888621678e-04
5.235137378564679267e+01
4.320267106279174527e+02
9.949367655307253533e-02
9.698678805797769642e-02
9.219990310105562192e-02
8.346063270169405690e-02
6.810958714376502687e-02
5.399569562677113826e-02
4.241063082237100240e-02
2.706040465046760310e-02
1.109426127141962225e-02
5.807309481472629643e-04
2.777052666064609327e-13
1.666231599638766707e-13
2.036505288447380829e-13
4.813557954511983846e-13
1.851368444043073894e-13
6.129616390997304144e-05
4.090450854565570575e-04
1.363899762880551713e-03
8.739632206648788326e+01
6.441283919511065506e+02
1.442221149568345684e-01
1.417033421634639745e-01
1.368554399853775527e-01
1.277770078452308000e-01
1.114128820235191775e-01
8.482585050492372214e-02
7.097559691587472519e-02
5.136155388987191650e-02
2.843906835977305647e-02
8.337498594089508969e-03
2.831527611812246362e-13
1.287058005369204544e-13
2.187998609127646109e-13
4.118585617181444342e-13
1.718199644835939250e-05
3.089617757066567979e-04
1.154047350583252592e-03
3.764174219150251588e+01
2.585107440712308176e+02
6.240206617442095194e+02
2.084619365303460592e-01
2.058899534361838812e-01
2.010182597042841912e-01
1.916608782037337033e-01
1.745929431100775864e-01
1.443863868439055620e-01
1.135429335118955246e-01
9.019764215511962002e-02
5.912023122938869085e-02
2.761155266366979721e-02
5.083295820747141085e-03
1.968457597909725803e-13
3.579013814381326699e-14
7.158027628762650874e-14
1.807207990592551961e-04
1.049639758091016391e-03
3.063266489265649949e-03
4.553990715212965057e+01
3.333905386379462925e+02
5.414035947326673295e+02
3.004538783612412112e-01
2.978433761946640002e-01
2.929579378405974821e-01
2.835463658836694378e-01
2.658779807239211590e-01
2.338134140372112035e-01
1.790086170649653752e-01
1.498193398551865285e-01
1.102310095342259183e-01
6.480333270020702252e-02
2.559159677856421775e-02
3.844769198454702701e-04
1.617268003765613310e-13
8.299347836492098132e-05
8.189942906076442576e-04
2.864831336985185391e-03
2.221300308938997503e+01
1.461850529624745718e+02
3.145649064567186883e+02
4.459920754836357446e+02
4.315602287636908230e-01
4.289665012404331734e-01
4.240238657574624259e-01
4.146220926155245179e-01
3.965488967069480952e-01
3.633869113532265382e-01
3.044152810514939578e-01
2.381388728249726472e-01
1.913061101302601374e-01
1.311416511253019057e-01
6.953438374391071597e-02
2.018629172484161238e-02
7.591784769675084593e-05
7.757667370357872183e-04
2.776227112790358251e-03
6.944740244273623492e-03
2.174313832184837025e+01
1.714044734776613552e+02
2.699165646021692169e+02
3.563686694437317328e+02
6.166036290326499802e-01
6.140437251616193137e-01
6.090960921074666246e-01
5.998130877037913811e-01
5.818289603254287456e-01
5.479827313183533999e-01
4.860971229624085344e-01
3.798350090601871343e-01
3.145979966684144258e-01
2.386341499786574505e-01
1.535195339604626119e-01
7.160304759988943279e-02
1.008577792926925940e-02
3.499692340660447328e-03
7.969943424589853026e-03
1.161716993983949386e+01
7.999086504829681132e+01
1.581844286862325646e+02
2.209924493159700205e+02
2.790517559431739301e+02
8.727258354038953669e-01
8.702321844464752099e-01
8.654734990269359329e-01
8.564244059926542363e-01
8.387845360926730054e-01
8.049619467066052581e-01
7.426257955189949911e-01
6.306875085490216692e-01
4.939558009406482819e-01
4.034704063707721944e-01
2.939449469156579231e-01
1.763143905743520257e-01
6.093706965641830509e-02
1.459103816770950662e-02
2.049599138491120173e-02
1.197033512623790941e+01
8.764296862023111601e+01
1.343978454955023381e+02
1.758933992582624057e+02
2.153584955350355301e+02
1.214313014481172459e+00
1.212044483860886812e+00
1.207624933155167612e+00
1.199011849340736680e+00
1.182215553641998484e+00
1.149918085841186599e+00
1.089044350314097409e+00
9.768110592621148669e-01
7.814149764307702917e-01
6.492827133932075334e-01
5.131917020914592564e-01
3.576071979019936342e-01
1.839269162929033641e-01
5.477328183459352628e-02
5.907846060163316260e+00
4.283615569103796616e+01
7.937404908051038888e+01
1.094190809580308894e+02
1.373551828042097895e+02
1.643833625557018081e+02
1.640024170604304388e+00
1.637950825989251014e+00
1.633911074270011587e+00
1.626147639644982101e+00
1.611022722777732952e+00
1.581468038172707979e+00
1.525922465976017328e+00
1.420644392651699173e+00
1.229023631090411017e+00
9.839312171824369235e-01
8.311770242719611623e-01
6.446140036016783093e-01
4.115047574753544213e-01
7.070718029195783849e-01
1.163156649418118782e+01
4.460737840378037333e+01
6.684228844632306732e+01
8.677044123375301865e+01
1.057881719971001218e+02
1.243888901451463482e+02
2.114086799933082350e+00
2.112395371023685797e+00
2.109099236318414228e+00
2.102672139626132530e+00
2.090125817379916207e+00
2.065582735337248010e+00
2.018305706377670372e+00
1.927593412190842681e+00
1.757007327797685647e+00
1.458164066880959897e+00
1.257516297985531883e+00
1.048252745885634107e+00
7.804022511176876842e-01
3.054019022604809397e+00
2.258163969549411831e+01
3.974966420277784351e+01
5.413675304018085654e+01
6.758326486899578356e+01
8.062029384302577739e+01
9.346250567119369634e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_DeC_P3_CFLL.txt <==
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
3.162277660168379394e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
4.548777947003777313e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
6.543189129712968484e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
9.412049672680670304e-04
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.353876180022544565e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
1.947483039908757142e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
2.801356761198867031e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
4.029611320200399832e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.199353946209234280e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
1.725210549942040109e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
2.481628922836824971e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
3.569698846826062366e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
5.134832907437548999e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
7.386199822079358990e-02
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
1.528306732658768763e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01
3.162277660168379412e-01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_DeC_P3_ERROR.txt <==
4.507765152986279666e+00
4.507768282817382399e+00
4.144966340175134434e+00
3.780094901862198764e+00
2.344537444300986095e+00
2.216871693247576491e+00
2.217979433068468342e+00
4.930994158111704273e+00
2.887365831828940355e+00
3.048753530308682791e+00
3.171207525823229734e+00
1.678044575441288266e+00
1.972594619609475908e+00
2.307588705483090141e+00
2.451474229030097263e+00
2.490481274160589287e+00
2.872277883873985083e+00
3.432124269116068049e+00
6.465313683482328599e+00
6.473401869786138185e+00
4.507765134647640615e+00
4.507768576678550687e+00
4.144967066204571005e+00
3.780096369932881561e+00
2.344537456311599932e+00
2.216871654099700439e+00
2.217978827931974983e+00
2.334527255928194656e+00
2.848381283412552367e+00
4.487714034416288023e+00
4.269690287063428791e+00
1.677979020150907274e+00
1.972507371626021744e+00
2.307536467852834949e+00
2.451456818947248983e+00
2.490457143167261300e+00
2.871999347309055928e+00
3.431703250742806688e+00
6.465233537847517198e+00
6.473255324423884183e+00
4.507764888848785567e+00
4.507768780066871095e+00
4.144967925020539568e+00
3.780098338325525997e+00
2.344537422257108261e+00
2.216871568495311973e+00
2.217977928148045841e+00
2.485690588452484029e+00
4.887136798195094833e+00
4.487475176357341056e+00
3.170198882556003461e+00
1.677885013016498839e+00
1.972382027952897854e+00
2.307461443016213476e+00
2.451431832082624052e+00
2.490422941138281665e+00
2.871601579944604410e+00
3.431104814198723485e+00
6.465121407662879349e+00
6.473056051168179614e+00
4.507764081434783243e+00
4.507768618791666348e+00
4.144968776283227463e+00
3.780100873287925545e+00
2.344537267095417654e+00
2.216871384769394382e+00
2.217976573334401902e+00
2.452214767037075305e+00
4.887355047851501766e+00
4.487131783617482661e+00
4.762425590725899660e+00
1.677749984288226859e+00
1.972201946314432019e+00
2.307353665285306388e+00
2.451396252815950749e+00
2.490374801663727933e+00
2.871035257761006321e+00
3.430259230805377424e+00
6.464966676318306682e+00
6.472791547522675160e+00
4.507761980444358940e+00
4.507767447342032163e+00
4.144969206231524872e+00
3.780103906182904705e+00
2.344536824246473472e+00
2.216870995264820898e+00
2.217974499721529824e+00
2.485434494988924659e+00
4.887667825914181918e+00
4.486638047339693181e+00
4.942007719758866990e+00
1.677556534071477090e+00
1.971943412839877618e+00
2.307199081244519334e+00
2.451345763169401337e+00
2.490307759937669285e+00
2.870233105946372376e+00
3.429076239290201666e+00
6.464757292654317311e+00
6.472446709893778127e+00
4.507757014435584964e+00
4.507763818574667347e+00
4.144968180629855503e+00
3.780106999384039934e+00
2.344535732814169826e+00
2.216870176228276978e+00
2.217971260019230950e+00
2.451758383906473160e+00
4.888115169905156598e+00
4.485928399818654988e+00
4.942005519981210071e+00
1.677279604135326174e+00
1.971572480624030677e+00
2.306977472557675934e+00
2.451274496475440046e+00
2.490215928622348862e+00
2.869106140501130220e+00
3.427449031332883589e+00
6.464481406253484330e+00
6.471942563711499119e+00
4.507745849268954608e+00
4.507754577032707211e+00
4.078831335856165197e+00
3.889025085615089417e+00
2.344533222951763474e+00
2.216868463722722282e+00
2.646286189738130012e+00
2.451378828416590494e+00
2.967721289288934194e+00
4.484908758462407441e+00
4.942001690089223409e+00
1.676884155298581147e+00
1.971040946347966116e+00
2.306660389270375422e+00
2.451174922466345940e+00
2.490093492897313521e+00
2.867543845556399962e+00
3.425280889986005661e+00
6.464122700200451987e+00
6.470332976562222171e+00
4.507721466983544367e+00
4.507732962103132124e+00
4.078815655819684416e+00
3.889020402441484059e+00
4.590703458034728790e+00
2.344765034791706615e+00
2.217957528242731513e+00
2.484481111617181437e+00
2.845800780755734394e+00
4.483444483023578009e+00
4.941994803764915289e+00
1.676321297222804096e+00
1.970280591461106789e+00
2.306207777885372234e+00
2.451037722010825259e+00
2.489937757888714298e+00
2.865428672374186636e+00
3.422585433084787354e+00
6.463567835664080441e+00
6.466093777447316171e+00
4.551418978000997484e+00
4.507684652995358476e+00
4.078777120952792323e+00
3.889000412411905305e+00
2.344515659483225267e+00
2.344753166613851025e+00
2.217943032644986268e+00
2.483874517608756882e+00
2.844603201983101570e+00
4.481343284843996244e+00
4.941982049792927434e+00
1.675524008528963771e+00
1.969195567006387204e+00
2.305563859751828648e+00
2.450852873700370971e+00
2.489757125644055602e+00
2.862694701443821543e+00
3.419848223263500575e+00
4.010879322211041931e+00
6.493840082234766165e+00
3.164833325061724434e+00
4.551334421970384625e+00
4.078688628931703697e+00
3.888944237571261286e+00
4.590758036670854025e+00
2.344727968543253382e+00
2.217917706005192002e+00
2.483034364335623412e+00
2.879682018657443887e+00
4.478331664746552754e+00
4.941957800336154172e+00
1.674402830934154540e+00
1.967652960273728713e+00
2.304652395262634101e+00
2.450613021944003211e+00
2.489590781949385878e+00
2.859525705820065156e+00
3.419467135377492362e+00
6.459054649614573762e+00
6.467803112105518615e+00
4.021961174067929967e+00
4.021978499247590655e+00
3.456848760590812031e+00
3.888806704390377345e+00
3.888912442317408402e+00
2.344674963791608224e+00
2.305043642073400179e+00
2.481927319284613631e+00
2.876436936604894967e+00
4.474022937783666443e+00
4.522972596016599844e+00
1.672843434173531874e+00
1.965471780542854319e+00
2.303371780724688289e+00
2.450322299353463684e+00
2.489556397708748037e+00
2.857018976261441967e+00
3.422758227507851192e+00
6.506202947701382300e+00
6.706945404924171683e+00
4.021584955616432033e+00
3.425336437272905599e+00
2.623658135548321724e+00
3.888491506343398019e+00
3.888663992761908883e+00
2.260747302313534490e+00
2.305077581921240348e+00
2.480489753906210293e+00
2.962850970143328322e+00
4.467876020214332833e+00
4.941817506331537935e+00
1.670711406314059344e+00
1.962413154450179498e+00
2.301592348508967767e+00
2.495964204351023952e+00
2.489965350578719150e+00
3.325144300151343213e+00
3.421536244796560489e+00
5.927807919660729397e+00
4.962651256504114983e+00
4.020801082859011721e+00
3.424781546487044803e+00
2.623237360871178314e+00
2.623223719750849892e+00
3.888064615159180892e+00
3.888485441756888594e+00
2.250041099919003251e+00
2.478751579838020191e+00
2.923528892728015638e+00
4.459147423684288292e+00
4.941630705933730106e+00
1.667876206005932449e+00
1.958178575369404761e+00
2.299160705821921002e+00
2.495391686462902658e+00
6.712751949334413659e+00
3.198825271398720194e+00
3.520144059282544369e+00
6.592847909482358659e+00
6.405741421029814475e+00
3.423579282740908170e+00
3.423622119724069712e+00
3.438662370471873952e+00
2.622353707733549033e+00
2.622307994601634995e+00
3.887396825283703450e+00
2.261074544715526269e+00
2.732690510069008205e+00
2.917469662269397634e+00
3.948443815350171526e+00
4.941252122553221326e+00
1.664281500594694263e+00
1.952433626604487715e+00
2.295920229758780184e+00
3.017987017653427362e+00
5.086777877645931589e+00
3.121961992053129187e+00
3.345859323124955154e+00
4.502649783069130329e+00
6.534750903681540990e+00
3.421143974680168842e+00
3.421206488663178114e+00
3.421327936624520394e+00
2.620557563174277682e+00
2.620516167886528969e+00
3.884810550693491571e+00
4.129062981328933013e+00
2.475944636600914794e+00
2.950445262138249980e+00
3.580943020202103977e+00
4.940478066285233005e+00
2.540578225406240342e+00
1.944895819127759440e+00
2.291755553701785519e+00
5.859308507932466270e+00
5.181641515122060504e+00
9.328410643380816936e+00
3.096055518872579793e+00
6.390227786865684934e+00
6.443226336211220762e+00
3.416089924496056529e+00
3.416169528979446479e+00
3.416352224992263764e+00
3.431700004146570837e+00
2.616825360612273332e+00
2.214558708152790878e+00
3.881794204128103498e+00
2.796303630916547434e+00
2.944914780627028605e+00
4.337420635468016705e+00
4.433802707739968874e+00
2.775638747482370494e+00
1.935562701203790148e+00
5.437074813362289483e+00
5.847095651096389624e+00
5.547886904228552574e+00
2.873049656696365250e+00
4.007639115403099694e+00
6.400881740128716579e+00
7.666790676653156389e+00
3.407813799732953619e+00
3.407858222467428977e+00
3.407943041015621510e+00
3.423108557200495117e+00
2.610010407166313051e+00
5.927405379523890794e+00
2.738289238324431274e+00
4.120150485964897413e+00
2.876399474186569716e+00
3.059470435326828497e+00
4.371260952943126554e+00
1.845197785208578356e+00
2.753333934985955800e+00
7.665133931219659580e+00
6.527735024136154252e+00
2.358866643690940013e+00
2.675336449307656572e+00
2.556465375407950713e+00
5.895580107765959532e+00
7.499944916708154885e+00
3.483747198682451085e+00
3.484024600170352315e+00
3.504433307210248927e+00
3.575747027912044906e+00
3.578136145632956566e+00
2.608355294811769198e+00
2.218093378819605999e+00
3.462782956921062638e+00
6.375989425663048493e+00
2.883848004473486437e+00
4.286457052410023394e+00
4.987588714076906626e+00
5.016735981248090503e+00
6.181376175806399864e+00
4.592341453831128462e+00
7.666008483562145592e+00
3.105459813126558277e+00
9.269014786166621889e+00
7.914613741618002685e+00
9.778725030030296139e+00
3.601002055485110542e+00
4.174247935025135803e+00
3.600048200189636560e+00
3.037697439248931985e+00
6.298342811687843046e+00
6.299310280082266011e+00
6.303824418892101100e+00
2.640700845617747206e+00
6.327511665625459969e+00
6.337498814645481815e+00
3.150788720206167515e+00
4.975911805849236202e+00
5.003753175899270822e+00
6.228885424268404414e+00
2.404507871001433372e+00
7.652300143774659169e+00
8.730892221230618588e+00
3.420135909881889980e+00
9.770054667211663713e+00
9.787601822274734076e+00
4.630243882873156025e+00
4.629151715348066354e+00
3.278156915038757724e+00
6.645551300201074874e+00
3.143628926969395554e+00
3.231911546295270998e+00
3.792353008099791811e+00
3.850016809184246824e+00
3.809313614096185407e+00
6.850049589334259004e+00
2.999599435874915176e+00
3.783643142983954988e+00
5.944298126353267264e+00
5.741106838914750377e+00
9.730900018915304983e+00
9.749076970275725174e+00
3.467768784678457727e+00
9.763316718663590521e+00
9.781104241874176708e+00
1.029049402456953466e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_DeC_P3_IRES.txt <==
1.026763759583829305e+01
1.024841650624242995e+01
9.493390145693542337e+00
8.296173506365436268e+00
4.545497067563935012e+00
4.064553756204912993e+00
3.840097060533481432e+00
9.355500753856240692e+00
3.467062096386931636e+00
1.774747132999311861e+00
1.209061792676475511e+00
1.514167115827233845e+00
1.560739270746847041e+00
2.283269717318511471e+00
2.829441057840332174e+00
2.955269464902785970e+00
3.489882172804064542e+00
4.056742677889936033e+00
9.278152206607654051e+00
1.003303695845103860e+01
1.027249469749963495e+01
1.025326469176567379e+01
9.497289283122146486e+00
8.297354963011063234e+00
4.546889922379917515e+00
4.066217427212587054e+00
3.841638006264157301e+00
3.454143666451246819e+00
3.468043963933160612e+00
4.110727104433844481e+00
2.713939704894678506e+00
1.514746114416126943e+00
1.561177657751263492e+00
2.283778096124758239e+00
2.830126108512174721e+00
2.956095693473802299e+00
3.490921266469252604e+00
4.058050296866889894e+00
9.279797889685703183e+00
1.003485489650788942e+01
1.027948670951291099e+01
1.026024386990337156e+01
9.502902525164575565e+00
8.299055079722904793e+00
4.548894849603693835e+00
4.068612254087943469e+00
3.843856216142079507e+00
3.456046656503171999e+00
7.693933881643224559e+00
4.110893697894158372e+00
1.210247116389262745e+00
1.515579942386170664e+00
1.561808984169247516e+00
2.284509834226873259e+00
2.831112033352264579e+00
2.957285074889255849e+00
3.492417775878163599e+00
4.059936687038949721e+00
9.282169800866117981e+00
1.003747714685145276e+01
1.028955536866212839e+01
1.027029405059408340e+01
9.510986267234191160e+00
8.301501959311696766e+00
4.551781684201783307e+00
4.072060651664803466e+00
3.847050387705489349e+00
3.458787059779744766e+00
7.703772172729279610e+00
4.111133743060862322e+00
3.631888906295569708e+00
1.516781366248344254e+00
1.562718624963177705e+00
2.285563356077970010e+00
2.832531297710688012e+00
2.958997783523459546e+00
3.494574220563145150e+00
4.062661614217171646e+00
9.285590714514560418e+00
1.004126067582937409e+01
1.030406140153596084e+01
1.028477346677067672e+01
9.522633738218781119e+00
8.305024462469086544e+00
4.555940146756435105e+00
4.077028366592291952e+00
3.851652057263213358e+00
3.462735302723061626e+00
7.717964471977913021e+00
4.111479884017397168e+00
5.870111422187390460e+00
1.518513707650638977e+00
1.564030225615167691e+00
2.287080767159468841e+00
2.834575026812428344e+00
2.961465228115025106e+00
3.497684043855208369e+00
4.066605524297654206e+00
9.290527682753573657e+00
1.004670688420593194e+01
1.032497474986699615e+01
1.030564845304659372e+01
9.539428256296556441e+00
8.310097186373344158e+00
4.561934098363306767e+00
4.084189431053994568e+00
3.858285852752398437e+00
3.468427722450658557e+00
7.738463131870362055e+00
4.111979551306893299e+00
5.871502699408799764e+00
1.521014207535739793e+00
1.565923384019992204e+00
2.289267569439972672e+00
2.837519336603926412e+00
2.965022338500924448e+00
3.502173806854384175e+00
4.072330456484317907e+00
9.297651040630245944e+00
1.005437642568704248e+01
1.035515519562039621e+01
1.033577356124413882e+01
9.325220176431338714e+00
8.705434194981735985e+00
4.570581402490720535e+00
4.094521859893327509e+00
4.334938410319893798e+00
3.476643067023326150e+00
5.897043317283570119e+00
4.112701959713342070e+00
5.873505677594627272e+00
1.524628932541581827e+00
1.568660062074109129e+00
2.292421624031068195e+00
2.841763843701752279e+00
2.970155086224479213e+00
3.508666463957305748e+00
4.080677696678831623e+00
9.307875570837149226e+00
1.006255407587287465e+01
1.039877054890772001e+01
1.037930899223401404e+01
9.362050543186567708e+00
8.729715956694287016e+00
1.017706867300645612e+01
4.422175766993591495e+00
3.881690201208407576e+00
3.488516588029558552e+00
3.493537900701807697e+00
4.113748740891113087e+00
5.876390378489523059e+00
1.529865706406002390e+00
1.572624623976478508e+00
2.296976060434311684e+00
2.847888330171158611e+00
2.977570947229950526e+00
3.518077848736466784e+00
4.092931351328944700e+00
9.321968901884995162e+00
1.005766570938638083e+01
1.059457179613920452e+01
1.044235118998397027e+01
9.415443187321073992e+00
8.764929774650951799e+00
4.601149427775993672e+00
4.439553575190906543e+00
3.901715996671625053e+00
3.505712605727108411e+00
3.506265736970064495e+00
4.115270443649680310e+00
5.880547179650477574e+00
1.537475978911901686e+00
1.578385737501081909e+00
2.303563581075063205e+00
2.856736739840727957e+00
2.988304146529958683e+00
3.531766809719971256e+00
4.111099636200038709e+00
4.466106688468562069e+00
9.963206344209602605e+00
6.747340227381675604e+00
1.066271693700814360e+01
9.493105972217721344e+00
8.816179273791597382e+00
1.033509579845848236e+01
4.464772191258676415e+00
3.930790585911189794e+00
3.530690410780579214e+00
3.524722867072773269e+00
4.117492864855663903e+00
5.886541720039962122e+00
1.548584748076679229e+00
1.586794548743855948e+00
2.313114293776378894e+00
2.869542657345315995e+00
3.003873111309006472e+00
3.551771929896512248e+00
4.138258262681778099e+00
9.319442486969743200e+00
1.014315211616760060e+01
9.758286936587190041e+00
9.740486742990954738e+00
7.275781905425749763e+00
8.891147518434781460e+00
8.764014357598602700e+00
4.501509160874720195e+00
4.281643986286555403e+00
3.567123880975624051e+00
2.687949840709163762e+00
4.120760607655932439e+00
3.209436460214504017e+00
1.564903503942236540e+00
1.599145446638970736e+00
2.327007417583851545e+00
2.888117620938110530e+00
3.026510032157164520e+00
3.581157983434963388e+00
4.174854095813813615e+00
8.752358179948036110e+00
9.269866042148626306e+00
9.922581634549171525e+00
7.741520712381640301e+00
5.384243905812624575e+00
9.001612484762667066e+00
8.872706494675373534e+00
4.423611595959083154e+00
4.330330194398049670e+00
3.620583473210255754e+00
2.903799516707873174e+00
4.125612464788343203e+00
5.907711562699373253e+00
1.589093140757753098e+00
1.617449670342507639e+00
2.347311896052529434e+00
2.708467578972745482e+00
3.059442659283488908e+00
3.881155366469582813e+00
4.196322134070294751e+00
6.611249681965465363e+00
8.000000000000000000e+01
1.016570716129679575e+01
7.797500683811686706e+00
5.456921450057048872e+00
5.389823056574300608e+00
9.034494029643132862e+00
8.786071217847418069e+00
4.233087633546992912e+00
3.946140302797212396e+00
2.942452071017264359e+00
4.132919263551650069e+00
5.925853523202821549e+00
1.625411104084699687e+00
1.644922142372951201e+00
2.377177115725091383e+00
2.743722931291063816e+00
5.593515522471133039e+00
4.487524203763323172e+00
4.229707060780583561e+00
8.000000000000000000e+01
8.000000000000000000e+01
7.892322175293841724e+00
7.880109995551487501e+00
7.875948713515236399e+00
5.495857616937289691e+00
5.365197213057817827e+00
9.022713920278615518e+00
4.413439309867082549e+00
3.866019307409644945e+00
3.001149723978941086e+00
3.760254556782886670e+00
5.952244926256889279e+00
1.680924799169879247e+00
1.686891059517074742e+00
2.421478147544195991e+00
2.795636164653747091e+00
5.485834057399225472e+00
3.733927434004915558e+00
4.226045635473694162e+00
8.000000000000000000e+01
1.031766678499337964e+01
8.015907571245485030e+00
8.003426827886304551e+00
7.979256291644427179e+00
5.654464234730650851e+00
5.519892301752892472e+00
9.387033188433596465e+00
1.015588593208581969e+01
4.101196680123502247e+00
2.866636921109684710e+00
2.962273106747657536e+00
5.990840104888492057e+00
1.787335172775909253e+00
1.752585797751149421e+00
2.487866773339718840e+00
5.719641407636331110e+00
3.231767359544423179e+00
3.766302940309387726e+00
8.000000000000000000e+01
8.000000000000000000e+01
1.141703772453244881e+01
8.203463306835210744e+00
8.190582488696145802e+00
8.165633258502943193e+00
8.121089965464914684e+00
5.755159467024700604e+00
5.088216105099320430e+00
9.435808081323543206e+00
4.422924403537848548e+00
2.967599012130976543e+00
5.580946035773729719e+00
3.619864772823602639e+00
1.952032888569977587e+00
1.858827630116001384e+00
6.999404373646399335e+00
5.757446294086615346e+00
5.482740319834289444e+00
3.786191366320989626e+00
8.000000000000000000e+01
1.039581757212084590e+01
8.000000000000000000e+01
8.494650379784676630e+00
8.481174236914462483e+00
8.455065538171837147e+00
8.411832766055384880e+00
6.120134183049401599e+00
2.032105316892095104e+01
5.319367765982172536e+00
1.107964390948030164e+01
3.238277682482991970e+00
2.557194511384412561e+00
3.629301250244735044e+00
2.160488027062387850e+00
3.190694878312075655e+00
1.089962458918071952e+01
5.569860994861799419e+00
3.471226657609086885e+00
5.112758130038545623e+00
4.865782878008343637e+00
8.000000000000000000e+01
8.000000000000000000e+01
7.709189971342805592e+00
7.692930366059156810e+00
7.698273692248244870e+00
7.764181175436728921e+00
7.534430819929165857e+00
6.667426432163620298e+00
1.103220831053217310e+01
1.024441724890709082e+01
2.168551557511676009e+01
3.150874867303711913e+00
3.648295852963830743e+00
6.433088631127369617e+00
6.465331498865267257e+00
5.988889930151706231e+00
5.129140249468695956e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.368170746964874418e+01
1.772290904879212903e+01
1.767490190603527722e+01
1.758171697854549720e+01
3.254101848545897013e+01
3.223580039425334576e+01
3.163492439963190961e+01
1.517958970676442121e+01
2.810454740916506466e+01
2.392968636708729235e+01
9.354078459338573737e+00
6.662542326111913660e+00
1.034480268490470500e+01
6.369105931653794350e+00
4.215888020707378558e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.951836595320291678e+01
2.947889700727068885e+01
2.940212879218782405e+01
4.427623475127538910e+01
2.896396420076402123e+01
2.840651519641814460e+01
2.734203558568926340e+01
2.535274966278922193e+01
2.050255186773085114e+01
3.355376565277547485e+01
1.379011449201417960e+01
7.401801934777753722e+00
9.369230082855281694e+00
9.008475161074001036e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_DeC_P3_TAUU.txt <==
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01
1.000000000000000048e-04
1.947483039908757250e-04
3.792690190732249909e-04
7.386199822079357906e-04
1.438449888287662891e-03
2.801356761198870067e-03
5.455594781168519869e-03
1.062467830894040996e-02
2.069138081114790112e-02
4.029611320200403995e-02
7.847599703514614167e-02
1.528306732658768763e-01
2.976351441631319150e-01
5.796393953384972875e-01
1.128837891684688399e+00
2.198392648862289356e+00
4.281332398719396082e+00
8.337822234717899406e+00
1.623776739188724250e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_DeC_P3_maxeps.txt <==
1.605452139627906076e-03
5.831088738619493155e-04
4.500059949696557541e-07
7.021666937153394519e-12
8.426000324584071160e-12
7.021666937153394519e-12
9.830333712014746994e-12
1.263900048687609866e-11
1.263900048687609866e-11
1.404333387430677450e-11
1.404333387430677450e-11
1.263900048687609866e-11
9.830333712014746994e-12
1.123466709944542283e-11
2.106500081146013590e-11
3.370400129833614893e-11
4.915166856007343286e-11
9.268600357042354846e-11
1.825633403659831700e-10
3.328270128210537212e-10
3.802573365528442648e-03
1.728266900899211355e-03
2.558134364339720615e-06
6.833977180614070690e-12
5.857694726240632943e-12
6.833977180614070690e-12
8.786542089360943760e-12
6.833977180614070690e-12
1.073910699810781602e-11
1.073910699810781602e-11
7.810259634987508436e-12
1.073910699810781602e-11
1.171538945248125135e-11
1.464423681560155408e-11
2.147821399621558035e-11
2.831219117682958076e-11
4.881412271867146567e-11
9.079426825672806497e-11
1.757308417872122125e-10
3.387700116675576538e-10
7.158393327866620880e-03
3.627023000521975744e-03
1.434675381230653655e-03
1.462231578960470079e-06
1.153797699835433706e-11
5.429636234519698671e-12
6.787045293149620915e-12
7.465749822464580826e-12
7.465749822464580826e-12
5.429636234519698671e-12
4.750931705204737145e-12
2.714818117259851759e-12
1.018056793972441885e-11
1.561020417424408036e-11
1.900372682081886134e-11
2.918429476054314933e-11
5.497506687451105562e-11
9.298252051614716271e-11
1.744270640339356764e-10
1.799847377719389239e-06
1.204706783820643987e-02
8.327138554448946378e-03
3.840431600300310382e-03
2.499205327591110708e-04
2.830982997077063838e-12
2.830982997077063838e-12
3.774643996102749900e-12
4.246474495615593334e-12
4.718304995128435961e-12
7.077457492692645863e-12
5.661965994154120407e-12
6.133796493666962226e-12
4.246474495615593334e-12
7.549287992205486875e-12
1.651406748294943458e-11
2.783799947125746698e-11
4.623938895225776155e-11
9.295060840402631635e-11
1.774082678168147720e-10
1.384730429324518107e-05
1.912028898231070070e-02
1.528999657938001112e-02
8.300684940580968160e-03
3.413014208235505033e-03
4.064759949386700091e-06
3.280131642781888510e-12
2.952118478503700063e-12
2.624105314225511615e-12
1.640065821390945870e-12
2.952118478503700063e-12
3.608144807060076149e-12
5.904236957007388008e-12
7.216289614120134526e-12
7.544302778398320146e-12
1.738469770674383866e-11
2.820913212792375812e-11
4.920197464172678799e-11
9.085964650505290677e-11
4.773216061889362592e-06
7.377467122933245363e-04
2.932432416228789376e-02
2.541808970254498881e-02
1.813597969817756436e-02
8.461447496291157888e-03
1.291700003771029939e-03
3.192453444006447358e-12
2.508356277433638768e-12
2.508356277433638768e-12
2.280323888576035904e-12
2.508356277433638768e-12
3.648518221721652277e-12
4.332615388294459252e-12
6.156874499155273273e-12
9.577360332019283105e-12
1.664636438660483131e-11
2.804798382948453828e-11
4.811483404895220731e-11
9.075689076531840454e-11
3.408653392706876173e-05
2.526792806019403058e-03
4.402678303777627505e-02
4.006040863018496545e-02
3.257710664285457663e-02
1.886054595130364289e-02
7.978067737081829744e-03
1.046952984609977237e-05
2.694950058492424617e-12
2.536423584463459009e-12
2.694950058492424617e-12
2.853476532521390224e-12
2.694950058492424617e-12
4.597267746840006252e-12
5.706953065042757831e-12
8.718956071593065195e-12
1.537706798080944542e-11
2.663244763686542396e-11
4.835057457883159051e-11
1.227070211748304600e-05
1.837460383854471174e-03
5.573893166757238997e-03
6.517751177682938601e-02
6.118387748935655290e-02
5.355403681450559422e-02
3.928793633374214056e-02
1.851183395446139024e-02
4.371545264041289819e-03
2.259232486341509802e-12
2.975574494205886359e-12
2.534748643212423987e-12
2.204129254967326804e-12
3.691916502070261299e-12
3.581710039321895706e-12
6.777697459024467207e-12
8.761413788495007491e-12
1.487787247102907596e-11
2.683527367922587260e-11
5.726080435041289868e-06
3.767758726881466650e-04
5.660592098541850775e-03
9.464122647465727026e-03
9.561863784153580570e-02
9.159579864608959066e-02
8.385045661392474814e-02
6.924038332721481337e-02
4.231426536799690746e-02
1.847388899431381959e-02
2.591597314217901354e-05
2.451671647835991652e-12
2.068597952861620342e-12
2.681515864820614519e-12
2.528286386830866075e-12
4.711806448184765741e-12
5.784412794112987476e-12
9.155461309887353869e-12
1.524633305997950784e-11
2.624054810574279290e-11
3.429523489536848553e-05
4.508786502414348710e-03
1.200062346667315864e-02
2.969781729551647231e+02
1.393859893877007206e-01
1.353377803013653680e-01
1.275554794302143358e-01
1.126697014052262247e-01
8.472613939737796973e-02
4.026391393689401910e-02
1.242629142781963465e-02
7.932223268155980445e-06
2.237004614470955413e-12
2.290266629101215766e-12
2.716362746143297780e-12
3.968020089954403951e-12
5.832190602013475099e-12
8.894756443253313306e-12
8.757691228964380859e-06
3.636625667059659834e-05
1.595222496396724379e-03
1.275181866023238943e-02
1.882297902155570524e-02
3.724274944513659875e+02
2.022812813214827921e-01
1.982355916464323409e-01
1.903975136489154674e-01
1.752809498163268032e-01
1.467668171084289264e-01
9.399334171103942981e-02
4.212076043592502539e-02
6.350196539809830959e-05
2.406778977255964054e-12
2.517861083898545438e-12
2.962189510468868956e-12
4.110037945775527373e-12
5.702214807652479015e-12
3.982376340957512640e-05
6.387760280679048502e-05
1.278621604795531928e-04
1.115827760432712944e-02
2.562056736342632063e-02
1.822144536212288131e+02
7.509846380086918316e+02
2.925686471891080775e-01
2.885282184187717980e-01
2.806587232140922428e-01
2.655156558510730069e-01
2.365069428712489596e-01
1.819454603664759917e-01
8.749857807590731562e-02
3.278749454047790585e-02
4.581232521779856107e-05
2.290963249557141336e-12
2.702821811275269665e-12
3.732468215570577562e-12
6.289830964852869419e-05
1.191471943458166644e-04
1.431541480119705374e-04
5.705778202360607329e-03
2.887448058195935668e-02
3.589520376499871768e-02
1.855458589197070012e+02
7.811431062311929736e+02
4.218952308850921762e-01
4.178657107764788825e-01
4.100170813044499707e-01
3.947977716580270413e-01
3.654500452113446651e-01
3.098961269033173593e-01
2.066487583955857188e-01
9.517253212252339833e-02
2.938815136274252737e-03
3.763072154402905131e-05
2.970581465936393099e-12
7.657243663953514122e-05
1.770444050569582788e-04
2.332406532497883383e-04
4.417680916669079402e-04
2.706380977502891375e-02
5.480141065827905111e-02
1.013436401364261599e+02
3.969102934386226593e+02
6.926699448536498949e+02
6.063114194239952459e-01
6.023043110679290324e-01
5.944987963867017777e-01
5.792912669394804093e-01
5.500163521728720362e-01
4.937917823509072046e-01
3.876665317604648386e-01
1.968014226536912437e-01
8.445880345559998725e-02
2.026319439256163456e-04
1.577455961857257484e-04
2.408756353676646904e-04
3.412311673514368529e-04
4.828592063919667559e-04
1.883005425258840390e-02
6.520211986054358366e-02
7.303405935065226950e-02
1.248266285410129086e+02
3.958017823753281732e+02
5.765157995810087641e+02
8.668866196498751231e-01
8.629248585048231446e-01
8.552069292692251468e-01
8.401672053228402826e-01
8.110528728591122061e-01
7.546684594421381176e-01
6.475724927357523475e-01
4.470154050915535193e-01
2.148142785856642922e-01
4.711934132664605951e-02
3.944912073250668515e-04
4.772200519363649731e-04
7.137881569517376618e-04
8.152915471372972067e-03
6.670958566060704309e-02
1.207221809421499675e-01
5.253019657015259725e+01
2.072274633342737502e+02
3.460934439357546353e+02
4.634111012662221469e+02
1.228362677522172985e+00
1.224490129015260553e+00
1.216944995723733935e+00
1.202238195530509257e+00
1.173701582436056823e+00
1.118468519638817105e+00
1.011982985980277583e+00
8.090492269102349532e-01
4.361797896244678507e-01
2.193852318828039827e-01
1.339721190826109395e-02
1.057966687576387347e-03
1.577412023275166775e-02
7.167953994893659642e-02
1.508603586436381427e-01
4.460302962898738954e+00
7.998937264623918963e+01
1.999041007981026894e+02
2.860118888010277942e+02
3.642731881128441955e+02
1.712156362893940464e+00
1.708450380871787022e+00
1.701228531033704749e+00
1.687264408345307443e+00
1.660162187289850655e+00
1.607149812716945236e+00
1.504182420042773582e+00
1.305212088577065499e+00
9.268283394544062359e-01
4.836162128454707387e-01
2.134199418613507149e-01
1.025745398510411188e-01
1.212764205341107238e-01
1.923728445035121637e-01
2.793790088298104268e-01
2.665223430784984515e+01
1.072100521195323211e+02
1.726670210663200464e+02
2.288985759809220326e+02
2.818908648853384875e+02
2.319541323200123184e+00
2.316164576111749973e+00
2.309582900812110928e+00
2.296744372775374909e+00
2.271663307272911769e+00
2.222601009835068364e+00
2.127991072304310727e+00
1.941337785248784531e+00
1.575931553367436955e+00
8.994509575937854606e-01
5.520568382831957388e-01
3.326150689948887962e-01
3.254722648573631361e-01
3.922985758867961747e-01
7.204990650714405476e+00
4.625249125509390780e+01
1.006803662511610469e+02
1.417677577610318451e+02
1.793951968848287208e+02
2.156015173779541385e+02
3.006080963488060309e+00
3.003176761544221307e+00
2.997514783295179175e+00
2.986465122847704379e+00
2.964859104796827349e+00
2.922793662454945096e+00
2.840044962657723104e+00
2.675583145064625246e+00
2.346192829911382560e+00
1.690740829898564890e+00
1.032585017410252881e+00
7.275443299972391697e-01
6.721909665371046394e-01
7.402001878765978038e-01
1.350453446144389957e+01
5.506331088305855559e+01
8.602527911360938617e+01
1.129975211595994438e+02
1.385220326334764991e+02
1.634011555755402014e+02
3.678912791705609475e+00
3.676580205053944894e+00
3.672031528272411638e+00
3.663150310456959158e+00
3.645768194613820512e+00
3.612001948251309269e+00
3.545580413829898969e+00
3.411690666965543350e+00
3.137921309587943242e+00
2.565056275756277149e+00
1.634765605290110502e+00
1.294914058847720595e+00
1.428703566450473694e+00
5.340409307126789074e+00
2.546497248205353969e+01
5.057665459085160364e+01
7.021181681956382192e+01
8.831099462360160146e+01
1.057700620897458919e+02
1.229297299178247584e+02


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_RK_P1_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_RK_P1_ERROR.txt <==
1.100914688645808770e-01
1.100914690972036036e-01
1.100914704575919612e-01
1.100914770411205029e-01
1.100915089603316382e-01
1.100916633187336985e-01
1.100924094408634035e-01
1.100960136217267737e-01
1.101133834834948089e-01
1.101962935416389983e-01
1.105777018637977144e-01
1.121311873002832360e-01
1.217637930984237921e-01
1.984900279608161344e-01
2.956517882273173581e-01
3.273060704810298316e-01
3.342411512203014023e-01
3.366093748261055896e-01
3.419290814971404080e-01
3.702775953237122386e-01
1.100770529727935765e-01
1.100770532503643900e-01
1.100770546027935448e-01
1.100770611647339942e-01
1.100770930306648049e-01
1.100772472780489480e-01
1.100779931872451767e-01
1.100815970480580053e-01
1.100989669212543154e-01
1.101818804518489847e-01
1.105633128021800970e-01
1.121169251873607164e-01
1.217505410153733036e-01
1.984818666931468523e-01
2.956527571104905494e-01
3.273405464392731279e-01
3.344407524530730313e-01
3.376540429064472937e-01
3.475917370854643140e-01
4.045380986175118876e-01
1.100506298206161693e-01
1.100506300768525486e-01
1.100506313845586587e-01
1.100506378901818516e-01
1.100506696218843394e-01
1.100508235866230200e-01
1.100515689305086031e-01
1.100551718202288504e-01
1.100725408704912867e-01
1.101554589113657862e-01
1.105369312457507580e-01
1.120907675921773011e-01
1.217262081171283095e-01
1.984668487248287261e-01
2.956545134942668018e-01
3.274041332560344020e-01
3.348119960800250428e-01
3.396316097888056329e-01
3.587109956227370611e-01
4.754686907203936053e-01
1.100021992615141803e-01
1.100021994744742465e-01
1.100022007244001176e-01
1.100022070783545219e-01
1.100022384744103743e-01
1.100023917235239679e-01
1.100031355979758929e-01
1.100067357547836466e-01
1.100241012011735076e-01
1.101070229057000555e-01
1.104885584511576258e-01
1.120427836150720141e-01
1.216815023940384100e-01
1.984391756801668627e-01
2.956576841009198042e-01
3.275216687966812645e-01
3.355060395767882064e-01
3.434170835188617432e-01
3.810062486491477829e-01
6.212194070722385497e-01
1.099134458495201611e-01
1.099134459957643306e-01
1.099134470657626289e-01
1.099134530345436400e-01
1.099134835862097676e-01
1.099136349969485893e-01
1.099143749270529713e-01
1.099179670372284201e-01
1.099353191973765076e-01
1.100182349537207338e-01
1.103998608970326173e-01
1.119547447142074104e-01
1.215993011172188110e-01
1.983880901320368428e-01
2.956633737273183238e-01
3.277395690369581671e-01
3.368125730402452556e-01
3.507701706199021219e-01
4.267096622815738649e-01
9.691196990844425097e-01
1.097508430753455638e-01
1.097508430175108268e-01
1.097508436533527754e-01
1.097508486654767412e-01
1.097508771318684573e-01
1.097510240275123283e-01
1.097517543784916061e-01
1.097553271002680297e-01
1.097726447112428450e-01
1.098555234552393706e-01
1.102372537122936619e-01
1.117932108647782391e-01
1.214480433061794484e-01
1.982935854308354173e-01
2.956735296785767964e-01
3.281451889571429525e-01
3.392950830629386516e-01
3.653221752178478776e-01
5.215494311002311090e-01
1.405332013575699257e+00
1.094528944994675040e-01
1.094528939563425424e-01
1.094528935115628016e-01
1.094528961480090989e-01
1.094529194193297472e-01
1.094530550266518965e-01
1.094537611928261545e-01
1.094572838058598535e-01
1.094745060456820684e-01
1.095572464884611297e-01
1.099390134228818428e-01
1.114966040527348573e-01
1.211692815413666080e-01
1.981181905468104021e-01
2.956914433287498034e-01
3.289043396124831653e-01
3.440705759021153720e-01
3.947613109310550983e-01
7.318203349154402959e-01
1.821117528024100318e+00
1.089079736198670934e-01
1.089079718526742430e-01
1.089079687169749316e-01
1.089079654463579183e-01
1.089079757621354144e-01
1.089080830434386027e-01
1.089087276980776758e-01
1.089121189561225306e-01
1.089290744882995682e-01
1.090113617386983258e-01
1.093927933661107271e-01
1.109525400232570652e-01
1.206548854517253827e-01
1.977912489660582085e-01
2.957224612981465550e-01
3.303355053792237372e-01
3.534059276415344453e-01
4.555467882274087943e-01
1.141139389299002938e+00
2.208508206465055412e+00
1.079128676703715040e-01
1.079128628634309778e-01
1.079128530494232185e-01
1.079128351065396646e-01
1.079128132195281004e-01
1.079128499528452106e-01
1.079133407177210457e-01
1.079163996861330216e-01
1.079326579507546569e-01
1.080136264985612771e-01
1.083933961811192614e-01
1.099549699708877587e-01
1.197038531080560075e-01
1.971795496150302029e-01
2.957758655737042774e-01
3.330611810145320262e-01
3.720270327657751452e-01
5.812245405305513923e-01
1.574296915516261386e+00
2.534329442212512440e+00
1.061037488397107709e-01
1.061037364922309961e-01
1.061037101025441715e-01
1.061036557403583908e-01
1.061035538820130492e-01
1.061034152615875914e-01
1.061035227377024187e-01
1.061057499774449714e-01
1.061202369415194663e-01
1.061976602631769934e-01
1.065718157799756122e-01
1.081313763146990875e-01
1.179455625513441408e-01
1.960292688409188411e-01
2.958668370588246610e-01
3.383224439098713732e-01
4.100200469654180502e-01
8.820134918529590751e-01
1.983655860862932441e+00
2.805000326799603094e+00
1.028561689596277223e-01
1.028561378962196682e-01
1.028560703694413880e-01
1.028559255764543989e-01
1.028556249410814416e-01
1.028550494549167749e-01
1.028541971508233621e-01
1.028543178743814568e-01
1.028641999951775549e-01
1.029318009218149615e-01
1.032877265026870134e-01
1.048281079561555473e-01
1.147043880088874646e-01
1.938569721271428681e-01
2.960240902657583772e-01
3.486616210556262030e-01
4.888933972954034868e-01
1.313255787275828812e+00
2.341062156506515279e+00
3.020797143344554403e+00
9.717345667411393662e-02
9.717337924384907011e-02
9.717320978043907098e-02
9.717284089477780384e-02
9.717204763057969708e-02
9.717038922884629892e-02
9.716715664604064218e-02
9.716204700281703965e-02
9.716045245674155562e-02
9.720312398822290867e-02
9.750856304997958246e-02
9.897457986275425001e-02
1.087726416819618652e-01
1.897710851456912429e-01
2.963433892862666896e-01
3.694796800546035764e-01
6.504691260479658066e-01
1.730383987750636177e+00
2.647947554525735381e+00
3.194775394621803599e+00
8.785338160015510045e-02
8.785319038689462512e-02
8.785277076041188293e-02
8.785185181045086777e-02
8.784984877134269232e-02
8.784552830870309692e-02
8.783643144218707122e-02
8.781837252568369667e-02
8.778804934622391754e-02
8.776661052210694980e-02
8.793182563848796207e-02
8.914301620081657718e-02
9.821414902713308803e-02
1.821697419756062308e-01
2.971519607600049406e-01
4.126071058213475196e-01
1.034030506950871509e+00
2.129345019696342600e+00
2.894327394833060119e+00
3.336855254095986822e+00
7.482026632387486775e-02
7.481980718618169712e-02
7.481879850727560233e-02
7.481658434724472451e-02
7.481173276471969613e-02
7.480114447318188253e-02
7.477824142506050986e-02
7.472970169061583789e-02
7.463176361687696991e-02
7.445909482722665174e-02
7.428551824099324796e-02
7.480106843787409643e-02
8.071026281930232527e-02
1.686679816347328997e-01
2.999232517715001434e-01
5.045506178664835861e-01
1.470442769885053069e+00
2.463537909947847382e+00
3.091573628095129145e+00
3.454328876105653201e+00
6.347825594341427458e-02
6.347733720190538997e-02
6.347531792080612911e-02
6.347088103762553446e-02
6.346113809365087899e-02
6.343977279073233222e-02
6.339306237871997207e-02
6.329162950500445695e-02
6.307475596721737188e-02
6.262826471251153881e-02
6.180189475268861587e-02
6.077928413654334200e-02
6.152967224668606794e-02
1.467283703810145501e-01
3.104139708490469829e-01
7.310058123791010054e-01
1.882286347666205506e+00
2.746658337554572338e+00
3.251533295597360596e+00
3.552744869139630612e+00
8.026781113636639875e-02
8.027253577327102263e-02
8.028291637428952576e-02
8.030570798162092738e-02
8.035567256027910388e-02
8.046483589106975809e-02
8.070153868309279388e-02
8.120603380514422598e-02
8.223848428442213920e-02
8.414239704147306875e-02
8.665473376982021914e-02
8.532582301085826770e-02
6.943912178083397335e-02
1.191350313451742804e-01
3.513579488550286345e-01
1.202290998649792719e+00
2.264076948058201921e+00
2.975669797204391287e+00
3.383839369401452579e+00
3.636459045249395672e+00
1.615592519402546112e-01
1.615694402991757483e-01
1.615918327478294836e-01
1.616410332484434498e-01
1.617490652446175181e-01
1.619859331302142824e-01
1.625036180115190243e-01
1.636269455132583484e-01
1.660250156898284701e-01
1.709536433816626899e-01
1.802004748030622272e-01
1.938768613056426893e-01
1.997814320020862566e-01
2.486354248522398835e-01
7.283151579043418700e-01
1.778351334470455569e+00
2.615158411143502004e+00
3.168120042270317516e+00
3.497523533802907370e+00
3.709258481012144948e+00
2.342200755879474405e-01
2.342378785327471069e-01
2.342770124318660496e-01
2.343630249442694991e-01
2.345520215441638523e-01
2.349670617745643064e-01
2.358773095525417696e-01
2.378678337660686537e-01
2.421924264407333827e-01
2.514518035743245616e-01
2.706685584751171159e-01
3.083968432851171837e-01
3.786703982630459375e-01
5.431302600490965915e-01
1.788669919419422216e+00
2.746274129967669175e+00
3.091837703492961609e+00
3.355797464748738079e+00
3.602900740420222458e+00
3.774381461737099208e+00
2.471163564885153763e-01
2.471137259044508538e-01
2.471079423121367302e-01
2.470952251155529023e-01
2.470672552058368610e-01
2.470057058274754413e-01
2.468701031999429307e-01
2.473282342865369965e-01
2.493588651223076491e-01
2.535985773945859667e-01
2.719160683123454381e-01
3.268950444327625715e-01
4.432850377944387854e-01
9.993972893244562616e-01
2.142693376925452586e+00
3.263344893666421331e+00
3.762551205730176207e+00
3.815039500766224112e+00
3.713087466836281880e+00
3.833914550157876633e+00
3.333034129965722903e-01
3.332937475670502137e-01
3.332724985151196972e-01
3.332257816501194014e-01
3.331230646312414723e-01
3.328971797898183094e-01
3.324002460889285970e-01
3.313061022138830136e-01
3.288926389587463750e-01
3.235486080442806500e-01
3.122528247220154873e-01
2.909671287231776482e-01
2.848478884415973633e-01
1.417271702701548008e+00
2.451063645774417044e+00
3.240321358175647148e+00
3.835284331167243543e+00
4.070967993283067798e+00
4.178538491209651262e+00
3.968754256291489924e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_RK_P1_IRES.txt <==
2.306569118253743722e-01
2.306467148112786303e-01
2.306243225762317217e-01
2.305752154993947756e-01
2.304678376885594404e-01
2.302345723419549905e-01
2.297352180403723909e-01
2.287019737848304257e-01
2.267368348144665757e-01
2.238314457139869429e-01
2.234579462589119658e-01
2.420992187517727878e-01
3.543904444798759434e-01
4.714154765383265500e-01
5.631813477148326363e-01
6.494977718934843436e-01
7.203289358127735742e-01
7.746315901330212972e-01
8.168671210298525942e-01
8.501842534728647482e-01
2.306386801650756602e-01
2.306284834932570138e-01
2.306060920136164816e-01
2.305569866113450217e-01
2.304496125491829472e-01
2.302163557685708850e-01
2.297170218626990446e-01
2.286838299339965241e-01
2.267188413335829711e-01
2.238139421026224263e-01
2.234421272571544270e-01
2.420881935102002502e-01
3.543902159144048380e-01
4.714162769428225652e-01
5.631828919581851611e-01
6.494988835659457616e-01
7.203294943832996289e-01
7.746318566115030224e-01
8.168672401439688313e-01
8.501842991496378898e-01
2.306052934061220971e-01
2.305950973327655085e-01
2.305727071740305001e-01
2.305236047012791389e-01
2.304162372030738315e-01
2.301829954493903041e-01
2.296836974518435548e-01
2.286505982214669941e-01
2.266858783367835251e-01
2.237818627341857936e-01
2.234131095648206056e-01
2.420679310248361193e-01
3.543897486716592327e-01
4.714177221011106034e-01
5.631857159092767962e-01
6.495009223900169992e-01
7.203305197901873624e-01
7.746323460812523098e-01
8.168674590271655100e-01
8.501843831232057669e-01
2.305441760210181490e-01
2.305339809727255107e-01
2.305115930772147492e-01
2.304624956270130698e-01
2.303551393977807393e-01
2.301219235147832498e-01
2.296226876730592947e-01
2.285897503808500819e-01
2.266255059185244003e-01
2.237230746003019410e-01
2.233598687498668245e-01
2.420306602077765823e-01
3.543887733392229733e-01
4.714203166446691573e-01
5.631908756395221927e-01
6.495046623454657775e-01
7.203324032195681514e-01
7.746332458172145996e-01
8.168678616106135326e-01
8.501845376696771650e-01
2.304323528867409931e-01
2.304221595389380761e-01
2.303997753997518161e-01
2.303506862940374045e-01
2.302433488277109142e-01
2.300101762119730886e-01
2.295110452098531595e-01
2.284783849607528172e-01
2.265149694799272750e-01
2.236153545449714175e-01
2.232621572870076565e-01
2.419620290905559468e-01
3.543866937620082092e-01
4.714249377798293561e-01
5.632002920148311276e-01
6.495115245561153827e-01
7.203358651756872622e-01
7.746349013939681782e-01
8.168686029898155621e-01
8.501848225209088783e-01
2.302279076558563786e-01
2.302177169818770686e-01
2.301953387538484830e-01
2.301462628028702329e-01
2.300389550271315087e-01
2.298058514046627254e-01
2.293068899985055420e-01
2.282746884561114853e-01
2.263126872118668143e-01
2.234180180079091693e-01
2.230827734640903892e-01
2.418354768810456468e-01
3.543821687833568213e-01
4.714330755972142573e-01
5.632174484726621966e-01
6.495241198212787781e-01
7.203422350051640333e-01
7.746379520564492527e-01
8.168699706257971371e-01
2.806481622099993523e+00
2.298545264167931590e-01
2.298443395413972135e-01
2.298219697252467664e-01
2.297729125619338841e-01
2.296656475139660647e-01
2.294326447009555070e-01
2.289339380350974840e-01
2.279024552660468272e-01
2.259427850722634246e-01
2.230566454193536607e-01
2.227533424991513800e-01
2.416017317100995765e-01
3.543721426963263865e-01
4.714471717955269758e-01
5.632486354097220316e-01
6.495472478919139814e-01
7.203539711507203069e-01
7.746435842957607454e-01
8.168724995491428720e-01
8.000000000000000000e+01
2.291737122911542690e-01
2.291635296277164113e-01
2.291411691843260046e-01
2.290921331732014010e-01
2.289849172687296597e-01
2.287520352464508244e-01
2.282536555667050993e-01
2.272231862791640744e-01
2.252671393039944459e-01
2.223953074931560303e-01
2.221481856929266585e-01
2.411691645708493315e-01
3.543495982927815091e-01
4.714709936795367651e-01
5.633051426154862540e-01
6.495897403386062807e-01
7.203756347849058495e-01
7.746540107832056155e-01
8.168771914809844770e-01
8.000000000000000000e+01
2.279353737528468926e-01
2.279251919054504638e-01
2.279028334671905909e-01
2.278538028843693497e-01
2.277466038414177885e-01
2.275137826739214719e-01
2.270156514007923565e-01
2.259862782652755919e-01
2.240352496922628778e-01
2.211863495165226068e-01
2.210364098236907160e-01
2.403670055466258781e-01
3.542983909233866635e-01
4.715097291909366439e-01
5.634070503130487184e-01
6.496678637714448090e-01
7.204157257307964857e-01
7.746733856332114199e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.256915933043399103e-01
2.256813954228140684e-01
2.256590021323872930e-01
2.256098968498205792e-01
2.255025428575442581e-01
2.252694258045712383e-01
2.247708598177752259e-01
2.237415673980769903e-01
2.217956417121174362e-01
2.189805304091536897e-01
2.189945133247691855e-01
2.388766379112946259e-01
3.541815985078607398e-01
4.715687843219849018e-01
5.635895894673867978e-01
6.498116124642446811e-01
7.204901811339005091e-01
7.747095838139559376e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.216514712045642155e-01
2.216411984376949751e-01
2.216186412772346292e-01
2.215691794036516726e-01
2.214610591653492222e-01
2.212263429889959609e-01
2.207246734180634273e-01
2.196905395526540239e-01
2.177434162795271744e-01
2.149692373125983991e-01
2.152485696981233654e-01
2.361043532593575800e-01
3.539162280916656189e-01
4.716485226979513223e-01
5.639132761831731067e-01
6.500763563201167328e-01
7.206291495202854502e-01
8.306540462900136035e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.144561731070076804e-01
2.144456400529283491e-01
2.144225121547430890e-01
2.143718027074892063e-01
2.142609742767307146e-01
2.140204709475714562e-01
2.135068830985052124e-01
2.124504252627086587e-01
2.104727972177859174e-01
2.077180542728703505e-01
2.083947194426339078e-01
2.309502015630030825e-01
3.533222138769162024e-01
4.717285225040598884e-01
5.644785771298318489e-01
6.505644675857696901e-01
7.208905990307263867e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.019157518296863518e-01
2.019043835582006174e-01
2.018794224896809653e-01
2.018246973481647166e-01
2.017051101402000113e-01
2.014456866882109454e-01
2.008921264732741463e-01
1.997556443593066777e-01
1.976400303487997057e-01
1.947616977619813228e-01
1.959249341616841333e-01
2.217258836772786623e-01
3.520349350140603018e-01
4.717296935632848132e-01
5.654431001285127323e-01
6.514665273276278867e-01
7.214223952306539900e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.812078211549895956e-01
1.811937496342642950e-01
1.811628518403345378e-01
1.810951048360546212e-01
1.809470326827830877e-01
1.806256773570991958e-01
1.799393167594889043e-01
1.785272673985574543e-01
1.758866366383088076e-01
1.722521537023948557e-01
1.735354646557302483e-01
2.118544101915354194e-01
3.494176924990671229e-01
4.714472967518418822e-01
5.670316401479572610e-01
6.531598537015018691e-01
5.105880742993512023e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.535139968626510476e-01
1.534907660046745392e-01
1.534397422499040875e-01
1.533277982293738129e-01
1.530827955170485366e-01
1.525494806070759879e-01
1.514027405375563684e-01
1.490068911183619893e-01
1.443533932304066347e-01
1.371411050669910647e-01
1.352276251239412086e-01
1.975891162233746057e-01
3.447734563598209290e-01
4.705312132942445769e-01
5.695257884483651001e-01
6.570400859999120380e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.666654591700819366e-01
1.665977650686918110e-01
1.664490314019712036e-01
1.661224654988732730e-01
1.654065276926782457e-01
1.638422507337103096e-01
1.604505256055325235e-01
1.532289161847904535e-01
1.399189794821099619e-01
1.198845619870210349e-01
1.010097920634632218e-01
1.864772875739895142e-01
3.394277719504137925e-01
4.690503969634928216e-01
5.733713784609487663e-01
1.149932852792044047e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.344297437458835565e-01
4.343343851513740694e-01
4.341248293357355403e-01
4.336645291703798422e-01
4.326544737092731796e-01
4.304429941411044847e-01
4.256249392068192638e-01
4.152445330491972286e-01
3.934540756068394818e-01
3.506135352233064606e-01
2.818536448505833403e-01
2.465863982978900026e-01
3.501595007246849911e-01
4.711412550202942473e-01
5.820874806660346623e-01
8.690599618409853733e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.098688731531982210e+00
1.098526948612212450e+00
1.098171369915701412e+00
1.097390072757328694e+00
1.095674429326485289e+00
1.091912216279206094e+00
1.083687029471573027e+00
1.065825264873931699e+00
1.027622075911304167e+00
9.487641873340336707e-01
7.999989393631053991e-01
5.871411000682614789e-01
4.901497410214411543e-01
5.682186146626254653e-01
1.699959170837998856e+00
3.352086271560062158e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.619585384668623895e+00
2.619340873518949842e+00
2.618803407421404827e+00
2.617622162078356407e+00
2.615026849280153165e+00
2.609328721216228164e+00
2.596837732472182303e+00
2.569550610776067945e+00
2.510401715763567854e+00
2.384454715155774451e+00
2.127641522835101995e+00
1.662910654921588405e+00
1.231159767076428269e+00
2.502969155913289612e+00
7.850191827400406552e+00
6.246877290189556220e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.935426495771715771e+00
4.935170781263798823e+00
4.934608649520202839e+00
4.933373004145956919e+00
4.930657251857585521e+00
4.924690259169514306e+00
4.911588443192107079e+00
4.882863169565019312e+00
4.820093882568883714e+00
4.683991791198140575e+00
4.394491538494565752e+00
3.811066492118210469e+00
3.101980404746710107e+00
8.733550118579648469e+00
1.431743532622451731e+01
6.331028450456270207e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_RK_P1_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_RK_P1_maxeps.txt <==
3.510833468576699178e-13
3.510833468576699178e-13
6.319500243438055188e-13
2.106500081146019911e-13
2.106500081146019911e-13
3.510833468576699178e-13
3.510833468576699178e-13
2.106500081146019911e-13
4.915166856007377940e-13
4.915166856007377940e-13
3.510833468576699178e-13
2.106500081146019911e-13
7.021666937153401385e-14
7.021666937153401385e-14
2.106500081146019911e-13
3.510833468576699178e-13
2.106500081146019911e-13
7.021666937153401385e-14
7.131261279780693485e+02
1.885750506177082343e+03
1.037268701638059182e-13
1.037268701638059182e-13
3.111806104914176537e-13
3.111806104914176537e-13
1.037268701638059182e-13
2.074537403276117859e-13
1.037268701638059182e-13
3.111806104914176537e-13
1.037268701638059182e-13
2.074537403276117859e-13
9.999999999999999791e-17
5.186343508190291367e-13
5.186343508190296542e-14
1.037268701638059182e-13
3.111806104914176537e-13
4.149074806552234204e-13
3.111806104914176537e-13
7.930270903346449352e+00
8.669068232191762036e+02
1.708563873265088432e+03
2.298442169846257446e-13
1.532294779897505132e-13
1.532294779897505132e-13
9.999999999999999791e-17
9.999999999999999791e-17
1.532294779897505132e-13
1.532294779897505132e-13
1.149221084923128975e-13
1.149221084923128975e-13
1.532294779897505132e-13
3.830736949743764093e-14
2.298442169846257446e-13
1.532294779897505132e-13
1.532294779897505132e-13
3.830736949743764093e-14
1.532294779897505132e-13
9.999999999999999791e-17
2.387722868146814506e+02
8.854443254742249110e+02
1.489204300936391519e+03
5.658917715326042520e-14
5.658917715326042520e-14
5.658917715326042520e-14
1.697675314597812188e-13
8.488376572989063465e-14
1.131783543065208252e-13
8.488376572989063465e-14
5.658917715326042520e-14
5.658917715326042520e-14
1.414729428831510031e-13
1.980621200364113841e-13
5.658917715326042520e-14
8.488376572989063465e-14
1.697675314597812188e-13
5.658917715326042520e-14
8.488376572989063465e-14
8.488376572989063465e-14
3.618940340833568712e+02
8.293755780739853662e+02
1.264377894670228898e+03
6.269684553315446423e-14
2.089894851105149439e-14
6.269684553315446423e-14
9.999999999999999791e-17
8.359579404420595230e-14
1.044947425552574278e-13
6.269684553315446423e-14
2.089894851105149439e-14
6.269684553315446423e-14
1.044947425552574278e-13
9.999999999999999791e-17
8.359579404420595230e-14
4.179789702210298246e-14
1.462926395773603660e-13
1.044947425552574278e-13
8.359579404420595230e-14
5.157020055492540678e+01
4.033251995392359959e+02
7.384180932305606575e+02
1.053436590268195459e+03
4.439055513909429519e-09
4.630914293219225868e-14
7.718190488698707676e-14
9.261828586438449211e-14
6.174552390958967403e-14
3.087276195479484332e-14
6.174552390958967403e-14
4.630914293219225868e-14
4.630914293219225868e-14
6.174552390958967403e-14
3.087276195479484332e-14
9.261828586438449211e-14
1.543638097739742166e-14
9.261828586438449211e-14
3.087276195479484332e-14
3.087276195479484332e-14
1.364700322380022328e+02
3.954307251887274788e+02
6.361677428408831929e+02
8.653350279282499287e+02
1.278083766543822714e-05
2.083894618277821437e-07
3.420485832864062515e-14
6.840971665728122506e-14
3.420485832864062515e-14
2.280323888576041571e-14
1.140161944288020944e-14
3.420485832864062515e-14
7.981133610016141871e-14
3.420485832864062515e-14
3.420485832864062515e-14
4.560647777152082512e-14
3.420485832864062515e-14
2.280323888576041571e-14
3.420485832864062515e-14
7.981133610016141871e-14
1.757279377952215782e+02
3.618838759259456310e+02
5.356903483595505122e+02
7.030188520867320676e+02
9.703475229421255411e-05
3.990841437100122092e-05
1.986954577316398643e-06
2.526439185012551169e-14
5.052878370025101076e-14
3.368585580016734682e-14
1.684292790008367656e-14
3.368585580016734682e-14
1.684292790008367656e-14
2.526439185012551169e-14
2.526439185012551169e-14
2.526439185012551169e-14
8.421463950041839859e-15
1.684292790008367656e-14
3.368585580016734682e-14
4.169703178262663812e+01
1.840144657748884072e+02
3.174851235742639801e+02
4.435926585754256166e+02
5.661204466063567224e+02
5.680650682085168273e-04
2.882512622751867053e-04
1.206320800592240679e-04
1.158929775773911455e-05
1.866078465883403541e-14
3.110130776472338288e-14
2.488104621177871072e-14
1.866078465883403541e-14
2.488104621177871072e-14
2.488104621177871072e-14
3.110130776472338288e-14
3.110130776472338288e-14
4.354183087061272720e-14
1.866078465883403541e-14
1.866078465883403541e-14
7.136847352772710451e+01
1.747138671162098547e+02
2.707812254772024403e+02
3.626658988857494137e+02
4.525848202402876836e+02
1.891789010449685228e-03
1.488642831169728403e-03
8.282997815016337030e-04
3.499444137853534027e-04
5.386062343585403049e-05
1.378322843269412567e-14
2.297204738782353700e-14
9.188818955129417640e-15
1.837763791025883213e-14
2.756645686538824188e-14
2.297204738782353700e-14
3.216086634295294360e-14
1.378322843269412567e-14
9.999999999999999791e-17
5.898500566850222171e+00
8.274906166977622490e+01
1.568582604124718785e+02
2.263587229916738579e+02
2.935323535545871323e+02
3.596299115156396056e+02
5.252443290842683139e-03
4.791365364191395478e-03
3.879154698811376929e-03
2.331534961400450693e-03
1.003039137723092103e-03
2.115013434170837309e-04
3.393522646574818690e-15
2.714818117259852743e-14
1.018056793972445331e-14
6.787045293149636591e-15
2.714818117259852743e-14
6.787045293149636591e-15
2.375465852602371387e-14
1.357409058629927003e-14
2.555844372996065061e+01
8.269860133467254570e+01
1.358968667669679462e+02
1.864139926219286565e+02
2.356492407773562547e+02
2.842963803568251251e+02
1.364002349710365103e-02
1.313293855141388009e-02
1.209225324390672540e-02
1.001755764637111273e-02
6.382615540925802751e-03
2.776067787004366308e-03
7.497684283188891944e-04
1.760725074223113272e-09
2.506523636835321271e-15
5.013047273670642542e-15
1.253261818417660202e-14
2.005218909468255439e-14
5.013047273670642542e-15
1.253261818417660202e-14
3.535149909601296514e+01
7.652251178253176533e+01
1.148906896423097805e+02
1.517515596655309480e+02
1.879095767182007251e+02
2.237464416346174119e+02
3.441942176607971221e-02
3.389451941965656440e-02
3.275142373465177170e-02
3.037921600113116516e-02
2.562769680169728337e-02
1.716379766621467864e-02
7.603024356314341640e-03
2.454897904687866009e-03
1.414666540316943494e-05
3.702736888086150534e-15
1.110821066425844766e-14
7.405473776172299490e-15
1.295957910830152016e-14
6.837687788305270686e+00
3.809901271587291660e+01
6.760980134321945911e+01
9.542212543232437838e+01
1.223999201792675962e+02
1.489932625390401597e+02
1.754113085063347910e+02
8.562937650952147373e-02
8.507867989967493605e-02
8.387593016321576167e-02
8.126128129889463592e-02
7.578509595305939206e-02
6.478098782956780155e-02
4.493712279596241005e-02
2.028327385921637263e-02
7.435144562418201722e-03
2.079386359977989274e-04
4.102373181598292798e-15
4.102373181598292798e-15
4.102373181598292798e-15
1.388801039553448113e+01
3.672467128279300397e+01
5.794494350587426368e+01
7.819397356760157436e+01
9.798431039983577762e+01
1.175646154723895620e+02
1.370492598661145394e+02
2.097238972104093213e-01
2.091435464360361374e-01
2.078676496860521472e-01
2.050781315431247642e-01
1.990188219369449785e-01
1.862623121921821723e-01
1.605708407694793338e-01
1.139123704131883574e-01
5.256042468645966831e-02
2.145062979677304568e-02
1.280477293986859296e-03
2.020063204268297340e-15
1.544406808618484228e-01
1.688286335400814764e+01
3.327399165784630242e+01
4.861031820501379741e+01
6.340472833445976164e+01
7.794792712076572627e+01
9.237645663357231740e+01
1.067527898751581006e+02
4.949953588797139648e-01
4.943928429519342527e-01
4.930681630553633288e-01
4.901554486619174034e-01
4.837882748862163407e-01
4.699417938719429033e-01
4.408138570673750811e-01
3.819994149957701146e-01
2.746874542178191492e-01
1.312259113796403198e-01
5.714462240722121417e-02
5.378944687131659817e-03
4.650049789725656524e+00
1.724387806644713450e+01
2.900200119032837520e+01
4.013960176698898152e+01
5.097822942475238506e+01
6.167952865598146417e+01
7.231824425032584713e+01
8.292848140506289667e+01
1.061204249688461498e+00
1.060640942716109203e+00
1.059402431323810845e+00
1.056679012835008535e+00
1.050688559375543063e+00
1.037612788927161800e+00
1.009061741333577178e+00
9.494200388226752274e-01
8.282198159541827032e-01
6.044934574662468307e-01
3.080409111251408705e-01
1.400258321959745311e-01
7.047824936222373715e+00
1.615194872013757177e+01
2.462354505905840085e+01
3.274462159310056819e+01
4.070165563247887519e+01
4.858368835712983724e+01
5.643157071449459039e+01
6.426391571757191912e+01
1.882864907170486157e+00
1.882446883422865147e+00
1.881527845142558775e+00
1.879507158136102252e+00
1.875063541896657693e+00
1.865288195897433443e+00
1.844027466320427466e+00
1.797397172949996458e+00
1.701524645416210957e+00
1.506006366472600444e+00
1.138080166164985974e+00
1.004320909464038181e+00
7.854689856710419527e+00
1.438056712928385217e+01
2.051549893166640004e+01
2.645593504845293609e+01
3.230660954192627088e+01
3.811634286693033147e+01
4.390744299063205602e+01
4.969006636435145197e+01
2.639502568906296975e+00
2.639257132996086330e+00
2.638717608872038323e+00
2.637531718480068843e+00
2.634925614083539092e+00
2.629200994916039313e+00
2.616638781330417274e+00
2.589587389933932116e+00
2.530743933637534138e+00
2.415306072100958712e+00
2.190739291286815327e+00
2.657730732410398478e+00
7.700946307642718480e+00
1.238925889719731011e+01
1.685225290729252023e+01
2.120822917291911480e+01
2.551515823546766271e+01
2.979974456498696966e+01
3.407416474080256563e+01
3.834396028624574626e+01
3.056210035794375113e+00
3.056080851730822889e+00
3.055796922911113711e+00
3.055173067073001292e+00
3.053803190295224290e+00
3.050799440483578095e+00
3.044233909669487925e+00
3.030087739852436624e+00
3.000194299127018738e+00
2.940345586679865342e+00
2.836862944600013314e+00
3.422271784958142771e+00
7.047627107825099380e+00
1.043247868073092199e+01
1.369117291175043860e+01
1.689122548614181341e+01
2.006449753843623540e+01
2.322557827206464864e+01
2.638111257637046236e+01
2.953412385220001113e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_RK_P2_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_RK_P2_ERROR.txt <==
9.208666958339145614e-01
9.208657416311415433e-01
7.382023834523151473e-01
9.208388227078853072e-01
9.207306149182648003e-01
9.201977677500901009e-01
7.573595430739847867e-01
3.714747715323947652e+00
6.000481083826102874e-02
4.364364441554490631e-02
2.955448363525575023e-02
2.212905580373586423e-02
3.119546924544983404e-02
4.097040385871648233e-02
1.011337597187656895e-01
3.329090127655169873e-01
1.058532393837359198e+00
3.730665975043714777e+00
3.776145497366730108e+00
5.897702487378230884e+00
9.208666957334881165e-01
9.208657415217617048e-01
7.382023838990038334e-01
9.208388240411941039e-01
9.207306181425161107e-01
9.201977749008594110e-01
7.573595705296122249e-01
3.714747676251606290e+00
6.000478370414918244e-02
4.364359492633204662e-02
2.955440045540411176e-02
2.212913400821624882e-02
3.119567322406952697e-02
4.097088047749043033e-02
1.011344649502267379e-01
3.329078849453344091e-01
1.058500606477756678e+00
3.730665979018570777e+00
3.776145179900529669e+00
3.740004082132323937e+00
9.208666956499584888e-01
9.208657420433418173e-01
7.382023816409849504e-01
9.208388274917026495e-01
9.207306260672888376e-01
9.201977926597995072e-01
7.573596336600836310e-01
3.714747603658385078e+00
6.000472993728073190e-02
4.364348665535595223e-02
2.955420591189661036e-02
2.212932345226308051e-02
3.288543596283975745e+00
4.097208932408492182e-02
1.011362346991526162e-01
3.329050794184572615e-01
1.058419541921495455e+00
3.252448191082432771e+01
5.886511278023744076e+00
3.763986285150854094e+00
9.208666957214858284e-01
9.208657432329810932e-01
7.382023685585690220e-01
9.208388358569326027e-01
9.207306454880866964e-01
9.201978364718890191e-01
7.573597828064819737e-01
3.714747505443051878e+00
6.000464212205845749e-02
4.364326687030727070e-02
2.955377330681495385e-02
2.212979837472486486e-02
3.288764654648669961e+00
4.097506454901937711e-02
1.011406459768071364e-01
3.328980929647387121e-01
1.885499727330768094e+00
3.730666008756896801e+00
5.886511291120542388e+00
3.829638671009923723e+00
9.208666947856591900e-01
9.208657449476296275e-01
7.382023243790901690e-01
9.208388558611583230e-01
9.207306929554505137e-01
9.201979443963655969e-01
7.573601433061069033e-01
3.714747537191949167e+00
6.000457752975304343e-02
4.364288591643181170e-02
2.955286025192207372e-02
2.213096178524219526e-02
3.289350788969805706e+00
4.098236727748752473e-02
1.011516724617559926e-01
3.328806880289948977e-01
1.885467688596932812e+00
4.076580656324747309e+00
3.776137351774654594e+00
4.323202569688056940e+00
9.208666903565966289e-01
9.208657469229851733e-01
7.382021626616678267e-01
9.208389029461377939e-01
9.207308081342200357e-01
9.201982094693343939e-01
7.573609835941331747e-01
3.714748542196044667e+00
6.000493265658060626e-02
4.364249376749215065e-02
2.955113556813576334e-02
2.213379054877373173e-02
3.226804944344102477e+00
4.100021315171520353e-02
1.011792755657233006e-01
3.328372969811681514e-01
1.885385401890010471e+00
3.730666134279672974e+00
3.956974554919957310e+00
5.312987869709158595e+00
9.208666709072529377e-01
9.208657433709359630e-01
7.382015812313109659e-01
9.208390109670916424e-01
9.207310849465702995e-01
9.201988577219284426e-01
7.573628943114630863e-01
3.714754149130710115e+00
6.000754609459411221e-02
4.364338164492594790e-02
2.954867249023860123e-02
2.214063276748941267e-02
3.474208835455739663e+00
4.104356330259666119e-02
1.012485895894235377e-01
3.327291141072694636e-01
1.885171496886684173e+00
3.730666252188926446e+00
4.015488977576457508e+00
5.725833119324566844e+00
9.208665937671075552e-01
9.208657054523581298e-01
9.208612381460036245e-01
9.208392494082611179e-01
9.207317410287241266e-01
9.202004330882901373e-01
7.573670424993143024e-01
3.714778514779308427e+00
6.001984927000529602e-02
4.365184404181349925e-02
2.954868718593124319e-02
2.215697770656673005e-02
3.127199156235265648e-02
3.961108059010689519e+00
1.014232897776247838e-01
2.158239262950242932e+00
1.884606320135699287e+00
3.730666256001494929e+00
4.569988947861075346e+00
5.897702608090849452e+00
9.208663047469982654e-01
9.208655135220310539e-01
9.208612595090579500e-01
9.208397397747558610e-01
9.207332627031024064e-01
9.202042247724145918e-01
7.573753263890736775e-01
3.714873992269684511e+00
6.006989340165844182e-02
4.369387749771170421e-02
2.956936798925048973e-02
2.219527751319104111e-02
3.137997192289180420e-02
4.139503751078564553e-02
1.018656548688524621e-01
3.317929046091741552e-01
1.883079706545852883e+00
3.730665294296771961e+00
5.521794127659622298e+00
4.121328732858651023e+01
9.208652581031662177e-01
9.208647054328563675e-01
9.208609759625574487e-01
9.208406094717015433e-01
9.207366684155595671e-01
9.202132125335849011e-01
7.573890842542212454e-01
3.715227695862218571e+00
6.025934553262270177e-02
4.386872774131646974e-02
2.969020426354019790e-02
2.228222408094225962e-02
3.163289067540301508e-02
4.196673847691404641e-02
1.029919902249428337e-01
3.301679947804384008e-01
1.878829562556922017e+00
3.730659643912801471e+00
5.886514742815144530e+00
5.897702237730405805e+00
9.208615409442191257e-01
9.208615704366971411e-01
9.208591209279655132e-01
9.208415684457974537e-01
9.207438155642693189e-01
9.202339804030846837e-01
7.574002269695795375e-01
3.716491753914706653e+00
6.094661859367114798e-02
4.453823805787139600e-02
3.022348291853845653e-02
1.351251710869469713e+00
3.889078654462726714e+00
4.323366817211661550e-02
1.058768447288323117e-01
3.263924740151601389e-01
1.866478317506993223e+00
3.730634661517584494e+00
1.928914953243451080e+01
1.443932846895706845e+01
9.208484871431118490e-01
9.208499169305601750e-01
9.208505458009275113e-01
9.208397613624341727e-01
9.207568918842686800e-01
9.202798153752907995e-01
7.573558711101151530e-01
3.720890157449680213e+00
6.340013605758734738e-02
4.698069890207870469e-02
3.232615238009595854e-02
1.351510413513906661e+00
3.340537647422437556e-02
4.581688989445869414e-02
1.133012026323860083e-01
3.189635198291662088e-01
2.488961168885861053e+00
3.730535939254573830e+00
1.742596818177849372e+01
1.922449662604322995e+01
9.208802311412607189e-01
9.208849339085559693e-01
9.208927613592955419e-01
9.208978186031115953e-01
9.208498586159723498e-01
9.204499638563256037e-01
7.578408811669953282e-01
4.095666433169622422e+00
7.186196287098320368e-02
5.560005849183321386e-02
4.012195958441492488e-02
1.352838040700316213e+00
3.555561355945985325e-02
5.088534797081891575e-02
1.324082075984405471e-01
3.466495124968566044e-01
2.721545031247469382e+00
1.194286492973668956e+01
1.184443695376818617e+01
5.897649183115993843e+00
9.212882221544042016e-01
9.213001409605057201e-01
9.213238431963660657e-01
9.213638540695869850e-01
9.213930088048642997e-01
9.211640212250938875e-01
4.087812120585982534e+00
4.184630250285352737e+00
1.030834240688275616e-01
8.523525991118001410e-02
6.790360584655807941e-02
6.913477746443340288e-02
4.047318542224822430e-02
7.052913032825249007e-02
1.931345027766259437e-01
4.160109559696322790e-01
2.574063625475027095e+00
5.982529258508719749e+00
5.886461560323628106e+00
5.897497879903630391e+00
9.255309108643320348e-01
9.255565767093824059e-01
9.256105512939867275e-01
9.257173609008693127e-01
9.258945811376304569e-01
9.259970236434512669e-01
4.290811087911050592e+00
7.637132678550744291e-01
2.012944623055163973e-01
1.845355078381740177e-01
1.683046242726870534e-01
1.424239604237618750e-01
1.017084725907225484e-01
1.289780635799653852e-01
4.303720287843394998e-01
6.148624049035152916e-01
4.722853880723539177e+00
4.385516678747414687e+00
5.886166669193666046e+00
5.896955731431269498e+00
1.446477073134523117e+00
1.446505964095468055e+00
1.446568903363110170e+00
1.446704503551115462e+00
9.178076111598413300e-01
9.672216480415433137e-01
8.099104700496571052e-01
9.834459524939445085e-01
5.052875863294812309e-01
1.366184940056287322e+00
1.692170014253127297e+00
4.610979946499361715e-01
4.269313899053009398e-01
9.344085943544582218e-01
1.025592113045386444e+00
2.281363306275172143e+00
8.797344712420226642e+00
8.066171394925550686e+00
5.068715739406767007e+00
5.500892113397425121e+00
3.609523057642369359e+00
3.609500564506041620e+00
3.609464718871137734e+00
3.609451053808185428e+00
3.609716276811618219e+00
3.610988499044882616e+00
1.696612077558304010e+00
1.291270128270583406e+00
1.047822910608969815e+00
1.101234656214900687e+00
1.022810565696846696e+00
1.078666536877378901e+00
1.417009934988986641e+00
3.442155231469275822e+00
9.686452032993269512e+00
6.252940445058343677e+00
7.188292213421066279e+00
4.333264598751526364e+00
6.984463981032986268e+00
4.182969693437559755e+00
6.143829080443804713e+00
6.143589388059537804e+00
6.143080040034917921e+00
6.142044840013571871e+00
6.140158422574780950e+00
6.137056952083686845e+00
6.209576854687332670e+00
6.192591284029245635e+00
6.234977609410268684e+00
4.961502745010926141e+00
4.144053045366232091e+00
7.439027682959795662e+00
8.446581891700741807e+00
6.245372316413720704e+00
8.170515986822914911e+00
8.938948985921795654e+00
7.616902492951423298e+00
6.549978559278577528e+00
6.545989762158052727e+00
7.182045139685834911e+00
1.200635718711080990e+01
1.200468324120554797e+01
1.200100315447520494e+01
1.199313364130187587e+01
1.197810174956270579e+01
1.194505243421522955e+01
1.187233152390958502e+01
1.206260414699434236e+01
1.080713397095643558e+01
9.223153170600228989e+00
7.045369230786687531e+00
9.284892580945612650e+00
1.165543164125667275e+01
1.135438483728150771e+01
1.162108907976144856e+01
1.173231453151180759e+01
1.178118535868300576e+01
1.180322008465852512e+01
1.181321790969040819e+01
1.181776262905032659e+01
4.599419884651364754e+00
4.599240952424565876e+00
4.598854923141422191e+00
4.598042176051889918e+00
4.596433687805689061e+00
5.338125518551472659e+00
5.332284534327972558e+00
5.919107936869938413e+00
6.273970915557268491e+00
6.702219193150542154e+00
5.539716197773046247e+00
6.631069119112951604e+00
7.766413966173617567e+00
6.110939774581403583e+00
6.474861499281631794e+00
1.079733995396554214e+01
6.265334707306503326e+00
6.753920154610975501e+00
7.606433909364175072e+00
7.490492390912423026e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_RK_P2_IRES.txt <==
2.425583443597830069e+00
2.422583679421264069e+00
2.122818737529319044e+00
2.401630219759505636e+00
2.370422097654596882e+00
2.303655977568323632e+00
1.653098528644830978e+00
8.640646240458922378e+00
1.645663237405782520e-01
1.364745358823944155e-01
1.714382120821849043e-01
2.498261273905579838e-01
3.657142108402961500e-01
4.826004281469294943e-01
5.720957846417854542e-01
6.395822289482456791e-01
6.922509345619456411e-01
5.502040564514689258e+00
6.273504799009229416e+00
7.657782326541108908e+00
2.425583266860679377e+00
2.422583503329908350e+00
2.122818533462090596e+00
2.401630048156621289e+00
2.370421932689117384e+00
2.303655826606489043e+00
1.653098446609149397e+00
8.640614460998655488e+00
1.645668823563027627e-01
1.364754330800194704e-01
1.714391235942005487e-01
2.498267983458620223e-01
3.657145749248173483e-01
4.826005735176593925e-01
5.720958407393709200e-01
6.395822522158084444e-01
6.922509449657909819e-01
5.502039893599305564e+00
6.273504132092493357e+00
6.802796256332612757e+00
2.425582827289941346e+00
2.422583065356872734e+00
2.122818025587101420e+00
2.401629621307031837e+00
2.370421522289118066e+00
2.303655450919394720e+00
1.653098241377769062e+00
8.640535617583713801e+00
1.645682863396097650e-01
1.364776745490196008e-01
1.714413924519540833e-01
2.498284668934789843e-01
2.679429251993472594e+00
4.826009362641623390e-01
5.720959807542354003e-01
6.395823102612234745e-01
6.922509708763573411e-01
5.502038227751140376e+00
7.451690484875824971e+00
6.802794611267874103e+00
2.425581733188036715e+00
2.422581975211337113e+00
2.122816760377887579e+00
2.401628558710535710e+00
2.370420500438583211e+00
2.303654515078493059e+00
1.653097726538528711e+00
8.640340058851105454e+00
1.645718298138126590e-01
1.364832868506012931e-01
1.714470453437289543e-01
2.498326189748311665e-01
2.679421507079769338e+00
4.826018431208464188e-01
5.720963309058270108e-01
6.395824553287280390e-01
6.922510354858144588e-01
5.502034090880199457e+00
7.451689830705218398e+00
6.802790530145942149e+00
2.425579007248673147e+00
2.422579259062568102e+00
2.122813604480296767e+00
2.401625910735485814e+00
2.370417953317066395e+00
2.303652180933989158e+00
1.653096430370971426e+00
8.639855231474381725e+00
1.645808219375280990e-01
1.364973798060412358e-01
1.714611467758674068e-01
2.498429594816175825e-01
2.679402249666863245e+00
4.826041158100773387e-01
5.720972088519347132e-01
6.395828187558088018e-01
6.922511968595106424e-01
5.502023815597418377e+00
6.273488176453615672e+00
6.802780407568093324e+00
2.425572206884415216e+00
2.422572482894935764e+00
2.122805719436314575e+00
2.401619303080740675e+00
2.370411595026369334e+00
2.303646349530708903e+00
1.653093151794359228e+00
8.638654306295988405e+00
1.646038012989565757e-01
1.365328992600139402e-01
1.714963758965884766e-01
2.498687361649082894e-01
2.120827022328152456e+00
4.826098296986995884e-01
5.720994177052657337e-01
6.395837321286238497e-01
6.922516008073071880e-01
5.501998287817158051e+00
6.273462883405684032e+00
6.840280709740515164e+00
2.425555214339204735e+00
2.422555550047038153e+00
2.122785976866068847e+00
2.401602786062309924e+00
2.370395693599439024e+00
2.303631749791126282e+00
1.653084808819393681e+00
8.635684540025579281e+00
1.646630492322468664e-01
1.366228352583601924e-01
1.715845379924270386e-01
2.499330562979101278e-01
3.325204934446498228e+00
4.826242545395326156e-01
5.721049998979862439e-01
6.395860372683682682e-01
6.922526149160983522e-01
5.501934852590386171e+00
6.273400134898226455e+00
7.264415246999280207e+00
2.425512668066708510e+00
2.422513150675201121e+00
2.415936392597281657e+00
2.401561410206376479e+00
2.370355833796382150e+00
2.303595099080454123e+00
1.653063417629278664e+00
8.628363891457288659e+00
1.648175107136430617e-01
1.368518198466583680e-01
1.718055469776910427e-01
2.500936858347270197e-01
3.658632215258117437e-01
6.037720408399286143e+00
5.721191884392013982e-01
4.585080934678910758e+00
6.922551706244549630e-01
5.501777193113265518e+00
6.273244525895997903e+00
7.657740603118880607e+00
2.425405888206937366e+00
2.422406730846088152e+00
2.415830761487138378e+00
2.401457499746939117e+00
2.370255643138008850e+00
2.303502793665510140e+00
1.653008066298819800e+00
8.610428137160676343e+00
1.652256619584905883e-01
1.374384361088011874e-01
1.723602351485374884e-01
2.504948655996099838e-01
3.660909404035100900e-01
4.827543363327327919e-01
5.721555148965806747e-01
6.396068343023736391e-01
6.922616437495208164e-01
5.501385367003889471e+00
7.051635846328291102e+00
8.000000000000000000e+01
2.425137236625486636e+00
2.422138955965723817e+00
2.415564907576167375e+00
2.401195838397143678e+00
2.370003054060102698e+00
2.303269474855830889e+00
1.652863326704850921e+00
8.567006468413541853e+00
1.663211992761657876e-01
1.389497693814168988e-01
1.737514084495136724e-01
2.514948792355262697e-01
3.666691932741594773e-01
4.829947653629356741e-01
5.722493540169235615e-01
6.396453711287283239e-01
6.922781453439927901e-01
5.500412099143326294e+00
7.451435038109057274e+00
7.657525919526515068e+00
2.424460032512376184e+00
2.421463863867649557e+00
2.414894444491829884e+00
2.400535484476657988e+00
2.369364604633909188e+00
2.302677685628276461e+00
1.652480718273589444e+00
8.464340834629323851e+00
1.693096866923758381e-01
1.428513780089965546e-01
1.772213698852188879e-01
3.959506315825239042e+00
7.330761883087030029e+00
4.836175354575673047e-01
5.724943115459996124e-01
6.397458166928463585e-01
2.552331530373243673e+00
5.538337998619007330e+00
8.000000000000000000e+01
8.000000000000000000e+01
2.422753449123812963e+00
2.419762274401642266e+00
2.413203804954470844e+00
2.398868779586763811e+00
2.367749862051554910e+00
2.301174090370710523e+00
1.651460678593286380e+00
8.232943258702977829e+00
1.775457823107028654e-01
1.528325219091521137e-01
1.857408049158373597e-01
3.944697846294325849e+00
3.718395618199163422e-01
4.852366759034093535e-01
5.731408756111737723e-01
6.400110580136486593e-01
3.131640747196520635e+00
6.049571704591681254e+00
8.000000000000000000e+01
8.000000000000000000e+01
2.418479406966157708e+00
2.415499648390166954e+00
2.408966226002108524e+00
2.394686022886949761e+00
2.363686471992433535e+00
2.297367608913103876e+00
1.648740994489563239e+00
8.517215573479859358e+00
1.999481378330698056e-01
1.775328346307848415e-01
2.059757539435603801e-01
3.910612583814420784e+00
3.809170032863649635e-01
4.894101795487322826e-01
5.748618773372047297e-01
6.407216151565015005e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
7.653941218326226092e+00
2.407990280907115199e+00
2.405035013265848676e+00
2.398555376834500485e+00
2.384393150889463353e+00
2.353651663828620233e+00
2.287893649034609123e+00
8.006925820632691426e+00
7.563985611044677704e+00
2.632133966420516780e-01
2.348672153282389818e-01
2.517261989679454581e-01
4.071976661569292055e-01
4.018146458227428441e-01
4.997067239041189657e-01
5.794265221558974055e-01
6.429528358678243682e-01
8.000000000000000000e+01
8.000000000000000000e+01
7.442203965883019912e+00
7.648425020062293633e+00
2.383546770261512737e+00
2.380637906210071097e+00
2.374260359322139191e+00
2.360322921413012587e+00
2.330077179325293901e+00
2.265415013440217340e+00
7.973535181945917039e+00
1.155463213009468859e+00
3.979397843411860425e-01
3.615735995499680389e-01
4.172719158738366629e-01
3.811562601455852906e-01
4.457002173123029709e-01
5.223503449539127486e-01
5.918777299830214611e-01
3.527611435417005836e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
7.635324248455542140e+00
4.152151967671241728e+00
4.150343459056381690e+00
4.146382294767940735e+00
4.137744219647657928e+00
1.960329466536063547e+00
2.216893827656434279e+00
1.590198917666110212e+00
1.828851294128900573e+00
8.376372397686345783e-01
7.362734005080318056e-01
1.315455756279047206e+00
5.696957008045624438e-01
5.393737134209559692e-01
8.000000000000000000e+01
1.010678658065130131e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
6.799587885340950599e+00
6.786920139555739695e+00
6.759155812520120321e+00
6.698524731288846290e+00
6.567175521424860385e+00
6.287598293136912986e+00
4.336623423874365280e+00
4.263042707583172053e+00
4.766904809680827526e+00
4.142655822109357011e+00
1.303724220827548130e+01
8.000000000000000000e+01
2.960155094000331744e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_RK_P2_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_RK_P2_maxeps.txt <==
7.021666937153394317e-13
8.426000324584070555e-13
4.915166856007377940e-13
1.053250040573008491e-12
9.128167018299408674e-13
8.426000324584070555e-13
7.723833630868732436e-13
1.334116718059143537e-12
5.617333549722716059e-13
1.053250040573008491e-12
1.193683379316076115e-12
9.128167018299408674e-13
4.915166856007377940e-13
4.213000162292038811e-13
9.128167018299408674e-13
6.319500243438055188e-13
3.916744023600283526e+02
2.143329527155193773e+03
3.775086183813004027e+03
5.338169878011375658e+03
6.223612209828348024e-13
1.140995571801862626e-12
9.335418314742516988e-13
6.223612209828348024e-13
5.186343508190291367e-13
1.140995571801862626e-12
3.111806104914176537e-13
9.335418314742516988e-13
6.223612209828348024e-13
6.223612209828348024e-13
6.223612209828348024e-13
1.037268701638057264e-12
3.111806104914176537e-13
6.223612209828348024e-13
5.186343508190291367e-13
7.260880911466404682e-13
8.031586877412081549e+02
2.054519751948308112e+03
3.236873908496084368e+03
4.378841098513365978e+03
3.064589559795008750e-13
1.149221084923125441e-12
3.830736949743760054e-13
5.363031729641262157e-13
4.596884339692510853e-13
1.532294779897505132e-13
6.895326509538762746e-13
2.298442169846257446e-13
5.363031729641262157e-13
3.830736949743760054e-13
6.895326509538762746e-13
5.363031729641262157e-13
6.129179119590012451e-13
3.830736949743760054e-13
3.064589559795008750e-13
4.596884339692510853e-13
9.563032712309951648e+02
1.858202287135627785e+03
2.717774101266430534e+03
3.554168221909982549e+03
4.244188286494525548e-13
4.244188286494525548e-13
3.961242400728224653e-13
3.678296514961922747e-13
1.414729428831510031e-13
3.112404743429319947e-13
1.980621200364113841e-13
2.546512971896717146e-13
2.263567086130415494e-13
5.375971829559730139e-13
8.771322458755337855e-13
5.375971829559730139e-13
1.980621200364113841e-13
3.395350629195621852e-13
5.375971829559730139e-13
2.722296853639276151e+02
9.672724989254766115e+02
1.619527300483436647e+03
2.246431979111697274e+03
2.860254229811564073e+03
3.552821246878747672e-13
2.507873821326176045e-13
1.462926395773603660e-13
2.507873821326176045e-13
1.671915880884118289e-13
2.298884336215661416e-13
5.224737127762859145e-13
2.298884336215661416e-13
3.552821246878747672e-13
3.134842276657719425e-13
3.134842276657719425e-13
3.134842276657719425e-13
3.134842276657719425e-13
1.253936910663089032e-13
4.388779187320803661e-13
4.036156246066863673e+02
9.026925455700245493e+02
1.375934341358408119e+03
1.834427822730342768e+03
2.285617058038803862e+03
2.932912385705504499e-13
2.624184766157556949e-13
2.161093336835636130e-13
1.389274287965766751e-13
6.174552390958967403e-14
1.543638097739740778e-13
2.778548575931530977e-13
1.852365717287688328e-13
2.161093336835636130e-13
4.476550483445238714e-13
4.167822863897291669e-13
3.859095244349345129e-13
9.261828586438449211e-14
2.161093336835636130e-13
5.386539567664076600e+01
4.427199568530983811e+02
8.029628295305177517e+02
1.147460859757812614e+03
1.483557990220145484e+03
1.815606120692975082e+03
1.596226722003227112e-13
1.368194333145623491e-13
1.596226722003227112e-13
1.824259110860830480e-13
1.824259110860830480e-13
1.710242916432028796e-13
2.280323888576037217e-13
2.280323888576037217e-13
3.078437249577647744e-13
2.052291499718433849e-13
3.420485832864062515e-14
1.482210527574425176e-13
1.824259110860830480e-13
1.824259110860830480e-13
1.544918721083801074e+02
4.311257777824790196e+02
6.919848714386995425e+02
9.435296961979383923e+02
1.190355938610785870e+03
1.434948406942235124e+03
1.010575674005019458e-13
5.052878370025101076e-14
2.021151348010036139e-13
9.263610345046012328e-14
6.737171160033465577e-14
8.421463950041839859e-15
1.179004953005855908e-13
3.368585580016734682e-14
1.010575674005019458e-13
1.600078150507946276e-13
1.515863511007528303e-13
1.515863511007528303e-13
2.189580627010872084e-13
1.431648871507110078e-13
1.944546058930582717e+02
3.936443385907472816e+02
5.831628640283112190e+02
7.673133271036863334e+02
9.488377516286038826e+02
1.129133842556028640e+03
3.732156931766805819e-14
1.119647079530040294e-13
1.244052310588933548e-13
6.842287708239140321e-14
8.708366174122539129e-14
5.598235397650207152e-14
4.354183087061272720e-14
8.708366174122539129e-14
6.220261552944674052e-14
1.057444464000593667e-13
5.598235397650207152e-14
6.220261552944674052e-14
7.464313863533606590e-14
4.736554591515409385e+01
2.012812890662276288e+02
3.452453536948779629e+02
4.833808702212442086e+02
6.184778762817737743e+02
7.521222798757547707e+02
8.850927511210635430e+02
6.432173268590583671e-14
7.810496111859992294e-14
5.513291373077644589e-14
2.756645686538824188e-14
7.351055164103522753e-14
3.675527582051764532e-14
1.102658274615527403e-13
7.351055164103522753e-14
5.972732320834114130e-14
5.513291373077644589e-14
4.594409477564704876e-14
9.188818955129399654e-14
9.188818955129399654e-14
7.995741856978875717e+01
1.902400370803276530e+02
2.946234808769563642e+02
3.955978477465963010e+02
4.948725627504939553e+02
5.933470476499807091e+02
6.914523579898996104e+02
5.429636234519700438e-14
4.750931705204739619e-14
5.768988499177180847e-14
6.787045293149623338e-14
4.072227175889777537e-14
2.036113587944890031e-14
2.036113587944890031e-14
5.429636234519700438e-14
6.787045293149623338e-14
4.411579440547257947e-14
2.375465852602371387e-14
8.144454351779543715e-14
4.481129870103194079e+00
9.102829441571175551e+01
1.705761263092608431e+02
2.465129692819251943e+02
3.205007219666738933e+02
3.935451023905213788e+02
4.661498724871942159e+02
5.385526374981899380e+02
1.754566545784723904e-14
3.258480727885913432e-14
1.503914182101192053e-14
2.255871273151787290e-14
3.007828364202382212e-14
1.002609454734128193e-14
2.757176000518850361e-14
3.759785455252976503e-14
3.759785455252976503e-14
3.759785455252976503e-14
4.010437818936507723e-14
2.506523636835319141e-14
2.903230938893431201e+01
9.023651325825083802e+01
1.478018788891983490e+02
2.032172591595080462e+02
2.575351138970648321e+02
3.113320585925749242e+02
3.648879693755922062e+02
4.183334350580512933e+02
5.183831643320596706e-14
1.851368444043073768e-14
2.036505288447380703e-14
2.036505288447380703e-14
2.591915821660302139e-14
2.591915821660302139e-14
5.554105332129225407e-15
3.887873732490450054e-14
4.258147421299063293e-14
1.666231599638766518e-14
3.887873732490450054e-14
1.851368444043073768e-14
3.923726242775505568e+01
8.325409870239103327e+01
1.250483585624736662e+02
1.655972654858071280e+02
2.055342762773902905e+02
2.451846523249235474e+02
2.847030516266778477e+02
3.241611002855517540e+02
2.461423908958971419e-14
8.204746363196582440e-15
1.777695045359257925e-14
6.837288635997152296e-15
2.734915454398856816e-14
2.461423908958971419e-14
2.187932363519086021e-14
1.640949272639315226e-14
2.051186590799143638e-14
2.324678136239028720e-14
2.598169681678914118e-14
7.537525283822725797e+00
4.172258340504792073e+01
7.351547779234371660e+01
1.039592111563164423e+02
1.336954082250578892e+02
1.630926757369537654e+02
1.923325954246385265e+02
2.215003213882117734e+02
2.506350834572504596e+02
1.515047403201220619e-14
2.020063204268293317e-14
1.515047403201220619e-14
2.222069524695122144e-14
1.818056883841464174e-14
1.414044242987806205e-14
1.212037922560977063e-14
6.060189612804889259e-15
1.111034762347562334e-14
8.080252817073183049e-15
1.818056883841464174e-14
1.557905696267035900e+01
3.999814850796866494e+01
6.303488817973762792e+01
8.527664395415206400e+01
1.071214681554497332e+02
1.287793666904268264e+02
1.503510307510129564e+02
1.718832303019474921e+02
1.933974300802090340e+02
2.732305667419731243e+00
2.729867720763044847e+00
2.724506865942456724e+00
2.712715362182275491e+00
2.686762834122178756e+00
2.629563008433851046e+00
2.507137856354956451e+00
2.244943666943668870e+00
1.704171702865961091e+00
6.280942831335503129e-01
2.856607006321110753e-01
1.857923290067835964e+01
3.617856537215344304e+01
5.292623145087166847e+01
6.921642399837084270e+01
8.528573492295261360e+01
1.012522475649754199e+02
1.171715525480146596e+02
1.330692946144834821e+02
1.489572100451817960e+02
6.603987205612598110e+00
6.602999604427333580e+00
6.600829182263194816e+00
6.596061196507172930e+00
6.585596075784618364e+00
6.562671702122051087e+00
6.512681823395725544e+00
6.407221308484949418e+00
6.193849862846066756e+00
5.794561090799925651e+00
5.288071620481808566e+00
1.880532966973210662e+01
3.153304037539408711e+01
4.374744833272856681e+01
5.570267234862408401e+01
6.753561251022163958e+01
7.931212561451377496e+01
9.106281522656480831e+01
1.028017269553786832e+02
1.145352747886103231e+02
8.472818336223877367e+00
8.472394192839045601e+00
8.471462377525908138e+00
8.469416872889189207e+00
8.464934535737453913e+00
8.455150906926510501e+00
8.433985648886016762e+00
8.389147660476817592e+00
8.301508756420746593e+00
8.151749908734959860e+00
8.066042737477690849e+00
1.755656538060291183e+01
2.679100192322055207e+01
3.572411916020978140e+01
4.451178835299852210e+01
5.323197239511748791e+01
6.192121951778666755e+01
7.059634752045177208e+01
7.926504366791007783e+01
8.793081219016947614e+01
8.838882092619614994e+00
8.838676622675352590e+00
8.838225347005691290e+00
8.837235335095467548e+00
8.835068910850599977e+00
8.830354750067970215e+00
8.820226680010350151e+00
8.799111480600245727e+00
8.758374720074968423e+00
8.697458643631096109e+00
8.737490825057740551e+00
1.562073591641081372e+01
2.234288826359416191e+01
2.889126753981296503e+01
3.535846196236310135e+01
4.178847815143815581e+01
4.820154376470228641e+01
5.460689173415883602e+01
6.100872769680684371e+01
6.740896583717464807e+01
8.394253177370044838e+00
8.394147324657049936e+00
8.393914919492049265e+00
8.393405455186703890e+00
8.392292481797385406e+00
8.389879748774003332e+00
8.384740532225888998e+00
8.374244798769767684e+00
8.355101416590006380e+00
8.332503122308249743e+00
8.415024701045433986e+00
1.346404825237554093e+01
1.837235714056238223e+01
2.318141148977749921e+01
2.794525939946667847e+01
3.268863902609343342e+01
3.742273330242931451e+01
4.215260938189276629e+01
4.688056785229770895e+01
5.160765428501985497e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_RK_P3_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_RK_P3_ERROR.txt <==
3.006248933259005440e+00
1.384654825943714140e+00
1.384635148112784986e+00
1.384540040252984161e+00
1.387407770041433119e+00
1.385041322108999440e+00
1.373212175595906359e+00
1.633438779060157608e-01
1.182333469856312880e-01
1.184778596296697240e-01
1.161757507353175789e-01
6.890943954132662530e-02
7.317427729526981839e-02
1.541597396986285617e-01
4.904929379052651583e-01
8.469400010210694774e-01
1.552448449847296574e+00
2.054863021973346804e+00
6.254288037832524516e+00
4.878284349803801767e+00
3.006248930717937640e+00
1.384654832917715517e+00
1.384635155133942863e+00
1.384540047266508145e+00
1.387407777052281022e+00
1.385041327304146641e+00
1.373212180759572965e+00
1.612928517610588419e-01
1.182333162718207376e-01
1.184778280601570116e-01
1.161757295958355529e-01
6.890940574141674047e-02
7.317424671235907285e-02
1.541597515012902153e-01
4.904929460177051559e-01
8.469400105836870640e-01
1.552448454006222223e+00
2.054863197314112711e+00
6.254429494704371706e+00
6.419011681772329503e+00
3.006248923301870768e+00
1.384654856531909006e+00
1.384635178724505700e+00
1.384540070855472038e+00
1.387407800560299664e+00
1.385041344776029248e+00
1.373212198149255103e+00
4.147269430118295297e+00
1.182332130469714304e-01
1.184777218965484685e-01
1.161756551278977645e-01
6.890930731651248586e-02
7.317414362035518094e-02
1.541597832098600129e-01
4.904929737640200127e-01
8.469400423774543496e-01
1.552448468050354524e+00
2.054872304746723888e+00
7.020111419020952148e+00
6.161233515254286530e+00
3.006248898805538250e+00
1.384654935682792409e+00
1.384635257929063279e+00
1.384540150099698552e+00
1.387407879596944005e+00
1.385041403553776584e+00
1.373212256762681216e+00
4.026506609889606736e+00
1.182328661680127208e-01
1.184773649032016679e-01
1.161754230343723104e-01
6.890896223167417012e-02
7.317379579026275782e-02
1.541598993121405525e-01
4.904930659169648988e-01
8.469401497396839007e-01
4.066657019597959000e+00
2.054865877346270242e+00
6.738553913314119903e+00
4.878076508978375969e+00
3.006248816982160399e+00
1.384655201555005766e+00
1.384635523870626272e+00
1.384540416234951499e+00
1.387408145134723769e+00
1.385041601298127922e+00
1.373212454486801182e+00
4.147266583267503748e+00
1.182317007932746078e-01
1.184761644738272918e-01
1.161745521658979347e-01
6.890776678841938063e-02
7.317262084399550615e-02
1.541603008748402004e-01
4.904933796097636911e-01
8.239029182702632959e-01
1.552448677467168192e+00
2.054873113430698783e+00
6.289742882180585859e+00
5.585758627006219612e+00
3.006248544354731322e+00
1.384656093671585264e+00
1.384636416350482513e+00
1.384541309514235152e+00
1.387409036938327844e+00
1.385042266676282274e+00
1.373213122162669553e+00
4.026499157193500267e+00
1.182277880144619875e-01
1.184721291450827468e-01
1.161716386046647426e-01
6.890375431928887073e-02
7.316864668404871042e-02
1.541616669962261599e-01
4.904944453058841525e-01
8.469417301177992741e-01
1.552449228506813439e+00
2.054898432434241418e+00
6.259683215857046790e+00
4.878200192201205709e+00
3.006247642730490721e+00
1.384659083595007889e+00
1.384639407956039348e+00
1.384544304816158977e+00
1.387412029593738882e+00
1.385044505114468194e+00
1.373215379132746827e+00
4.026479942483175201e+00
1.182146682574487517e-01
1.184585760481712269e-01
1.161616337624540168e-01
6.889019822230707524e-02
7.315518753334558644e-02
1.541664180926579641e-01
4.904980780174062471e-01
8.469458383825523295e-01
1.552451113766694313e+00
2.055109471415739630e+00
6.265444252216616050e+00
4.878593431573147399e+00
3.006244701454704682e+00
1.384669083151811364e+00
1.384649415223480506e+00
1.384554328895565734e+00
1.387422055314520453e+00
1.385052029177375132e+00
1.373223014607213743e+00
1.622172534108554665e-01
1.181707963819812468e-01
1.184131531583611785e-01
1.161270893664911735e-01
6.884435310293396393e-02
7.310956781840041718e-02
1.541830425977687435e-01
4.905105060325410937e-01
8.469596835032568993e-01
1.552457606778907984e+00
2.055320169256539931e+00
6.254331198536219993e+00
5.587287184757252945e+00
3.006235357675884234e+00
1.384702394359820898e+00
1.384682761345668922e+00
1.384587751463596916e+00
1.387455531180029400e+00
1.385077263235778622e+00
1.373248845884203373e+00
4.026204324253123801e+00
1.180248804651919253e-01
1.182616109214408434e-01
1.160071340004596718e-01
6.868951522823747713e-02
7.295501754952164741e-02
1.542417049604822565e-01
4.905531803313863404e-01
8.470062711344991113e-01
1.552480097423938776e+00
2.056572991841040920e+00
6.254347189155960329e+00
6.665116841572697126e+00
3.006207236635249913e+00
1.384812550833669054e+00
1.384793075744015445e+00
1.384698412082218555e+00
1.387566586404623825e+00
1.385168131883706133e+00
1.373336061323419344e+00
4.025516493967782772e+00
1.175446656894847258e-01
1.177607294601709376e-01
1.155886311113608067e-01
6.816904499554503338e-02
7.243334553312907875e-02
1.544502547658118397e-01
4.907001801029539645e-01
8.471624867113695112e-01
1.552558613443997482e+00
2.061493214719236189e+00
6.254320658742298811e+00
4.883273970566926359e+00
3.006132376148118457e+00
1.385171833050011791e+00
1.385153067937379356e+00
1.385059962476431039e+00
1.387930424812361840e+00
1.385539309913286665e+00
1.373628675149697775e+00
4.629976947444760071e+00
1.138644468003749549e-01
1.161360406883895913e-01
1.141270807087911149e-01
6.644059696497570111e-02
7.069089837258239750e-02
1.551944135787180767e-01
4.912070536925209341e-01
8.247132353120888437e-01
1.552851548825875172e+00
2.081885101175184882e+00
6.254341285850997245e+00
5.591478295101246943e+00
3.005995316807602347e+00
1.386313127120400113e+00
1.457334637973088709e+00
1.386211349408626559e+00
1.389093706350074786e+00
1.386735979901933646e+00
1.374747977549903633e+00
1.547923443469979843e-01
1.112062361285362372e-01
1.206439205839638096e-01
1.092075498135471889e-01
6.086592982235349003e-02
6.501409178937525568e-02
1.578348418883958049e-01
4.929479986010088521e-01
8.494153109240243360e-01
1.553896653134966499e+00
2.171299245064159944e+00
6.251340800287056965e+00
4.909083724598723109e+00
1.506310068897270149e+00
1.390147679717009588e+00
1.390145690789986510e+00
1.390088894418607168e+00
1.393024178284467895e+00
1.390791316177650172e+00
1.379009195025257206e+00
1.087012242958872998e-01
1.023469481530100145e-01
1.059465309663030763e-01
1.746389758365470835e-01
5.763231254253219082e-02
6.410725498650041154e-02
1.670674294329117515e-01
5.100363645393586332e-01
8.550215377516648951e-01
1.557568057882883439e+00
2.550973782051408900e+00
6.728158174127610636e+00
4.892563163448168773e+00
6.564745712300378289e-01
6.565012825720993872e-01
5.833189016520914372e-01
5.834476446920704440e-01
1.399792712820875362e+00
1.398265428140720079e+00
2.730777837857486290e+00
1.098156040708754694e-01
1.041214881466159259e-01
5.078850289115040439e+00
6.585706895291073559e-01
1.034245738564165268e-01
8.609882905049198731e-02
2.155078348702308688e-01
5.240209753628839451e-01
8.751009118503194628e-01
1.570506976215436667e+00
2.925386008016387596e+00
6.290545364580908405e+00
5.780955253701288932e+00
6.835694689420450665e-01
6.837092854322238678e-01
6.840142461234344218e-01
6.126485143572220071e-01
8.001742482522153921e-01
1.431974609047822034e+00
2.147820562754012563e+00
2.347030622253741594e+00
4.723981158335582187e+00
2.452079400923870001e+00
2.159042138946331291e-01
4.081746043281828662e-01
1.999417248634171584e-01
3.715058526876479639e-01
6.004673060017362562e-01
9.263397933861637901e-01
1.692748705605457760e+00
2.974431034036487453e+00
6.186725663562702593e+00
6.112934130844534408e+00
1.447862963159088912e+00
1.448408811574031230e+00
2.077839954082106200e+00
2.080325233157679587e+00
1.342404821456802289e+00
6.485752173608009263e-01
1.328457166009418655e+00
6.666025967667692509e-01
7.883031673539790951e-01
7.972851200012963657e-01
1.171447934829450865e+00
5.596838793389643740e+00
3.189934475321213880e-01
9.383266324871551989e-01
1.203019011949727046e+00
1.110344188263692855e+00
1.897574775145862036e+00
4.153568354622505510e+00
6.755476706429271339e+00
5.443241266884908391e+00
6.252768866119009061e+00
6.251996252226461159e+00
6.250308589999454156e+00
6.246650840176002362e+00
6.431998977186352384e+00
5.934188203943839390e+00
6.205022456150711463e+00
5.081719293936373560e+00
5.520076956294708737e+00
6.289680832993953530e+00
4.995732998467141250e+00
3.997745861635457310e+00
7.287270329667904001e+00
6.650537400961936463e+00
7.120539414571784853e+00
7.955554731821267822e+00
8.606389445423317852e+00
8.146154715104170663e+00
7.749059479100321113e+00
8.281217911252648278e+00
7.237182926719502696e+00
7.239993052578327593e+00
7.246169724715941562e+00
7.259743038683494021e+00
8.335148107282801533e+00
8.815888296032024840e+00
8.852304200281087887e+00
8.929204617511619091e+00
9.073498947487971478e+00
8.250960512319696960e+00
1.117436126524909135e+01
8.797116988186381548e+00
9.412481169008541926e+00
9.635683160129582703e+00
9.713347435878540992e+00
9.761776544900717667e+00
9.754351476289944145e+00
9.756206511676390747e+00
1.026216223192461818e+01
1.129920553791473026e+01
8.621962492081820528e+00
8.623918015035233253e+00
8.628216509548321866e+00
8.637663581125485379e+00
9.878571739049837319e+00
9.893767941328171389e+00
9.902138425036431713e+00
9.918066889453189816e+00
9.260572765753892099e+00
1.060257343456477663e+01
1.011532594747788316e+01
9.334541786786999751e+00
9.919732495645563475e+00
1.013826528349339284e+01
1.021775576616303738e+01
1.024240956393325419e+01
1.025350382547790318e+01
1.026572676317976907e+01
1.036161521475604275e+01
1.237128209510806087e+01
9.626922154638581475e+00
9.629486473867739704e+00
1.066303192429291791e+01
1.066237067422911267e+01
1.066090507284877376e+01
1.065762078962354309e+01
1.065006014733123685e+01
1.063149232346287043e+01
1.010955720127099333e+01
1.224108902225330553e+01
9.458118475457524710e+00
9.922919735743043645e+00
1.044895251981099804e+01
1.065110774058758558e+01
1.073431021395174056e+01
1.091176909137049300e+01
1.076612364764901386e+01
1.078024109392036678e+01
1.129305337703715573e+01
1.332616963886105133e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_RK_P3_IRES.txt <==
9.599333071561906294e+00
4.031567108271713273e+00
3.997941804183187564e+00
3.925192659381032456e+00
3.452914720513887925e+00
2.847851114182598398e+00
1.879469181529918931e+00
2.891767206774277787e-01
2.666440523691347986e-01
2.268356834750919482e-01
4.461152651428191840e-01
5.762101291118248980e-01
3.486898297114616185e-01
4.219302375429369589e-01
4.912088921087939819e-01
9.107352764713109172e-01
1.675264117763338501e+00
2.488061012144644035e+00
1.046597998918742967e+01
7.392007684543670187e+00
9.599333009272971395e+00
4.031567110405445575e+00
3.997941806335918891e+00
3.925192661571567765e+00
3.452914723014747000e+00
2.847851116977789143e+00
1.879469184340025967e+00
2.891767379520150394e-01
2.666440581337840010e-01
2.268356452838372894e-01
4.461152587365405098e-01
5.762101268106885055e-01
3.486898257858873085e-01
4.219302396545052680e-01
4.912088896662654691e-01
9.107352849263535832e-01
1.675264121996478339e+00
2.488061017092795701e+00
1.046597998662558737e+01
8.000000000000000000e+01
9.599332770874019261e+00
4.031567117479232465e+00
3.997941813477215778e+00
3.925192668842657717e+00
3.452914731346972133e+00
2.847851126317150428e+00
1.879469193773882996e+00
9.901224130311447880e+00
2.666440779315551457e-01
2.268355174732975543e-01
4.461152374410268795e-01
5.762101191313943049e-01
3.486898130994791067e-01
4.219302470687949502e-01
4.912088815824665611e-01
9.107353133381865806e-01
1.675264136204459131e+00
2.488061033648379272e+00
8.000000000000000000e+01
1.104853462008641785e+01
9.599331837628204411e+00
4.031567140821599615e+00
3.997941837056865566e+00
3.925192692883207268e+00
3.452914759005190959e+00
2.847851157466377625e+00
1.879469225440197455e+00
1.178440376805173351e+01
2.666441463921381816e-01
2.268350904412129165e-01
4.461151669460491909e-01
5.762100935714096206e-01
3.486897727734276642e-01
4.219302734322835091e-01
4.912088549846680419e-01
9.107354088054674390e-01
2.517859825278766728e+00
2.488061088781128305e+00
8.000000000000000000e+01
7.392007851048739475e+00
9.599328101951341452e+00
4.031567217298657191e+00
3.997941914382554529e+00
3.925192771862219487e+00
3.452914850399659841e+00
2.847851261045215132e+00
1.879469331677367849e+00
9.901223144559812894e+00
2.666443851590359349e-01
2.268336671073269140e-01
4.461149349771792449e-01
5.762100088159176625e-01
3.486896478031639157e-01
4.219303686064092562e-01
4.912087682114091303e-01
9.742950221259044641e-01
1.675264343819018675e+00
2.488061271772712413e+00
8.000000000000000000e+01
1.024496376711765500e+01
9.599312832018501496e+00
4.031567465306576281e+00
3.997942165466964681e+00
3.925193028984801824e+00
3.452915150390585275e+00
2.847851604060792852e+00
1.879469687796925248e+00
1.178435896410576511e+01
2.666452266352951628e-01
2.268289403236517232e-01
4.461141783418000606e-01
5.762097293069787796e-01
3.486892761587650491e-01
4.219307183052738441e-01
4.912084886529184402e-01
9.107368066916320393e-01
1.675264879759351677e+00
2.488061876305004194e+00
1.046597975823575055e+01
7.392006791367600194e+00
9.599249244976373774e+00
4.031568257417755596e+00
3.997942968935195740e+00
3.925193854921267267e+00
3.452916125536193537e+00
2.847852733164840888e+00
1.879470879904401981e+00
1.178419853850662946e+01
2.666482291087609591e-01
2.268133322720095602e-01
4.461117428667573104e-01
5.762088150457411739e-01
3.486882492035440761e-01
4.219320288243149086e-01
4.912076051125106591e-01
9.107404213320944297e-01
1.675266673559718367e+00
2.488063859427635194e+00
1.046597876392150717e+01
7.392001093024256342e+00
9.598980382005947831e+00
4.031570728785656144e+00
3.997945483049999638e+00
3.925196454351370434e+00
3.452919249350839603e+00
2.847856416490852638e+00
1.879474861119881268e+00
2.892117354363052395e-01
2.666590944936880203e-01
2.267622678325839636e-01
4.461040652525392614e-01
5.762058620260728237e-01
3.486858209620603000e-01
4.219370449013949975e-01
4.912048974153801484e-01
9.107525316445262975e-01
1.675272663720700494e+00
2.488070300859995587e+00
1.046597337528874228e+01
8.000000000000000000e+01
9.597831018474678899e+00
4.031578151953280731e+00
3.997953070386411234e+00
3.925204372373393813e+00
3.452929031000143478e+00
2.847868266623124089e+00
1.879488103107090247e+00
1.178034101942668421e+01
2.666990295651955889e-01
2.265978218677826561e-01
4.460806900123277519e-01
5.761965157779245228e-01
3.486823947505827692e-01
4.219566607472892694e-01
4.911970313306452951e-01
9.107929765670291777e-01
1.675292596402972345e+00
2.488090915254161040e+00
1.046594965675188327e+01
8.000000000000000000e+01
9.592892730034371596e+00
4.031599001090961032e+00
3.997974562263679754e+00
3.925227171056273612e+00
3.452958533896000048e+00
2.847905553849325866e+00
1.879531834947673286e+00
1.176642594889576188e+01
2.668482957988814186e-01
2.260836049037600048e-01
4.460139363772459009e-01
5.761679495645387616e-01
3.486929356845371863e-01
4.220349713476205245e-01
4.911764812130649527e-01
9.109272172055921102e-01
1.675358513318105480e+00
2.488155259092452276e+00
1.046583898779573296e+01
8.000000000000000000e+01
9.571773635203433273e+00
4.031649995597548219e+00
3.998028114593763060e+00
3.925285971739953972e+00
3.453041741700040745e+00
2.848018553274770603e+00
1.879674442428723946e+00
1.277398177416093539e+01
2.674168916620515701e-01
2.245743707135608724e-01
4.458484561875586394e-01
5.760862621752388391e-01
3.488322540825778972e-01
4.223535331669366899e-01
4.911359813886159720e-01
9.113674607805021255e-01
1.675574132004901573e+00
2.488348061547025925e+00
1.046534671959325458e+01
1.024487865052296520e+01
9.483688398975251843e+00
4.031732779091693253e+00
4.163548812682611455e+00
3.925400329370168695e+00
3.453245787719435356e+00
2.848338131438902021e+00
1.880128944471555874e+00
2.931043778970873759e-01
2.696336576723962208e-01
2.208671309642477598e-01
4.455983079089982923e-01
5.758864261075722357e-01
3.497970357569142874e-01
4.236694352586343748e-01
4.911425701349015904e-01
9.127776529737082756e-01
1.676265548957925455e+00
2.488882218294778070e+00
8.000000000000000000e+01
8.000000000000000000e+01
4.560194758499775958e+00
4.031605022281563144e+00
3.998034696372467778e+00
3.925400014962712181e+00
3.453575666384730791e+00
2.849118087462276350e+00
1.881516620199148226e+00
3.012085570094510945e-01
2.784574545741828056e-01
2.201190552700273972e-01
4.569761339599109351e-01
5.756319027877002670e-01
3.553703008912021399e-01
4.291199522155928481e-01
4.942405502694114383e-01
9.170814393524517882e-01
1.678399934373930869e+00
2.490127611400590801e+00
8.000000000000000000e+01
8.000000000000000000e+01
2.097091608072185309e+00
2.094729102761426542e+00
1.707978237140656219e+00
1.684656718307635526e+00
3.452427717393188100e+00
2.849604586350757529e+00
3.871171128050362675e+00
3.253162310528574519e-01
3.118425099707278214e-01
1.364240282709395569e+00
9.564646220746546579e-01
5.773933392967872669e-01
3.821995774157116998e-01
4.502806432383905100e-01
5.081367395333348247e-01
9.896556295444962625e-01
1.684486683205320467e+00
5.758986468399425185e+00
8.000000000000000000e+01
8.000000000000000000e+01
2.038569499715126465e+00
2.036640874876710416e+00
2.032437047955053977e+00
1.596375946907474752e+00
1.553364004221411854e+00
2.848301861399558987e+00
3.508636148677723998e+00
1.448374890863179054e+00
1.010572806366868370e+01
8.470891417176118487e-01
5.298419494011722408e-01
6.013311856630405572e-01
4.607909625093127848e-01
5.079521034077753017e-01
5.544569382695964110e-01
9.512460029689806529e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.187967151011311673e+00
3.559589942499011528e+01
7.101647907802914883e-01
1.631637964707291166e+00
8.598304905578139090e-01
8.639170901281213233e+00
9.369284357076491432e+00
8.000000000000000000e+01
6.424973696870505124e-01
1.113363613704614119e+00
1.037298439862796018e+00
5.055924577168624090e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_RK_P3_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_OSS_RK_P3_maxeps.txt <==
5.336466872236540220e-12
4.774733517264276995e-12
5.406683541608073931e-12
4.774733517264276995e-12
4.423650170406612479e-12
4.844950186635810706e-12
4.915166856007343609e-12
5.196033533493474414e-12
4.985383525378876512e-12
4.915166856007343609e-12
5.617333549722671832e-12
5.196033533493474414e-12
6.740800259667194244e-12
7.864266969611712616e-12
1.193683379316055799e-11
5.240489742854093720e+02
2.758097317163415482e+03
4.900078701494974666e+03
6.969875295896611533e+03
8.999653413677198841e+03
4.563982287207417386e-12
5.290070378354043415e-12
5.082616638026436325e-12
4.978889767862632375e-12
4.978889767862632375e-12
4.978889767862632375e-12
5.186343508190239466e-12
4.978889767862632375e-12
5.082616638026436325e-12
5.186343508190239466e-12
4.460255417043612629e-12
5.290070378354043415e-12
6.431065950155880394e-12
7.883242132449119527e-12
1.182486319867357751e-11
1.027353711137115170e+03
2.653695609801974115e+03
4.212144091083052444e+03
5.727196880074182445e+03
7.219524157317167010e+03
4.903343295671948569e-12
4.903343295671948569e-12
4.673499078687329337e-12
4.750113817682202145e-12
4.826728556677075761e-12
4.826728556677075761e-12
4.826728556677075761e-12
4.903343295671948569e-12
5.286416990646314224e-12
4.903343295671948569e-12
5.286416990646314224e-12
5.516261207630932648e-12
6.435638075569404729e-12
8.044547594461717540e-12
1.078838284592784902e+01
1.227487825635829495e+03
2.407831904175525779e+03
3.544379636566161025e+03
4.655554004885108952e+03
5.753970618019026006e+03
4.781785469450417177e-12
4.894963823756933900e-12
4.951553000910191453e-12
4.894963823756933900e-12
4.838374646603675538e-12
4.894963823756933900e-12
4.951553000910191453e-12
4.894963823756933900e-12
4.951553000910191453e-12
5.008142178063450623e-12
5.008142178063450623e-12
5.404266418136256730e-12
6.196514898281867330e-12
7.894190212879586672e-12
3.506314788190377953e+02
1.246656704000267155e+03
2.104381135210483080e+03
2.935209474108598442e+03
3.751496856796571592e+03
4.560679892855553589e+03
4.744061312008570133e-12
4.744061312008570133e-12
4.869455003074872347e-12
4.911252900096973354e-12
4.827657106052772147e-12
4.869455003074872347e-12
4.911252900096973354e-12
4.911252900096973354e-12
4.827657106052772147e-12
4.953050797119074361e-12
5.120242385207477582e-12
5.245636076273779795e-12
6.248785604804189427e-12
7.962499382710283060e-12
5.167504270129767292e+02
1.167511349740476362e+03
1.792139357874084908e+03
2.400793176756840694e+03
3.001231365533626104e+03
3.597735927975038976e+03
4.831587245925226354e-12
4.985951055699188769e-12
4.924205531789603803e-12
4.862460007880018029e-12
4.893332769834811320e-12
4.800714483970433063e-12
4.800714483970433063e-12
4.800714483970433063e-12
4.862460007880018029e-12
5.078569341563567026e-12
5.016823817653982060e-12
5.541660770885454272e-12
6.251734295845675727e-12
7.749611227871484687e+01
5.692244304483492670e+02
1.041669880818445108e+03
1.497637517081805527e+03
1.944347039525001946e+03
2.386460820278216033e+03
2.826405415173453093e+03
4.777278546566586118e-12
4.822885024338103460e-12
4.800081785452344789e-12
4.822885024338103460e-12
4.822885024338103460e-12
4.868491502109619186e-12
4.777278546566586118e-12
4.822885024338103460e-12
4.800081785452344789e-12
4.959704457652652253e-12
5.142130368738717580e-12
5.370162757596298633e-12
6.350702029683885125e-12
1.976458599180871545e+02
5.564587375305731030e+02
9.000480217209689044e+02
1.233663862746408313e+03
1.562007044861763006e+03
1.887797409196541594e+03
2.212395061286206783e+03
4.833920307323707537e-12
4.833920307323707537e-12
4.817077379423625810e-12
4.791812987573504836e-12
4.825498843373666674e-12
4.892870554973992772e-12
4.833920307323707537e-12
4.842341771273748400e-12
4.859184699173830934e-12
4.943399338674238759e-12
5.111828617675051985e-12
5.465530103576760972e-12
6.273990642780652340e-12
2.493437183656247953e+02
5.097634361387478066e+02
7.602162290160499651e+02
1.004808029129175566e+03
1.246433709741586654e+03
1.486648399300427400e+03
1.726208658995925816e+03
4.814482441978769116e-12
4.833143226637599899e-12
4.802041918872881659e-12
4.839363488190543223e-12
4.820702703531712441e-12
4.833143226637599899e-12
4.814482441978769116e-12
4.826922965084656574e-12
4.926447149931753809e-12
4.951328196143527916e-12
5.063292904096512609e-12
5.486270689696670811e-12
6.156629458846212088e+01
2.591932062889389954e+02
4.483655638494817026e+02
6.313646047818854186e+02
8.109922914073089260e+02
9.889657526026306869e+02
1.166162090603572324e+03
1.342999894293655643e+03
4.810346723009692499e-12
4.810346723009692499e-12
4.819535541964819366e-12
4.810346723009692499e-12
4.828724360919947040e-12
4.819535541964819366e-12
4.837913179875074714e-12
4.865479636740455314e-12
4.874668455695582988e-12
4.929801369426346610e-12
5.113577748528890402e-12
5.453564049868591731e-12
1.022099668315695169e+02
2.458686489259406471e+02
3.835673874200204523e+02
5.175754984229743059e+02
6.496734866199657290e+02
7.808544940854227434e+02
9.116085748833088473e+02
1.042166446450936974e+03
4.791653976962892684e-12
4.825589203428630703e-12
4.812015112842335172e-12
4.818802158135482938e-12
4.812015112842335172e-12
4.805228067549188215e-12
4.825589203428630703e-12
4.852737384601220957e-12
4.866311475187515680e-12
4.934181928118990103e-12
5.110645105740823118e-12
8.532768467574374682e+00
1.168717423548290668e+02
2.211455755846916418e+02
3.216150221668002018e+02
4.199343049544591508e+02
5.171827593074137894e+02
6.139250853308511751e+02
7.104332986866445481e+02
8.068342217453321155e+02
4.807512335449123322e-12
4.807512335449123322e-12
4.802499288175454541e-12
4.822551477270128859e-12
4.807512335449123322e-12
4.807512335449123322e-12
4.802499288175454541e-12
4.847616713638471152e-12
4.857642808185807907e-12
4.957903753659177885e-12
5.113308219142897998e-12
3.697741877160971313e+01
1.163354143444032189e+02
1.921377169476395466e+02
2.656151711655411418e+02
3.378627494664518736e+02
4.095144223630562692e+02
4.808875847800675842e+02
5.521325353408527690e+02
6.233188518622679339e+02
4.813557954510608173e-12
4.817260691398691257e-12
4.798747006958271797e-12
4.809855217622523473e-12
4.806152480734439581e-12
4.802449743846355689e-12
4.802449743846355689e-12
4.854288060279531793e-12
4.876504481608035145e-12
4.946856482481630709e-12
5.109776905557323574e-12
5.010027578242869595e+01
1.077095999508823922e+02
1.629376686730347501e+02
2.167874500518682339e+02
2.699426574364752582e+02
3.227679392377127670e+02
3.754402910872352095e+02
4.280424931652916030e+02
4.806126651167487580e+02
4.810716284285720130e-12
4.809348826558521798e-12
4.806613911104125133e-12
4.803878995649728469e-12
4.810716284285720130e-12
4.813451199740116794e-12
4.818921030648910122e-12
4.824390861557703450e-12
4.862679677919257555e-12
4.936522395187968294e-12
9.629101131379400158e+00
5.356133265480036698e+01
9.539596061119802073e+01
1.357305481054673919e+02
1.752653746417764751e+02
2.144113122603666852e+02
2.533752228794010080e+02
2.922552844914303591e+02
3.310969894661165540e+02
3.699212023997937990e+02
1.037419313021945566e+00
1.030824752118188137e+00
1.016334532036468508e+00
9.845148353833963473e-01
9.147409896407172614e-01
7.622866320420073061e-01
4.410307538019853646e-01
4.837041342617866334e-12
4.861282101069060727e-12
4.944104692443971467e-12
1.957853910137108855e+01
5.156986925415367295e+01
8.200726097011136062e+01
1.115313507325802220e+02
1.405980150763368499e+02
1.694481718189536821e+02
1.981981328134779403e+02
2.269021664761937132e+02
2.555852366406259932e+02
2.842587560748352189e+02
1.272114796589320385e+01
1.271973633668890713e+01
1.271663646593801289e+01
1.270983840348314864e+01
1.269497440988980586e+01
1.266269072348886127e+01
1.259364623943076111e+01
1.245373437642370007e+01
1.219426710979808348e+01
1.186031759681854147e+01
2.359342177012735675e+01
4.681185454087978570e+01
6.900897780199426279e+01
9.066256935780002379e+01
1.120568698522627358e+02
1.333310487079876339e+02
1.545501533533389136e+02
1.757441171559335089e+02
1.969266266273551480e+02
2.181039219911714042e+02
1.637844334200540430e+01
1.637780427125856164e+01
1.637640077114846093e+01
1.637332223409845966e+01
1.636658782897948328e+01
1.635194500585365773e+01
1.632054270721955902e+01
1.625537483477507550e+01
1.613328748619479214e+01
1.595839120018937507e+01
2.405238548832743106e+01
4.092397408219930099e+01
5.715008686444312502e+01
7.305714877577604227e+01
8.881792765793235844e+01
1.045121755869009945e+02
1.201761716964605284e+02
1.358264095576395789e+02
1.514703896336817479e+02
1.671115232912180488e+02
1.684751467424598559e+01
1.684718533309244748e+01
1.684646213703178574e+01
1.684487625749609663e+01
1.684140916979744063e+01
1.683388061035158145e+01
1.681778371563475005e+01
1.678461457278404012e+01
1.672272142714141552e+01
1.664401250842226787e+01
2.257295592172024001e+01
3.485887923845984204e+01
4.674577246294185073e+01
5.844654482221072556e+01
7.006489886247450727e+01
8.164641280388303812e+01
9.321131022326150628e+01
1.047686784787008492e+02
1.163226279386143176e+02
1.278750235147648766e+02
1.583548983795455989e+01
1.583531435004088550e+01
1.583492910459497871e+01
1.583408482291576647e+01
1.583224152351747804e+01
1.582825100783633054e+01
1.581977796477737641e+01
1.580261258606732255e+01
1.577211959003416908e+01
1.574382014732859503e+01
2.016691451478989805e+01
2.913494895996115375e+01
3.785901378107715942e+01
4.647449938279985560e+01
5.504347230004460556e+01
6.359202273938409888e+01
7.213144074802664818e+01
8.066673726276279410e+01
8.920016574849807967e+01
9.773274590390751371e+01
1.416195290196422896e+01
1.416185825656008745e+01
1.416165057114911896e+01
1.416119584536226128e+01
1.416020511682288507e+01
1.415807035125325974e+01
1.415358690180554291e+01
1.414475126418886930e+01
1.413037122459504857e+01
1.412682269136023550e+01
1.744116460069493257e+01
2.400244103762701187e+01
3.041480526759652747e+01
3.676348691555810433e+01
4.308580174477467040e+01
4.939676663520364031e+01
5.570270603319237779e+01
6.200638796770651595e+01
6.830904893083447860e+01
7.461124669644617313e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_DeC_P1_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_DeC_P1_ERROR.txt <==
3.638290630730331432e-01
3.638290630730331432e-01
3.638290292365318201e-01
3.638290292365318201e-01
3.638290337032369925e-01
3.638290337032369925e-01
3.638290442561492588e-01
3.638290442561492588e-01
3.638290841754011629e-01
3.638290841754011629e-01
3.638291929463936536e-01
3.638291929463936536e-01
3.638294845604980177e-01
3.638294845604980177e-01
3.638302610036430740e-01
3.638302610036430740e-01
3.638323048688920092e-01
3.638323048688920092e-01
3.638376962873288711e-01
3.638376962873288711e-01
3.638519136622775374e-01
3.638519136622775374e-01
3.638894102795605656e-01
3.638894102795605656e-01
3.639886843155474838e-01
3.639886843155474838e-01
3.642521833959156408e-01
3.642521833959156408e-01
3.649720304686859818e-01
3.649720304686859818e-01
3.670674309265575253e-01
3.670674309265575253e-01
3.740607010469251814e-01
3.740607010469251814e-01
3.987916927879513462e-01
3.987916927879513462e-01
4.766152506541461720e-01
4.766152506541461720e-01
6.619329712641341956e-01
6.619329712641341956e-01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_DeC_P1_IRES.txt <==
6.754218891727891139e-01
6.754218891727891139e-01
6.754605302977457759e-01
6.754605302977457759e-01
6.755233023016620209e-01
6.755233023016620209e-01
6.756253023967718763e-01
6.756253023967718763e-01
6.757911186634132372e-01
6.757911186634132372e-01
6.760608707910373827e-01
6.760608707910373827e-01
6.765002166553144569e-01
6.765002166553144569e-01
6.772171236573133468e-01
6.772171236573133468e-01
6.783904865103101978e-01
6.783904865103101978e-01
6.803202736457818478e-01
6.803202736457818478e-01
6.835187585122016740e-01
6.835187585122016740e-01
6.888849518932501637e-01
6.888849518932501637e-01
6.980588928562702078e-01
6.980588928562702078e-01
7.141904782552463971e-01
7.141904782552463971e-01
7.437160183837923100e-01
7.437160183837923100e-01
8.006493298240391354e-01
8.006493298240391354e-01
9.169020619406380579e-01
9.169020619406380579e-01
1.164203741781738577e+00
1.164203741781738577e+00
1.681906689607289840e+00
1.681906689607289840e+00
2.786473268683654858e+00
2.786473268683654858e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_DeC_P1_TAUU.txt <==
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_DeC_P1_maxeps.txt <==
2.507449239002601266e-04
2.507449239002601266e-04
4.071537641036137656e-04
4.071537641036137656e-04
6.611267903983423155e-04
6.611267903983423155e-04
1.073522195141835564e-03
1.073522195141835564e-03
1.743159912130055498e-03
1.743159912130055498e-03
2.830500562059529244e-03
2.830500562059529244e-03
4.596092595463042128e-03
4.596092595463042128e-03
7.462992386689465060e-03
7.462992386689465060e-03
1.211807991448051944e-02
1.211807991448051944e-02
1.967639903334846355e-02
1.967639903334846355e-02
3.194726564489180215e-02
3.194726564489180215e-02
5.186318743778527141e-02
5.186318743778527141e-02
8.416275777624385168e-02
8.416275777624385168e-02
1.364418583200820434e-01
1.364418583200820434e-01
2.206187980721065756e-01
2.206187980721065756e-01
3.543336144273988575e-01
3.543336144273988575e-01
5.595906646257350348e-01
5.595906646257350348e-01
8.501580349186805829e-01
8.501580349186805829e-01
1.199121018744494949e+00
1.199121018744494949e+00
1.515996550492381134e+00
1.515996550492381134e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_DeC_P2_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_DeC_P2_ERROR.txt <==
3.168949344280974856e+00
3.168949344280974856e+00
3.168949428569560745e+00
3.168949428569560745e+00
3.168949270693474318e+00
3.168949270693474318e+00
3.168949222081284489e+00
3.168949222081284489e+00
3.168949022668754001e+00
3.168949022668754001e+00
3.168948546603940208e+00
3.168948546603940208e+00
3.168947262502944895e+00
3.168947262502944895e+00
3.168943934937876961e+00
3.168943934937876961e+00
3.168935151950821982e+00
3.168935151950821982e+00
3.168911985945063403e+00
3.168911985945063403e+00
3.168850666909681646e+00
3.168850666909681646e+00
3.168687359759208011e+00
3.168687359759208011e+00
3.138674286501387467e+00
3.138674286501387467e+00
2.851752526065048698e+00
2.851752526065048698e+00
2.851139840347654886e+00
2.851139840347654886e+00
2.724802116029394039e+00
2.724802116029394039e+00
2.838129401052930767e+00
2.838129401052930767e+00
3.855889099329088410e+00
3.855889099329088410e+00
4.832385414940871371e+00
4.832385414940871371e+00
7.974753500180757904e+00
7.974753500180757904e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_DeC_P2_IRES.txt <==
5.364721681324896352e+00
5.364721681324896352e+00
5.364776832444276167e+00
5.364776832444276167e+00
5.364866398202722486e+00
5.364866398202722486e+00
5.365011866305631649e+00
5.365011866305631649e+00
5.365248161896526646e+00
5.365248161896526646e+00
5.365632084911938549e+00
5.365632084911938549e+00
5.366256101446785998e+00
5.366256101446785998e+00
5.367270977940672871e+00
5.367270977940672871e+00
5.368923168879190300e+00
5.368923168879190300e+00
5.371617207590968057e+00
5.371617207590968057e+00
5.376021480407809250e+00
5.376021480407809250e+00
5.383251885027154238e+00
5.383251885027154238e+00
5.459215690181646430e+00
5.459215690181646430e+00
4.652081173425095528e+00
4.652081173425095528e+00
4.711522556597621758e+00
4.711522556597621758e+00
4.779316985326917511e+00
4.779316985326917511e+00
5.114705125098842231e+00
5.114705125098842231e+00
7.514606739174328531e+00
7.514606739174328531e+00
1.211879711531014081e+01
1.211879711531014081e+01
2.412914533122559746e+01
2.412914533122559746e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_DeC_P2_TAUU.txt <==
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_DeC_P2_maxeps.txt <==
8.528143471916052425e-04
8.528143471916052425e-04
1.384780062430414739e-03
1.384780062430414739e-03
2.248573334421765258e-03
2.248573334421765258e-03
3.651179769820473483e-03
3.651179769820473483e-03
5.928695141904674962e-03
5.928695141904674962e-03
9.626853171995972472e-03
9.626853171995972472e-03
1.563175709069117639e-02
1.563175709069117639e-02
2.538204191441458327e-02
2.538204191441458327e-02
4.121287861967540267e-02
4.121287861967540267e-02
6.691242125102096761e-02
6.691242125102096761e-02
1.086162097649808478e-01
1.086162097649808478e-01
1.762204979119160742e-01
1.762204979119160742e-01
2.855120955019536666e-01
2.855120955019536666e-01
4.609399970408856739e-01
4.609399970408856739e-01
7.373900954511967143e-01
7.373900954511967143e-01
1.153555132109326253e+00
1.153555132109326253e+00
1.719323690968334262e+00
1.719323690968334262e+00
2.349497873265601999e+00
2.349497873265601999e+00
2.876926205681700655e+00
2.876926205681700655e+00
3.173565860662032279e+00
3.173565860662032279e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_DeC_P3_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_DeC_P3_ERROR.txt <==
4.507764097096078615e+00
4.507764097096078615e+00
4.507763821605782262e+00
4.507763821605782262e+00
4.507763719461779672e+00
4.507763719461779672e+00
4.507763290676054524e+00
4.507763290676054524e+00
4.507762300295840241e+00
4.507762300295840241e+00
4.507759745030519127e+00
4.507759745030519127e+00
4.507752935706875519e+00
4.507752935706875519e+00
4.507735046045379335e+00
4.507735046045379335e+00
4.551435658379823224e+00
4.551435658379823224e+00
3.164839621762695288e+00
3.164839621762695288e+00
4.021895611290530859e+00
4.021895611290530859e+00
4.021230556485868135e+00
4.021230556485868135e+00
4.019476795245862988e+00
4.019476795245862988e+00
3.420464921482504916e+00
3.420464921482504916e+00
3.411847081562011219e+00
3.411847081562011219e+00
3.485439693473976863e+00
3.485439693473976863e+00
3.612148912374766763e+00
3.612148912374766763e+00
7.063221207461478635e+00
7.063221207461478635e+00
7.530070900232054498e+00
7.530070900232054498e+00
6.284142587533783519e+00
6.284142587533783519e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_DeC_P3_IRES.txt <==
1.028039892177853787e+01
1.028039892177853787e+01
1.028258583748709754e+01
1.028258583748709754e+01
1.028613820874753948e+01
1.028613820874753948e+01
1.029190991642839847e+01
1.029190991642839847e+01
1.030129097965558493e+01
1.030129097965558493e+01
1.031654773200931530e+01
1.031654773200931530e+01
1.034138461554523758e+01
1.034138461554523758e+01
1.038188131850971452e+01
1.038188131850971452e+01
1.057994029991915141e+01
1.057994029991915141e+01
6.768452238933817533e+00
6.768452238933817533e+00
9.800339760731212380e+00
9.800339760731212380e+00
1.005137783428067166e+01
1.005137783428067166e+01
1.047806986330925128e+01
1.047806986330925128e+01
8.055193688480443370e+00
8.055193688480443370e+00
8.346591940114846508e+00
8.346591940114846508e+00
7.689804321700504985e+00
7.689804321700504985e+00
1.922896366081947406e+01
1.922896366081947406e+01
5.387921947939565115e+01
5.387921947939565115e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_DeC_P3_TAUU.txt <==
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_DeC_P3_maxeps.txt <==
1.723898208806241578e-03
1.723898208806241578e-03
2.799225534665906404e-03
2.799225534665906404e-03
4.545316073998116428e-03
4.545316073998116428e-03
7.380573307008586603e-03
7.380573307008586603e-03
1.198438092240859329e-02
1.198438092240859329e-02
1.945986341144308879e-02
1.945986341144308879e-02
3.159806441759005491e-02
3.159806441759005491e-02
5.130645047035731904e-02
5.130645047035731904e-02
8.330272336837700464e-02
8.330272336837700464e-02
1.352329412691233024e-01
1.352329412691233024e-01
2.194509249883668522e-01
2.194509249883668522e-01
3.557540155324592779e-01
3.557540155324592779e-01
5.751817963960947910e-01
5.751817963960947910e-01
9.236119583382237375e-01
9.236119583382237375e-01
1.458172489264699445e+00
1.458172489264699445e+00
2.214576605682168964e+00
2.214576605682168964e+00
3.124862197639918016e+00
3.124862197639918016e+00
3.981645666955019536e+00
3.981645666955019536e+00
4.586430209272680969e+00
4.586430209272680969e+00
4.823850835829984085e+00
4.823850835829984085e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_RK_P1_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_RK_P1_ERROR.txt <==
1.101087722810665803e-01
1.101087722810665803e-01
1.101087372391728603e-01
1.101087372391728603e-01
1.101086552066096041e-01
1.101086552066096041e-01
1.101084671207176041e-01
1.101084671207176041e-01
1.101079399915545626e-01
1.101079399915545626e-01
1.101065737073926853e-01
1.101065737073926853e-01
1.101029636883133211e-01
1.101029636883133211e-01
1.100934446953307499e-01
1.100934446953307499e-01
1.100683534018572496e-01
1.100683534018572496e-01
1.100021992176403174e-01
1.100021992176403174e-01
1.098278535033353209e-01
1.098278535033353209e-01
1.093685374817233852e-01
1.093685374817233852e-01
1.081623165767901656e-01
1.081623165767901656e-01
1.050249074820016754e-01
1.050249074820016754e-01
9.717352149640499925e-02
9.717352149640499925e-02
8.032668148333574343e-02
8.032668148333574343e-02
6.278933904370261054e-02
6.278933904370261054e-02
1.442914986927686938e-01
1.442914986927686938e-01
2.445985207031915742e-01
2.445985207031915742e-01
3.333114781853303565e-01
3.333114781853303565e-01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_RK_P1_IRES.txt <==
2.306873167708107519e-01
2.306873167708107519e-01
2.306872808597019431e-01
2.306872808597019431e-01
2.306871861792491596e-01
2.306871861792491596e-01
2.306869365624444057e-01
2.306869365624444057e-01
2.306862785074764721e-01
2.306862785074764721e-01
2.306845438639162638e-01
2.306845438639162638e-01
2.306799720133190512e-01
2.306799720133190512e-01
2.306679254290841530e-01
2.306679254290841530e-01
2.306361967373483091e-01
2.306361967373483091e-01
2.305526886948431053e-01
2.305526886948431053e-01
2.303331751586714937e-01
2.303331751586714937e-01
2.297574474311309678e-01
2.297574474311309678e-01
2.282538408700631183e-01
2.282538408700631183e-01
2.243600795215906218e-01
2.243600795215906218e-01
2.144649684977976700e-01
2.144649684977976700e-01
1.906343278750793069e-01
1.906343278750793069e-01
1.490109856563562041e-01
1.490109856563562041e-01
3.605053094207452680e-01
3.605053094207452680e-01
1.580678055357226386e+00
1.580678055357226386e+00
4.935639883355971591e+00
4.935639883355971591e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_RK_P1_TAUU.txt <==
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_RK_P1_maxeps.txt <==
3.108624468950433143e-11
3.108624468950433143e-11
9.708949863115889750e-11
9.708949863115889750e-11
3.806501705418720669e-10
3.806501705418720669e-10
1.595837897469609109e-09
1.595837897469609109e-09
6.809608792006735004e-09
6.809608792006735004e-09
2.913431136178734078e-08
2.913431136178734078e-08
1.247104297218219206e-07
1.247104297218219206e-07
5.339060998233707427e-07
5.339060998233707427e-07
2.285809166385210888e-06
2.285809166385210888e-06
9.786288446162189471e-06
9.786288446162189471e-06
4.189832431096395259e-05
4.189832431096395259e-05
1.793803480004156820e-04
1.793803480004156820e-04
7.679783926358085214e-04
7.679783926358085214e-04
3.287718305652732528e-03
3.287718305652732528e-03
1.406830724667724151e-02
1.406830724667724151e-02
6.000890247798029015e-02
6.000890247798029015e-02
2.505534905263873124e-01
2.505534905263873124e-01
9.226712619276705718e-01
9.226712619276705718e-01
2.215218455538538578e+00
2.215218455538538578e+00
3.056317848473306231e+00
3.056317848473306231e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_RK_P2_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_RK_P2_ERROR.txt <==
9.208669964536425612e-01
9.208669964536425612e-01
9.208670168986526905e-01
9.208670168986526905e-01
9.208669749205093957e-01
9.208669749205093957e-01
9.208669685227968138e-01
9.208669685227968138e-01
9.208669819739262463e-01
9.208669819739262463e-01
9.208669502653705763e-01
9.208669502653705763e-01
9.208669625828351801e-01
9.208669625828351801e-01
9.208669528413309102e-01
9.208669528413309102e-01
9.208669483022116076e-01
9.208669483022116076e-01
9.208669448121776790e-01
9.208669448121776790e-01
9.208669361250760854e-01
9.208669361250760854e-01
9.208668854688131233e-01
9.208668854688131233e-01
9.208665313680874931e-01
9.208665313680874931e-01
9.208640634386571211e-01
9.208640634386571211e-01
9.208467468567718139e-01
9.208467468567718139e-01
9.209962646345660753e-01
9.209962646345660753e-01
9.282403488334198816e-01
9.282403488334198816e-01
1.503902491515194395e+00
1.503902491515194395e+00
5.867219394012207268e+00
5.867219394012207268e+00
4.599570781216206328e+00
4.599570781216206328e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_RK_P2_IRES.txt <==
2.428090511814160024e+00
2.428090511814160024e+00
2.428090511806149543e+00
2.428090511806149543e+00
2.428090511748441482e+00
2.428090511748441482e+00
2.428090511526664663e+00
2.428090511526664663e+00
2.428090510555861670e+00
2.428090510555861670e+00
2.428090506405713001e+00
2.428090506405713001e+00
2.428090488612572706e+00
2.428090488612572706e+00
2.428090412316304292e+00
2.428090412316304292e+00
2.428090084818313787e+00
2.428090084818313787e+00
2.428088676857877992e+00
2.428088676857877992e+00
2.428082609161753336e+00
2.428082609161753336e+00
2.428056364497326314e+00
2.428056364497326314e+00
2.427942264300210429e+00
2.427942264300210429e+00
2.427443184446645752e+00
2.427443184446645752e+00
2.425253218731219462e+00
2.425253218731219462e+00
2.415789701896445152e+00
2.415789701896445152e+00
2.378357527527632964e+00
2.378357527527632964e+00
6.019065096668351877e+00
6.019065096668351877e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_RK_P2_TAUU.txt <==
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_RK_P2_maxeps.txt <==
5.995204332975827224e-11
5.995204332975827224e-11
2.734915454398857743e-11
2.734915454398857743e-11
2.105365987510453950e-11
2.105365987510453950e-11
1.659629922620889360e-11
1.659629922620889360e-11
1.533120178316581731e-11
1.533120178316581731e-11
1.514604949494642869e-11
1.514604949494642869e-11
1.574801004160291851e-11
1.574801004160291851e-11
1.469678162275590185e-11
1.469678162275590185e-11
1.447238985432833020e-11
1.447238985432833020e-11
1.468489147127025402e-11
1.468489147127025402e-11
1.475912047882722221e-11
1.475912047882722221e-11
1.460524602302540024e-11
1.460524602302540024e-11
1.456585647064705682e-11
1.456585647064705682e-11
1.466026526934127661e-11
1.466026526934127661e-11
1.464561761001928270e-11
1.464561761001928270e-11
1.465838737612114134e-11
1.465838737612114134e-11
1.304117052933237431e-02
1.304117052933237431e-02
5.979451933122097884e+00
5.979451933122097884e+00
8.754418112696242815e+00
8.754418112696242815e+00
8.394341571723181517e+00
8.394341571723181517e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_RK_P3_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_RK_P3_ERROR.txt <==
3.006249696224060575e+00
3.006249696224060575e+00
3.006250516572092302e+00
3.006250516572092302e+00
3.006250314048855898e+00
3.006250314048855898e+00
3.006250344504885152e+00
3.006250344504885152e+00
3.006250336772683607e+00
3.006250336772683607e+00
3.006250354547814307e+00
3.006250354547814307e+00
3.006249714638339121e+00
3.006249714638339121e+00
3.006250324684186293e+00
3.006250324684186293e+00
3.006249694316156962e+00
3.006249694316156962e+00
3.006249757937591305e+00
3.006249757937591305e+00
3.006249454929980303e+00
3.006249454929980303e+00
3.006248056038403504e+00
3.006248056038403504e+00
3.006238917066000660e+00
3.006238917066000660e+00
3.006185908041099086e+00
3.006185908041099086e+00
3.005996443408173846e+00
3.005996443408173846e+00
6.508601132831557390e-01
6.508601132831557390e-01
7.476158330793046813e-01
7.476158330793046813e-01
3.845093696668317129e+00
3.845093696668317129e+00
7.789118755163622509e+00
7.789118755163622509e+00
9.854286239977197326e+00
9.854286239977197326e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_RK_P3_IRES.txt <==
9.607548249544175079e+00
9.607548249544175079e+00
9.607548249530067253e+00
9.607548249530067253e+00
9.607548249491765446e+00
9.607548249491765446e+00
9.607548249470484691e+00
9.607548249470484691e+00
9.607548249455565070e+00
9.607548249455565070e+00
9.607548249190413614e+00
9.607548249190413614e+00
9.607548247203297365e+00
9.607548247203297365e+00
9.607548231603297850e+00
9.607548231603297850e+00
9.607548102970874027e+00
9.607548102970874027e+00
9.607546981003327602e+00
9.607546981003327602e+00
9.607536621109215247e+00
9.607536621109215247e+00
9.607435958616621363e+00
9.607435958616621363e+00
9.606419628459937243e+00
9.606419628459937243e+00
9.595974531994544421e+00
9.595974531994544421e+00
9.491557882970008464e+00
9.491557882970008464e+00
2.106343410814850436e+00
2.106343410814850436e+00
2.021639527093055833e+00
2.021639527093055833e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_RK_P3_TAUU.txt <==
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/bernstein_any_RK_P3_maxeps.txt <==
1.199040866595161826e-10
1.199040866595161826e-10
8.068000590476594944e-11
8.068000590476594944e-11
5.389736928026739261e-11
5.389736928026739261e-11
4.563982287207417063e-11
4.563982287207417063e-11
3.449520401212286276e-11
3.449520401212286276e-11
3.304592617079187670e-11
3.304592617079187670e-11
2.798300245854026139e-11
2.798300245854026139e-11
2.700626876871847554e-11
2.700626876871847554e-11
2.655568678032232125e-11
2.655568678032232125e-11
2.639885114199328729e-11
2.639885114199328729e-11
2.589380523203742564e-11
2.589380523203742564e-11
2.580868235515945141e-11
2.580868235515945141e-11
2.523250453943761400e-11
2.523250453943761400e-11
2.512432468284782355e-11
2.512432468284782355e-11
2.513792555379345307e-11
2.513792555379345307e-11
2.510573002159383898e-11
2.510573002159383898e-11
4.514826165733872188e+00
4.514826165733872188e+00
1.598533413768216072e+01
1.598533413768216072e+01
1.656297781930306101e+01
1.656297781930306101e+01
1.416203196215103510e+01
1.416203196215103510e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_CIP_DeC_P1_CFLL.txt <==
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_CIP_DeC_P1_ERROR.txt <==
9.007571670673280018e-01
9.007571754603372893e-01
9.007572036272555316e-01
9.007572983678747702e-01
9.007576166457422762e-01
9.007586859040019878e-01
9.007622771220320512e-01
9.007743286680345296e-01
9.008146672294043977e-01
9.009486514135796043e-01
9.013843274194743849e-01
9.027291547287799034e-01
9.064488766885077098e-01
9.148837368392654934e-01
9.286322377667272088e-01
9.418596027184708008e-01
9.487510215604287866e-01
9.512196485910349164e-01
9.519980237346851171e-01
9.522428272885352651e-01
9.007563477964261045e-01
9.007563561887323988e-01
9.007563843835640904e-01
9.007564791139252014e-01
9.007567973967124386e-01
9.007578666546802726e-01
9.007614578768865510e-01
9.007735094425242117e-01
9.008138480776246571e-01
9.009478325236069951e-01
9.013835094272997228e-01
9.027283396855287911e-01
9.064480706670946519e-01
9.148829551858332909e-01
9.286315125561537265e-01
9.418590069079165739e-01
9.487507980810926389e-01
9.512206486163524710e-01
9.520031408592910527e-01
9.522618682597574491e-01
9.007544342628963641e-01
9.007544426591902464e-01
9.007544708516525001e-01
9.007545655789462868e-01
9.007548838584017448e-01
9.007559531164827105e-01
9.007595443453597639e-01
9.007715959487210267e-01
9.008119347426986057e-01
9.009459197768546757e-01
9.013815987336810664e-01
9.027264358025212099e-01
9.064461877216832830e-01
9.148811289424834126e-01
9.286298178422756067e-01
9.418576140586217837e-01
9.487502749057196150e-01
9.512229876708728771e-01
9.520151323098493545e-01
9.523066210454489422e-01
9.007499648021950467e-01
9.007499731899272222e-01
9.007500013823487306e-01
9.007500961085617153e-01
9.007504143814236697e-01
9.007514836294374660e-01
9.007550748586737877e-01
9.007671265257842785e-01
9.008074656449145401e-01
9.009414519686085310e-01
9.013771355667805629e-01
9.027219882658417127e-01
9.064417886088291798e-01
9.148768615012899952e-01
9.286258565261384934e-01
9.418543564623438336e-01
9.487490486619718499e-01
9.512284627557084926e-01
9.520432817478182708e-01
9.524121524360571467e-01
9.007395255031076520e-01
9.007395338873869228e-01
9.007395620669805814e-01
9.007396567745655780e-01
9.007399750134326144e-01
9.007410442124063055e-01
9.007446353943419082e-01
9.007566871200070047e-01
9.007970268325201646e-01
9.009310158661398837e-01
9.013667097545144946e-01
9.027115979707316384e-01
9.064315097010036126e-01
9.148668873956975478e-01
9.286165935397211468e-01
9.418467323264974045e-01
9.487461692980294625e-01
9.512412929106104365e-01
9.521095364693885621e-01
9.526622603581880178e-01
9.007151428600034260e-01
9.007151512175664010e-01
9.007151793547815144e-01
9.007152739848014456e-01
9.007155920918252789e-01
9.007166610800558804e-01
9.007202519761302595e-01
9.007323035163953273e-01
9.007726440253036593e-01
9.009066383093963237e-01
9.013423542659423360e-01
9.026873219021874784e-01
9.064074876646670553e-01
9.148435674695492015e-01
9.285949206094856745e-01
9.418288699098058547e-01
9.487393895237811181e-01
9.512714106216255683e-01
9.522661100189505623e-01
9.532595762055019462e-01
9.006581952939420876e-01
9.006582035655346097e-01
9.006582315463340649e-01
9.006583258961885496e-01
9.006586435097058141e-01
9.006597116624889265e-01
9.006633012638308733e-01
9.006753512221191693e-01
9.007156914858122088e-01
9.008496941800484548e-01
9.012854546565786107e-01
9.026305951529810523e-01
9.063513323153484791e-01
9.147890168806568356e-01
9.285441667897643692e-01
9.417869538016735431e-01
9.487233590642152326e-01
9.513422957478132602e-01
9.526384128147455943e-01
9.547028402658916946e-01
9.005252008351668502e-01
9.005252087963706575e-01
9.005252362132136756e-01
9.005253295436180805e-01
9.005256453383023718e-01
9.005267103200441658e-01
9.005302946590237889e-01
9.005423368199654277e-01
9.005826689929162798e-01
9.007166775684252169e-01
9.011525169329048790e-01
9.024980159802934443e-01
9.062200092066692303e-01
9.146613158940667399e-01
9.284251536045409203e-01
9.416883567522752463e-01
9.486852173739658278e-01
9.515098021154454466e-01
9.535320248202548976e-01
9.582520967399276168e-01
9.002146678178715167e-01
9.002146746709199787e-01
9.002147000629070472e-01
9.002147897160702739e-01
9.002150988828168110e-01
9.002161520989822030e-01
9.002197161564128303e-01
9.002317254576104322e-01
9.002720118862793663e-01
9.004059850355642380e-01
9.008419189484203615e-01
9.021880937280976065e-01
9.059127391234632620e-01
9.143620525174926961e-01
9.281455311421609178e-01
9.414555971455993433e-01
9.485936139339484763e-01
9.519080576612036770e-01
9.557076237347291725e-01
9.672114221430957448e-01
8.994899235515926295e-01
8.994899264326785548e-01
8.994899445684215733e-01
8.994900210013506703e-01
8.994903062004121486e-01
8.994913163754536534e-01
8.994948045340107612e-01
8.995066847811266086e-01
8.995467684719317125e-01
8.996804831843486783e-01
9.001163170470679598e-01
9.014634906703705708e-01
9.051933189036706073e-01
9.136596969079247010e-01
9.274866854080130452e-01
9.409031840213623044e-01
9.483705676516315242e-01
9.528637666388787286e-01
9.611185991427666497e-01
1.047678361182822870e+00
8.978002679160056454e-01
8.978002566030577336e-01
8.978002487752796412e-01
8.978002777996061390e-01
8.978004767164654565e-01
8.978013308085298627e-01
8.978045398335892102e-01
8.978159318555211099e-01
8.978551993997206937e-01
8.979876822719057294e-01
8.984221334579208795e-01
8.997695600021836659e-01
9.035078460528034316e-01
9.120081415522000023e-01
9.259280879500790817e-01
9.395819082275481682e-01
9.478165715356140497e-01
9.551897130032633854e-01
9.979833948056010540e-01
1.288156869214203581e+00
8.938709799924390298e-01
8.938709179687789330e-01
8.938708173163550930e-01
8.938706766177757501e-01
8.938705658569021661e-01
8.938708570953134425e-01
8.938730504992904446e-01
8.938826350389780240e-01
8.939187718550559714e-01
8.940461296479242925e-01
8.944732309620924138e-01
8.958137599204768486e-01
8.995585821094286283e-01
9.081163499840060327e-01
9.222212280575362575e-01
9.363864867985156604e-01
9.464015400495480179e-01
9.613321668430111488e-01
1.141940948771502429e+00
1.764929003518306949e+00
8.847888976584049603e-01
8.847886546225680604e-01
8.847882224629287640e-01
8.847874750755997386e-01
8.847862554864561746e-01
8.847845250973485065e-01
8.847830493728826573e-01
8.847860314622827405e-01
8.848104815969358716e-01
8.849178227637888305e-01
8.853129567348489992e-01
8.866103098727556864e-01
8.903221223225368242e-01
8.989334276001207380e-01
9.133482357695015263e-01
9.285400448936207418e-01
9.426474167818721384e-01
1.043500756931567297e+00
1.532249666247083253e+00
2.246948933374360635e+00
8.641139356904591340e-01
8.641130484585978211e-01
8.641114361143011902e-01
8.641085275358717510e-01
8.641033534680566675e-01
8.640943979711225298e-01
8.640797575864508362e-01
8.640588756123857017e-01
8.640404880765599760e-01
8.640723940428095551e-01
8.643397835184497557e-01
8.654382005744807316e-01
8.688948710331031444e-01
8.773257306455845006e-01
8.919867744475376004e-01
9.088866153791766989e-01
9.537589522536137343e-01
1.291236083553884306e+00
2.027613133662931943e+00
2.662899014738012493e+00
8.189430599657733234e-01
8.189399150674057104e-01
8.189341655879881499e-01
8.189236775020962700e-01
8.189046230760274048e-01
8.188702680962058889e-01
8.188092162510941519e-01
8.187037571944683068e-01
8.185320371157345232e-01
8.182887763558129857e-01
8.180724888229321534e-01
8.183568203481156322e-01
8.205620294870126230e-01
8.273905162435648553e-01
8.406637041368113517e-01
8.584907746719320221e-01
1.036481917183927237e+00
1.754757350437127661e+00
2.456699732448859752e+00
2.972431218628559524e+00
7.319741332090941022e-01
7.319636818490715680e-01
7.319445405988783682e-01
7.319095084661884076e-01
7.318454748007771071e-01
7.317287062448306623e-01
7.315167041599142106e-01
7.311349519256108431e-01
7.304582322033199571e-01
7.292948000791107388e-01
7.274137691295684549e-01
7.247365570530974743e-01
7.218684867044240505e-01
7.206193096178218349e-01
7.223334062129889155e-01
7.267945527819754670e-01
1.359673567021377982e+00
2.159189701564181441e+00
2.782567687444232440e+00
3.189840069024485913e+00
6.427004157126467998e-01
6.426736698852025809e-01
6.426246549120600005e-01
6.425348437459732498e-01
6.423703304800156832e-01
6.420691480487354941e-01
6.415183290736415911e-01
6.405129180143730450e-01
6.386845595436925205e-01
6.353839346999428095e-01
6.295126795708662071e-01
6.193591690977325870e-01
6.025107324235442485e-01
5.751292933685518971e-01
5.265891506977780079e-01
1.175887343058436230e+00
2.080268185419511973e+00
2.866418133056959139e+00
3.465215235089119439e+00
3.710870250783365520e+00
7.767759748308221690e-01
7.767383136884460360e-01
7.766692825311360959e-01
7.765427531158838326e-01
7.763108386758018620e-01
7.758857841976920522e-01
7.751068117927856216e-01
7.736795130979715607e-01
7.710654967613564947e-01
7.662837650124489919e-01
7.575649118558009931e-01
7.417910428499940867e-01
7.136115699680772861e-01
6.635877948976804941e-01
6.664092615108389017e-01
1.578591286390290227e+00
2.385274314049762978e+00
3.185804897245583689e+00
3.571976495531183016e+00
3.929988687766043931e+00
1.153779440168331227e+00
1.153746781277733113e+00
1.153686918270685480e+00
1.153577190941029951e+00
1.153376064478166541e+00
1.153007410512301600e+00
1.152331707875946964e+00
1.151093329212603322e+00
1.148824362652738573e+00
1.144670971813221749e+00
1.137089808469353036e+00
1.123353101774938079e+00
1.098757160622463758e+00
1.054946250998570756e+00
1.661154718072775038e+00
2.373523026652293311e+00
2.656130436980982612e+00
3.264569669117360018e+00
3.712011183243624668e+00
3.826925745981546445e+00
1.663106185966281236e+00
1.663083066297518453e+00
1.663040688657197785e+00
1.662963012190680656e+00
1.662820636070322378e+00
1.662559675972702378e+00
1.662081391832210597e+00
1.661204929160385202e+00
1.659599467256892780e+00
1.656662275546199048e+00
3.079951212305739094e+00
1.641627325671473736e+00
1.624376392313527484e+00
1.657981855046953390e+00
2.434871237548549505e+00
2.827993026366054430e+00
3.072643397859525116e+00
3.315393506681118208e+00
3.575278688584123898e+00
3.687556840242892875e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_CIP_DeC_P1_IRES.txt <==
1.297516698709562544e+00
1.297425042511864746e+00
1.297257085992347347e+00
1.296949384602365640e+00
1.296385910374325823e+00
1.295354875580469356e+00
1.293471065585555912e+00
1.290038429340286452e+00
1.283814833838136549e+00
1.272636434413673356e+00
1.252912202288313015e+00
1.219270145107698378e+00
1.165415790024119769e+00
1.087733657625727268e+00
9.872534561398026431e-01
8.624526110472521268e-01
7.393903727628478029e-01
6.961784529053161030e-01
7.357322488170318087e-01
7.749169747250709284e-01
1.297515981611994995e+00
1.297424325338064177e+00
1.297256368678657346e+00
1.296948667032596481e+00
1.296385192336414471e+00
1.295354156689726643e+00
1.293470345146427336e+00
1.290037706113252414e+00
1.283814105670055827e+00
1.272635697750787109e+00
1.252911451894043404e+00
1.219269375377126874e+00
1.165415001923445715e+00
1.087732876830930673e+00
9.872527532141536222e-01
8.624521061933512200e-01
7.393902097670196349e-01
6.961785469739073529e-01
7.357323169829432796e-01
7.749170165378468367e-01
1.297514308378816761e+00
1.297422651925990600e+00
1.297254694938774433e+00
1.296946992693181588e+00
1.296383516900862842e+00
1.295352479255736711e+00
1.293468664084591380e+00
1.290036018520266614e+00
1.283812406500836945e+00
1.272633978674831967e+00
1.252909700625592260e+00
1.219267578728119750e+00
1.165413161994467428e+00
1.087731053388626412e+00
9.872511109339180413e-01
8.624509259159879315e-01
7.393898279762444181e-01
6.961787667388037448e-01
7.357324763174150073e-01
7.749171143004478512e-01
1.297510406272657457e+00
1.297418749400041760e+00
1.297250791644252388e+00
1.296943087991745625e+00
1.296379609628216523e+00
1.295348567294628106e+00
1.293464743612109613e+00
1.290032082723077567e+00
1.283808443537456379e+00
1.272629968981015436e+00
1.252905615312406296e+00
1.219263386649457770e+00
1.165408867494688083e+00
1.087726795337220942e+00
9.872472734588925158e-01
8.624481652715948465e-01
7.393889323702649286e-01
6.961792802184512130e-01
7.357328489015800832e-01
7.749173430038338584e-01
1.297501313863599792e+00
1.297409656004189005e+00
1.297241696440962988e+00
1.296933989480693272e+00
1.296370505071187784e+00
1.295339451712811618e+00
1.293455608015065428e+00
1.290022911084398816e+00
1.283799207991802360e+00
1.272620623453664113e+00
1.252896091638553866e+00
1.219253610857976344e+00
1.165398847729884002e+00
1.087716853355040536e+00
9.872383046547551499e-01
8.624417034849567454e-01
7.393868267378356229e-01
6.961804801853674896e-01
7.357337206775210747e-01
7.749178784755930138e-01
1.297480154686916354e+00
1.297388494499242650e+00
1.297220530671933547e+00
1.296912815907528049e+00
1.296349317233184584e+00
1.295318237861970312e+00
1.293434346933417745e+00
1.290001564937728329e+00
1.283777710959213669e+00
1.272598866570425091e+00
1.252873913238939485e+00
1.219230833810538872e+00
1.165375483913060783e+00
1.087693644994995434e+00
9.872173366013060614e-01
8.624265618798563349e-01
7.393818594630736651e-01
6.961832852735654331e-01
7.357357624095718363e-01
7.749191338247443106e-01
1.297431013115163845e+00
1.297339347406766485e+00
1.297171373468382960e+00
1.296863640198340217e+00
1.296300107696927606e+00
1.295268966634657515e+00
1.293384963678840149e+00
1.289951979860415543e+00
1.283727767705258760e+00
1.272548305838319127e+00
1.252822348699913046e+00
1.219177836227810285e+00
1.165321055562435593e+00
1.087639486243730413e+00
9.871682934672999510e-01
8.623910226524986733e-01
7.393700818302098021e-01
6.961898458499120590e-01
7.357405513755393978e-01
7.749220828108426273e-01
1.297317240331285593e+00
1.297225561435260799e+00
1.297057563343459785e+00
1.296749785865577209e+00
1.296186172549897320e+00
1.295154884087960090e+00
1.293270613404548852e+00
1.289837147064584633e+00
1.283612077911413074e+00
1.272431136386578565e+00
1.252702766254398803e+00
1.219054783078319382e+00
1.165194446298314368e+00
1.087513173457241633e+00
9.870535104974753615e-01
8.623074025478797422e-01
7.393419453137652919e-01
6.962052031779457639e-01
7.357518109080506408e-01
7.749290325962028270e-01
1.297055137687251225e+00
1.296963426953361642e+00
1.296795370548446069e+00
1.296487486334999328e+00
1.295923677883045411e+00
1.294892033445401713e+00
1.293007115986652744e+00
1.289572483289080473e+00
1.283345340286086822e+00
1.272160810370609241e+00
1.252426562094679063e+00
1.218770034652334244e+00
1.164900631291048150e+00
1.087218864473173729e+00
9.867846329044882570e-01
8.621099431829518656e-01
7.392739828082210973e-01
6.962412100289250283e-01
7.357783873194754243e-01
7.749454956854394672e-01
1.296456141149540331e+00
1.296364352409114851e+00
1.296196153124577810e+00
1.295888007367755002e+00
1.295323720694782743e+00
1.294291203658930245e+00
1.292404700071052126e+00
1.288967204692459179e+00
1.282734963783405124e+00
1.271541586331315976e+00
1.251792755050529227e+00
1.218114725447860369e+00
1.164221453326605538e+00
1.086534314527586975e+00
9.861541135104334721e-01
8.616412525798257116e-01
7.391072137188521296e-01
6.963259036692277526e-01
7.358415406514706714e-01
7.749848323588441890e-01
1.295105306866992212e+00
1.295013323198901833e+00
1.294844766859285290e+00
1.294535967445538560e+00
1.293970485380014246e+00
1.292935786439974866e+00
1.291045314431918278e+00
1.287600648845556028e+00
1.281355612503743302e+00
1.270139938712895100e+00
1.250354055750039883e+00
1.216620377305197565e+00
1.162661866814614475e+00
1.084947217942880959e+00
9.846739620183753150e-01
8.605208154545150867e-01
7.386889658584949725e-01
6.965265829437439216e-01
7.359935642458296234e-01
7.750803041094767032e-01
1.292128328496108480e+00
1.292035845489594381e+00
1.291866374435173714e+00
1.291555900257869816e+00
1.290987354735201320e+00
1.289947061870848621e+00
1.288046407929914761e+00
1.284583319341659369e+00
1.278305318909516819e+00
1.267031909757951880e+00
1.247149094453339879e+00
1.213266521140945242e+00
1.159122381857863093e+00
1.081290576358727273e+00
9.811980291946443833e-01
8.578175440903315074e-01
7.376095096846777555e-01
6.970119467864519525e-01
7.363727712054567442e-01
8.314767048770752567e-01
1.285842465109945598e+00
1.285748665202038454e+00
1.285576781580538341e+00
1.285261889540858737e+00
1.284685260697237208e+00
1.283630200092733986e+00
1.281702641194438774e+00
1.278190787151025631e+00
1.271825248951571785e+00
1.260397575189267094e+00
1.240252606764288723e+00
1.205956882530410113e+00
1.151263395064805017e+00
1.072971607341730138e+00
9.730532264439766266e-01
8.512261709017706623e-01
7.347250704921750586e-01
6.982868814443659033e-01
7.384174868365320776e-01
8.000000000000000000e+01
1.273715553381095100e+00
1.273618169506598230e+00
1.273439719422374550e+00
1.273112800856827764e+00
1.272514160131394512e+00
1.271418861432299652e+00
1.269417914206638187e+00
1.265772776222790830e+00
1.259167088839529214e+00
1.247313223424233453e+00
1.226434092364173445e+00
1.190948924511639362e+00
1.134570589108238714e+00
1.054548194245357617e+00
9.541450837845760757e-01
8.350089251702287330e-01
7.267355643532629195e-01
7.044888416785074492e-01
7.341105062335468112e+00
8.000000000000000000e+01
1.255551715416291403e+00
1.255444279917145689e+00
1.255247411418429104e+00
1.254886752486881196e+00
1.254226334346223881e+00
1.253018027677562873e+00
1.250810709651548391e+00
1.246789897769668531e+00
1.239504404942082916e+00
1.226434381439133858e+00
1.203428346641238544e+00
1.164394596696760376e+00
1.102673866993041374e+00
1.016257953716415807e+00
9.114594658528403226e-01
7.951118679531224975e-01
7.041248357598614005e-01
1.768352033178653970e+00
8.000000000000000000e+01
8.000000000000000000e+01
1.256543742369947037e+00
1.256407971194664297e+00
1.256159173143170937e+00
1.255703359274256137e+00
1.254868628123577912e+00
1.253341160434350066e+00
1.250550015674758209e+00
1.245463109860963202e+00
1.236237417685846163e+00
1.219659804890033783e+00
1.190399600013611225e+00
1.140550572531294771e+00
1.061417024613950266e+00
9.512044917585363857e-01
8.232019952900778703e-01
6.998461027018643144e-01
1.076662573419169933e+00
1.189694929574514326e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.450309336573372798e+00
1.450109414466724589e+00
1.449743021272869914e+00
1.449071631926481363e+00
1.447841668829089823e+00
1.445589462483802379e+00
1.441468947183552229e+00
1.433942318569883190e+00
1.420235421318261526e+00
1.395418329323198536e+00
1.351004478667152675e+00
1.273425090624985767e+00
1.144844601276345353e+00
9.537433373504708989e-01
7.176525392676159631e-01
1.607278992891075786e+00
5.433816073233272981e+00
2.835284930108412738e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.532151089063462202e+00
2.531819497493148052e+00
2.531211777046630029e+00
2.530098107655454953e+00
2.528057681734197093e+00
2.524320672330291782e+00
2.517481055579449123e+00
2.504978577949570795e+00
2.482177210081376817e+00
2.440769533650252399e+00
2.366163397665137502e+00
2.233721075911538900e+00
2.005235194748488325e+00
1.661840133620124282e+00
2.885080073135742218e+00
6.239245297211740038e+00
1.065085551845144352e+01
2.875527820879991481e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.042976279394284944e+00
4.042743334166243763e+00
4.042316408584936127e+00
4.041534058891070202e+00
4.040100687844741856e+00
4.037475567349177119e+00
4.032671238174427408e+00
4.023890104413630375e+00
4.007878966946099020e+00
3.978815724724195757e+00
3.926506100897269480e+00
3.833892536236396253e+00
3.675320203069286862e+00
3.423352986246411600e+00
7.011424380627475195e+00
8.861260382565268046e+00
1.196317880961332669e+01
2.056096745484998323e+01
4.981436525793382231e+01
8.000000000000000000e+01
4.894550552822598988e+00
4.894420029234677116e+00
4.894180819602533816e+00
4.893742479262787270e+00
4.892939434330481951e+00
4.891468895192295996e+00
4.888778222814012864e+00
4.883862415091225984e+00
4.874906218855765694e+00
4.858673301077829798e+00
7.564971176352194959e+00
4.625020341658141021e+00
4.691571204843906884e+00
4.783150366133743780e+00
7.784669778498262360e+00
8.903838344261339799e+00
1.059960950285618964e+01
1.410813170871051447e+01
2.218848597317657934e+01
4.025602667015351699e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_CIP_DeC_P1_TAUU.txt <==
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_CIP_DeC_P1_maxeps.txt <==
8.881784197001248284e-13
8.881784197001248284e-13
8.881784197001248284e-13
9.999999999999999791e-17
4.440892098500625152e-13
1.332267629550187041e-12
9.999999999999999791e-17
9.999999999999999791e-17
8.881784197001248284e-13
1.776356839400248849e-12
8.881784197001248284e-13
8.881784197001248284e-13
8.881784197001248284e-13
1.332267629550187041e-12
1.776356839400248849e-12
8.881784197001248284e-13
8.881784197001248284e-13
8.881784197001248284e-13
8.881784197001248284e-13
4.440892098500625152e-13
1.162303876205499441e-12
2.905759690513750623e-13
5.811519381027499226e-13
5.811519381027499226e-13
9.999999999999999791e-17
5.811519381027499226e-13
2.905759690513750623e-13
9.999999999999999791e-17
1.162303876205499441e-12
5.811519381027499226e-13
5.811519381027499226e-13
5.811519381027499226e-13
5.811519381027499226e-13
5.811519381027499226e-13
2.905759690513750623e-13
9.999999999999999791e-17
2.905759690513750623e-13
9.999999999999999791e-17
9.999999999999999791e-17
2.905759690513750623e-13
5.703880566158305666e-13
4.753233805131921725e-13
4.753233805131921725e-13
4.753233805131921725e-13
1.901293522052769397e-13
3.802587044105537784e-13
6.654527327184689607e-13
9.506467610263848246e-14
8.555820849237455469e-13
4.753233805131921725e-13
2.851940283079153843e-13
2.851940283079153843e-13
8.555820849237455469e-13
9.506467610263848246e-14
8.555820849237455469e-13
6.654527327184689607e-13
4.753233805131921725e-13
8.555820849237455469e-13
4.753233805131921725e-13
2.851940283079153843e-13
1.866078465883404614e-13
3.110130776472340434e-13
6.220261552944682887e-14
1.866078465883404614e-13
1.244052310588936577e-13
1.866078465883404614e-13
6.220261552944682887e-14
1.244052310588936577e-13
1.244052310588936577e-13
2.488104621177872650e-13
1.866078465883404614e-13
6.220261552944682887e-14
1.866078465883404614e-13
3.110130776472340434e-13
6.220261552944682887e-14
1.866078465883404614e-13
1.866078465883404614e-13
6.220261552944682887e-14
9.999999999999999791e-17
1.866078465883404614e-13
1.221010433315973407e-13
1.628013911087964207e-13
8.140069555439823558e-14
2.849024344403936352e-13
8.140069555439823558e-14
1.628013911087964207e-13
2.849024344403936352e-13
1.221010433315973407e-13
9.999999999999999791e-17
1.221010433315973407e-13
1.221010433315973407e-13
1.221010433315973407e-13
2.849024344403936352e-13
2.035017388859955006e-13
2.035017388859955006e-13
8.140069555439823558e-14
1.221010433315973407e-13
1.628013911087964207e-13
9.999999999999999791e-17
1.628013911087964207e-13
1.065240292605226366e-13
1.065240292605226366e-13
1.065240292605226366e-13
5.326201463026133090e-14
1.065240292605226366e-13
1.065240292605226366e-13
1.331550365756532799e-13
9.999999999999999791e-17
7.989302194539199320e-14
5.326201463026133090e-14
7.989302194539199320e-14
1.065240292605226366e-13
7.989302194539199320e-14
5.326201463026133090e-14
1.331550365756532799e-13
1.065240292605226366e-13
1.331550365756532799e-13
5.326201463026133090e-14
7.989302194539199320e-14
5.326201463026133090e-14
3.485034351553390418e-14
6.970068703106778312e-14
5.227551527330084681e-14
3.485034351553390418e-14
3.485034351553390418e-14
5.227551527330084681e-14
3.485034351553390418e-14
8.712585878883473206e-14
8.712585878883473206e-14
9.999999999999999791e-17
6.970068703106778312e-14
3.485034351553390418e-14
8.712585878883473206e-14
8.712585878883473206e-14
6.970068703106778312e-14
6.970068703106778312e-14
8.712585878883473206e-14
6.970068703106778312e-14
1.045510305466016684e-13
6.970068703106778312e-14
2.280323888576041571e-14
4.560647777152082512e-14
4.560647777152082512e-14
5.700809721440103140e-14
3.420485832864062515e-14
3.420485832864062515e-14
4.560647777152082512e-14
6.840971665728122506e-14
1.140161944288020944e-14
4.560647777152082512e-14
4.560647777152082512e-14
7.981133610016141871e-14
3.420485832864062515e-14
7.981133610016141871e-14
2.280323888576041571e-14
1.140161944288020944e-14
2.280323888576041571e-14
4.560647777152082512e-14
2.280323888576041571e-14
4.793761347439408382e+01
1.492059047995556391e-14
2.238088571993334113e-14
2.984118095991111520e-14
3.730147619988889242e-14
4.476177143986666964e-14
2.984118095991111520e-14
2.238088571993334113e-14
1.492059047995556391e-14
2.984118095991111520e-14
2.984118095991111520e-14
1.492059047995556391e-14
2.984118095991111520e-14
2.238088571993334113e-14
3.730147619988889242e-14
2.238088571993334113e-14
2.984118095991111520e-14
4.476177143986666964e-14
3.730147619988889242e-14
4.538554392768634926e+00
9.943067284794977923e+01
2.571550347972085989e-05
5.888895465892199733e-06
4.134858841443522948e-09
9.762824543734404731e-15
9.762824543734404731e-15
1.464423681560160710e-14
9.762824543734404731e-15
9.762824543734404731e-15
4.881412271867203154e-15
1.464423681560160710e-14
9.762824543734404731e-15
1.464423681560160710e-14
9.762824543734404731e-15
2.928847363120320157e-14
9.999999999999999791e-17
9.762824543734404731e-15
9.762824543734404731e-15
1.464423681560160710e-14
4.577928428595375010e+01
1.091896939417637924e+02
2.678758083521856907e-04
1.881995171176109713e-04
9.928031143027180082e-05
2.655742195007892170e-05
1.518986814472580230e-07
2.555200297194313769e-14
1.277600148597157515e-14
1.277600148597157515e-14
9.582001114478683338e-15
1.597000185746446855e-14
6.388000742985789155e-15
1.277600148597157515e-14
6.388000742985789155e-15
1.277600148597157515e-14
1.277600148597157515e-14
1.277600148597157515e-14
1.277600148597157515e-14
1.748110865843716866e+01
5.921223996854096328e+01
9.909451034009592263e+01
1.320256759107646871e-03
1.185198480742998082e-03
9.773585026449863999e-04
7.009705139413225294e-04
3.794809122015672855e-04
1.134025293477034706e-04
1.907845396908467085e-06
1.671915880884118415e-14
4.179789702210298404e-15
6.269684553315447211e-15
8.359579404420595230e-15
6.269684553315447211e-15
1.671915880884118415e-14
6.269684553315447211e-15
1.044947425552574246e-14
8.359579404420595230e-15
3.682970308207824228e+00
3.059556366397674410e+01
5.718133035153611132e+01
8.224695589575327404e+01
5.194840134126989077e-03
5.032356359814583492e-03
4.740205645956619730e-03
4.273906780670007864e-03
3.555751873038243919e-03
2.585518384924890764e-03
1.446767227212441848e-03
4.709615894226477808e-04
1.590786399146145943e-05
4.102373181598294375e-15
4.102373181598294375e-15
8.204746363196587173e-15
4.102373181598294375e-15
4.102373181598294375e-15
1.367457727199431721e-15
2.734915454398863443e-15
1.462478285547613410e+01
3.231117605445421503e+01
4.898036994596621696e+01
6.488850433492524417e+01
1.906298855322803923e-02
1.886925356850946076e-02
1.852502743359169673e-02
1.796034450279388253e-02
1.694414670949656587e-02
1.531452476869117098e-02
1.280482906856232790e-02
9.391230174760298657e-03
5.380728914475641465e-03
1.892707235540414196e-03
1.033568447271017622e-04
3.579013814381328593e-15
7.158027628762654030e-15
3.579013814381328593e-15
2.684260360785996839e-15
6.050776676614212590e+00
1.773701697526706411e+01
2.884045237525738870e+01
3.937328512040403439e+01
4.956311658978468415e+01
6.790856212152900084e-02
6.770244404042537190e-02
6.732462611613422576e-02
6.663206809210589499e-02
6.540903422231839071e-02
6.339030512061068212e-02
5.976038028541721253e-02
5.397304081007993359e-02
4.507005179229469499e-02
3.308637066186665560e-02
1.908868331679856173e-02
7.401376829580288454e-03
1.051415780528140373e-03
2.927270535669054073e-15
1.735547212885310442e+00
9.335734423352789690e+00
1.673784231583497473e+01
2.372466177221633998e+01
3.044652741360733117e+01
3.701874239129610089e+01
2.301146238924585974e-01
2.298951083014801611e-01
2.294927198323859774e-01
2.287550802191095634e-01
2.274027680737699952e-01
2.249232227309141685e-01
2.206629516918504619e-01
2.134257127608492621e-01
2.004466796195523148e-01
1.802017304715957391e-01
1.495640054211196390e-01
1.084540737433451613e-01
6.466177117459472046e-02
2.975320870892373543e-02
4.601608443779665159e+00
9.531127466930318093e+00
1.417463838440803414e+01
1.861526559840668682e+01
2.293915161395805313e+01
2.719849293018529934e+01
6.502917849582656729e-01
6.500991362522459127e-01
6.497459912842356022e-01
6.490986040394554069e-01
6.479116890566204434e-01
6.457352001787663998e-01
6.417427212207752474e-01
6.344144212406128691e-01
6.224673669825292466e-01
6.011249269707075182e-01
5.647802022091962248e-01
5.067895888725466591e-01
4.206764628492962732e-01
2.021772536259636155e+00
5.288772326268816215e+00
8.380333766284470798e+00
1.131875713329439392e+01
1.416638658807639573e+01
1.696348353706189727e+01
1.973286427919028441e+01
1.224967769739952139e+00
1.224861634658490406e+00
1.224667096563486268e+00
1.224310530366711891e+00
1.223657013324285669e+00
1.222459338266427276e+00
1.220264731870922992e+00
1.216244482227703871e+00
1.208883826092689739e+00
1.196395709658494066e+00
1.175001834111657262e+00
1.136962467581642100e+00
1.077305834470781543e+00
2.828458799477896246e+00
4.889176256652322472e+00
6.837107947186762402e+00
8.714757213206903330e+00
1.055288914155669389e+01
1.236929144813846193e+01
1.417381292398255077e+01
1.539843765752759497e+00
1.539800015940602673e+00
1.539719838176736078e+00
1.539572923620368350e+00
1.539303799306462439e+00
1.538811062261643992e+00
1.537909779755484596e+00
1.536264141811403139e+00
1.533269383707930089e+00
1.527853929126076205e+00
1.518679471939535786e+00
1.503805338662833391e+00
1.479234950442017915e+00
2.803506081406505590e+00
4.097298913673741438e+00
5.337091289818440387e+00
6.546033352946182937e+00
7.737946935271380333e+00
8.920540643748141818e+00
1.009804515773657840e+01
1.533230141879100561e+00
1.533212666534072843e+00
1.533180646189810092e+00
1.533121992585908311e+00
1.533014612976576041e+00
1.532818229719941749e+00
1.532459748193256699e+00
1.531807659798697374e+00
1.530629267340924748e+00
1.528526409483569770e+00
1.524866343731379414e+00
1.518947861419416734e+00
1.570639030528453661e+00
2.431549153983450839e+00
3.251469170629853522e+00
4.047368001150781325e+00
4.829931280626706069e+00
5.605184950665958787e+00
6.376445494357977140e+00
7.145526712365076527e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_CIP_DeC_P2_CFLL.txt <==
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_CIP_DeC_P2_ERROR.txt <==
6.163222084109052368e-01
6.174594860540002506e-01
6.156996630638279511e-01
6.144110261601886114e-01
3.603631062853260847e+00
3.190606244313567430e-01
6.041623321583118322e-01
6.072974838249109997e-01
3.386983004232613781e-01
3.396103477729032205e-01
3.486470181049411976e-01
3.695915901874713416e-01
3.921171329739888689e-01
4.136101932405741866e-01
4.491674854895633118e-01
5.123847659428109047e-01
7.060318754628629456e-01
1.237154256299381139e+00
3.465775407563122634e+00
3.786408362250842874e+00
6.163222084503012788e-01
6.174594862905520287e-01
6.156996636882486884e-01
6.144110274599713373e-01
3.603631056242678099e+00
3.190606254414024567e-01
6.041623404324888424e-01
6.072974987208693554e-01
3.386983023448931762e-01
3.396103504184943001e-01
3.486470218402287768e-01
3.695915953615224736e-01
3.921171336284041686e-01
4.136101955644372885e-01
4.491674983733565663e-01
5.123847988949379317e-01
7.060318870643309541e-01
1.237154190333124459e+00
3.465779108688852084e+00
3.786408357855647555e+00
6.163222084432121717e-01
6.174594868771109413e-01
6.170934447544678125e-01
6.144110318463497089e-01
3.603631033491499380e+00
3.190606287234929450e-01
3.277609424902760971e-01
6.072975518303364018e-01
3.386983088785380236e-01
3.396103595388280105e-01
3.486470348575448353e-01
3.695916136175976252e-01
3.921171600534371082e-01
4.136102388653668527e-01
4.491675609040822748e-01
5.123848661264985838e-01
7.060319426994439151e-01
1.237153931870017320e+00
3.465792643392600514e+00
3.786408363038243241e+00
6.163222077293055712e-01
6.174594878978433288e-01
6.170934494723911978e-01
6.144110464285229556e-01
3.603630956967789345e+00
3.595573785981405202e+00
6.478867216882534530e-01
6.072977410525024489e-01
3.386983304212177748e-01
3.396103903187177586e-01
3.486470795855486915e-01
3.695916766623701388e-01
3.921172482949027427e-01
4.136103802628964821e-01
4.491677898845067296e-01
5.123851790329776446e-01
7.060321399154467770e-01
1.237153019054685110e+00
3.465842840903304189e+00
3.786408370112624322e+00
6.163222005343981236e-01
6.174594853365225067e-01
6.170934601105552142e-01
6.144110922819978615e-01
3.603630709386637321e+00
3.595573281419953027e+00
3.277609923349473209e-01
6.072984145191888672e-01
3.386983976024646736e-01
3.396104904959555970e-01
3.486472297521104879e-01
3.695918935462377819e-01
3.921175673902170256e-01
4.136108884289171894e-01
4.491685974713452989e-01
5.123863004366761009e-01
7.060328592741331732e-01
1.237149729162127176e+00
2.705763487093516773e+00
3.786408403208272766e+00
6.163221500051668800e-01
6.174594422624473111e-01
6.170934642053504948e-01
6.144112220948543257e-01
3.603629965474266950e+00
3.595571613583316228e+00
3.277610693351286075e-01
6.073008074733117212e-01
3.386985843412195218e-01
3.396107951255291635e-01
3.486477138812686949e-01
3.695926184339114462e-01
3.921186593685198063e-01
4.136126634049451245e-01
4.491714583731317156e-01
5.123903184639695407e-01
7.060354796248649034e-01
1.237137807795384514e+00
2.524692472361679041e+00
3.786408481681994953e+00
6.163977055284804996e-01
6.174591034920430266e-01
6.170932937493857073e-01
6.144115005138615082e-01
3.603628075568169109e+00
3.595566392355736607e+00
3.277610481337093207e-01
1.870260229231476057e+00
3.386989610260627837e-01
3.396115930486178769e-01
3.486491580715352923e-01
3.695949348941037771e-01
3.921223064443656869e-01
4.136187772478286950e-01
4.491815368656601470e-01
5.124047070236246171e-01
7.060451170197821202e-01
1.237094287701453243e+00
2.478121646217342100e+00
3.786408666280316027e+00
6.174534201289337831e-01
6.174568850771700035e-01
6.170916755943897103e-01
6.156950021222487024e-01
3.603625523344682335e+00
3.595551790032660566e+00
6.478621681123087894e-01
6.073392024437826997e-01
3.386987216806677248e-01
3.396128582627120363e-01
3.486527583176899925e-01
3.696017197938346599e-01
3.921339386236328828e-01
4.136393908409719544e-01
4.492167417227209691e-01
5.124563468098989327e-01
7.060811339422714550e-01
1.236933481709125759e+00
1.805582437595991463e+00
3.786409787996575460e+00
6.163810720244208285e-01
6.161388641139197153e-01
6.156879800395763658e-01
6.144059102559618069e-01
3.603639386227299735e+00
3.595521966616666454e+00
6.042311313751664859e-01
6.074439328672105454e-01
3.386892135763961420e-01
3.396087145361066373e-01
3.486570861566635204e-01
3.696177796168811369e-01
3.921677873582611329e-01
4.137061908304353608e-01
4.493380011181288824e-01
5.126420011598185056e-01
7.062188848642044769e-01
1.236329169755728374e+00
1.801132159382523357e+00
3.786410533760240948e+00
6.162490167676578645e-01
6.162583621172988968e-01
6.170101623294719229e-01
6.143559256520589873e-01
3.603814356369937411e+00
3.693504678865540569e+00
3.276434309351792806e-01
6.078055337895829080e-01
3.386080524567631755e-01
3.395465747915458188e-01
3.486257880170712808e-01
3.696301598170247948e-01
3.922460658715906656e-01
4.139064857625983640e-01
4.497451301498987530e-01
5.133106087028083131e-01
7.067641375877444787e-01
1.234000604151897607e+00
1.782085281611727412e+00
3.786419810226710148e+00
6.158513379059046278e-01
6.169262676377899046e-01
6.165971678903328090e-01
1.698313276353290213e+00
1.702291236860056234e+00
3.596280880903590660e+00
3.270224790630588685e-01
3.350235311851981201e-01
3.863785766771233643e+00
3.390667106463640668e-01
3.482580965839675580e-01
3.694266095499510461e-01
3.922885290337995712e-01
4.144044701086568860e-01
4.510443187579208368e-01
3.630609537272824205e+00
7.090313770823143402e-01
1.224722718697727419e+00
1.691198478230450331e+00
7.165883181053867013e+00
6.144211556753639281e-01
6.141459288244077719e-01
6.125463250149818517e-01
1.700173963380293474e+00
1.703861922082148928e+00
3.145310136822870306e-01
3.234138372428902453e-01
3.315509002752400902e-01
3.347322757223628042e-01
3.359603559917803683e-01
3.455535306007051499e-01
3.673391972341059630e-01
3.911184814031387069e-01
4.149349318781612173e-01
4.547317654547219368e-01
5.243149420309428654e-01
7.191089895855441450e-01
1.186759497053177626e+00
1.492461809294520103e+00
6.494267042835188519e+00
5.761649975013026781e-01
5.762044397850147881e-01
6.031621847481610788e-01
6.026408675697830786e-01
8.720844336501885063e-01
2.938402287876702434e-01
1.730863669398023275e+00
3.119392465178880136e-01
4.877424039268929423e-01
4.002864936620810776e-01
3.284433871423373397e-01
3.524882701928031548e-01
3.795929339675011560e-01
4.096004515606711527e-01
4.618907359301440141e-01
5.540936654958794616e-01
7.670903338659922355e-01
1.057102581220298765e+00
2.143517644649260756e+00
5.136245929218850925e+00
2.973374449223016303e-01
1.622250781042816337e-01
1.624058255065537471e-01
1.194234530152336493e+00
1.196972340980039684e+00
1.837107692097471601e-01
1.950556522681223814e-01
9.628322358013688964e-01
4.586520822881188231e+00
6.281992588604983219e-01
2.281483608800882745e-01
2.594516685131758038e-01
2.971737434555953850e-01
3.474372670915231720e-01
4.484877685006966042e-01
6.499534967921564155e-01
9.861136256181320947e-01
1.088888036403346193e+00
1.676046073380468737e+00
3.778210273339199343e+00
5.168370939873151437e-01
5.176151934161954404e-01
5.168261694171423226e-01
5.147117409924913956e-01
4.983740814926089224e-01
8.655990898640231190e-01
8.249232776542806400e-01
1.296337914985029816e+00
5.498339187856016164e-01
5.121865389013056102e-01
5.067184879062722747e-01
4.882373358508894090e-01
4.642537606112922544e-01
4.459609383051355569e-01
3.076271096121359627e-01
1.110169375730179153e+00
1.737602206635397550e+00
2.016108180758560575e+00
1.883782280849363833e+00
3.741784872292023501e+00
1.548129515029522230e+00
1.546453892641360461e+00
4.968415969777398189e+00
5.151621429954005293e+00
1.951029553330193567e+00
1.646825159694496943e+00
2.468874193670666184e+00
5.269968365609660310e+00
2.228143070473575182e+00
4.415116482896731753e+00
4.812698089199292539e+00
4.527479118361526389e+00
7.523382640188427395e+00
8.448966743758688835e+00
6.444099236683458187e+00
4.548635789415028441e+00
4.295874727229185730e+00
9.711944571561724970e+00
3.712292236779986432e+00
6.419388475901798508e+00
3.502017765869238186e+00
3.259204616277825206e+00
3.055313036345757460e+00
3.302911889642709653e+00
3.567170732285051660e+00
3.647056342757734271e+00
3.429515909559039510e+00
3.040218738635872775e+00
3.077828190327466018e+00
4.402982424512237536e+00
5.426500326455584222e+00
7.534956284794594339e+00
7.422156136747798172e+00
7.706049509110021845e+00
8.941273359599129833e+00
4.532572202460846356e+00
5.142006298277246756e+00
7.009963178836860820e+00
7.840376381427056174e+00
6.729485411795245398e+00
4.987181570668301589e+00
4.985716953691725628e+00
4.983158350393743774e+00
3.991595134398222999e+00
4.436616325613130130e+00
5.008218411665840364e+00
5.048478935538987855e+00
5.551261821341864078e+00
7.599659689621245384e+00
6.867383713373282461e+00
7.931886389456955122e+00
7.940993383517544579e+00
8.926869710625599197e+00
9.104111387972585234e+00
7.947427260745245192e+00
7.947699148922336754e+00
7.947745593166594347e+00
7.947671975996173366e+00
7.947571435931669370e+00
7.947515164795155407e+00
6.554086455912672804e+00
6.549116974949687808e+00
6.590981711656191067e+00
6.662941559292218763e+00
6.588164359139121906e+00
6.571142731920577518e+00
5.710642104779101835e+00
6.704316788957172868e+00
6.873488747681786748e+00
8.289489393440170772e+00
8.969737151053104540e+00
8.980196865619745950e+00
8.984365833844265126e+00
8.359015332555978617e+00
8.987464695646368185e+00
8.988024272940148052e+00
8.988320841687562179e+00
8.988476999855823379e+00
8.988563243904467370e+00
8.988612062268797942e+00
7.150904086203977883e+00
7.150256638557627831e+00
7.148910677446947304e+00
7.221949199739435166e+00
8.084265613336116374e+00
7.542403909176528032e+00
7.392166339806494513e+00
7.466211132217469348e+00
8.368985898828798398e+00
9.397798334945672849e+00
9.853221075784171390e+00
9.863389377522807422e+00
9.867367047657065626e+00
9.869318570338807106e+00
9.870348476888093359e+00
9.870904526052177275e+00
9.871206821550696731e+00
9.871371835643197201e+00
9.871462772706122379e+00
9.871547159644990188e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_CIP_DeC_P2_IRES.txt <==
1.420761061703270212e+00
1.400114441499472395e+00
1.362913370209655861e+00
1.298248119152535240e+00
7.626138609422191905e+00
5.773609388485869687e-01
7.904461382731879926e-01
5.881040734863783870e-01
5.816315981702407933e-01
5.739898752090865086e-01
5.699196139605291478e-01
5.635610456380333311e-01
5.625533483031982529e-01
5.495566658720276720e-01
5.543975615554328495e-01
5.862770898344937809e-01
6.308722538689615078e-01
6.959772168026059358e-01
2.873041482263085200e+00
5.137703520256382994e+00
1.420761035987102128e+00
1.400114416662866068e+00
1.362913347039128364e+00
1.298248098781925153e+00
7.626137366257551342e+00
5.773609171590855516e-01
7.904461381950884657e-01
5.881040764662222031e-01
5.816315826827975766e-01
5.739898553619602328e-01
5.699195984326631548e-01
5.635610356919548147e-01
5.625533512708416062e-01
5.495566738487019931e-01
5.543975698607680469e-01
5.862770946336307576e-01
6.308722558662369639e-01
6.959772182287872200e-01
2.873041481839951672e+00
5.137703520023917392e+00
1.420760944021947081e+00
1.400114327818947180e+00
1.362605213236043777e+00
1.298248025866854727e+00
7.626132927224235303e+00
5.773608391803968232e-01
5.814832487231282876e-01
5.881040870640513729e-01
5.816315268898630819e-01
5.739897839723191453e-01
5.699195424926650766e-01
5.635609997213719691e-01
5.625533615665750942e-01
5.495567021526462925e-01
5.543975994641467953e-01
5.862771117746221616e-01
6.308722630048363422e-01
6.959772233116773288e-01
2.873041480318767604e+00
5.137703519233548732e+00
1.420760614818388889e+00
1.400114009658284919e+00
1.362604915014079765e+00
1.298247764517169278e+00
7.626117074762334802e+00
6.397511468158683989e+00
9.591190384722219076e-01
5.881041246814998624e-01
5.816313249659748053e-01
5.739895261958678496e-01
5.699193400216528982e-01
5.635608687765738534e-01
5.625533966982597667e-01
5.495568022554917498e-01
5.543977048944158659e-01
5.862771730140111659e-01
6.308722885346074172e-01
6.959772414112225247e-01
2.873041474888866187e+00
5.137703516362773115e+00
1.420759434700397117e+00
1.400112868411482525e+00
1.362603844814015641e+00
1.298246825776188773e+00
7.626060456815925370e+00
6.397465253950579189e+00
5.814820706196721645e-01
5.881042577901105517e-01
5.816305891309386800e-01
5.739885900274853681e-01
5.699186021199452723e-01
5.635603875013576181e-01
5.625535132479394518e-01
5.495571544754436211e-01
5.543980798942741428e-01
5.862773918915079596e-01
6.308723799245433694e-01
6.959773057753821934e-01
7.878204155323820235e-01
5.137703506015042443e+00
1.420755195296139917e+00
1.400108764766479608e+00
1.362599994044360496e+00
1.298243443356500215e+00
7.625858236817867564e+00
6.397299816002318451e+00
5.814786865429160123e-01
5.881047264907637295e-01
5.816278807407609941e-01
5.739851613974477074e-01
5.699158857326328542e-01
5.635585941519450914e-01
5.625538808409108471e-01
5.495583836767231611e-01
5.543994109821245297e-01
5.862781746429447383e-01
6.308727075469777734e-01
6.959775341851346386e-01
7.878205002834659521e-01
5.137703468837268694e+00
1.421122021272740232e+00
1.400093956388298366e+00
1.362586084127438202e+00
1.298231199928371327e+00
7.625136191607504443e+00
6.396707042038101143e+00
5.814661384479707928e-01
6.382873448473926903e-01
5.816177697725098961e-01
5.739724524558136309e-01
5.699057428482174892e-01
5.635517830343234058e-01
5.625549277854203778e-01
5.495626164924021229e-01
5.544041200452252127e-01
5.862809761317968604e-01
6.308738845454721078e-01
6.959783420708984814e-01
7.878207913188841616e-01
5.137703334444403858e+00
1.421075619187398775e+00
1.400040247111119296e+00
1.362535557378760753e+00
1.297107561733067627e+00
7.622561406760855363e+00
6.394581913095851000e+00
9.585228351393173529e-01
5.881120119311434857e-01
5.815792872131176905e-01
5.739245574149073326e-01
5.698671281848940451e-01
5.635252522698391831e-01
5.625572113636682081e-01
5.495768667109310890e-01
5.544206867049753518e-01
5.862910124827060976e-01
6.308781262042691962e-01
6.959811844706680350e-01
7.878278707901344990e-01
5.137702836727210176e+00
1.420864544553920306e+00
1.399904639908313486e+00
1.362659696902361439e+00
1.298022570102588036e+00
7.613417330569194341e+00
6.386972438237353167e+00
7.904334472537590806e-01
5.881310742439405104e-01
5.814291446667411156e-01
5.737401365417892363e-01
5.697164177765491333e-01
5.634186239553129472e-01
5.625573915939987568e-01
5.496229346062709853e-01
5.544784010948716757e-01
5.863270013788591806e-01
6.308934808539634620e-01
6.959910982482433450e-01
7.878309992981985532e-01
5.137701006874008769e+00
1.419745341646470704e+00
1.398703421220511167e+00
1.361667223949738048e+00
1.297412520399419344e+00
7.581320560601061409e+00
6.613953041248413101e+00
5.805162631848305166e-01
5.881929823170420901e-01
5.808263067969490212e-01
5.730119506284369058e-01
5.691110655506050886e-01
5.630290848461318998e-01
5.625144315077145185e-01
5.497603265049952892e-01
5.546758272910691234e-01
5.864560644999899930e-01
6.309494100284711582e-01
6.960251679474112052e-01
7.878402554819763370e-01
5.137694120020852573e+00
1.417368004173873652e+00
1.396438041363534666e+00
1.359117165475058231e+00
3.394202937282596366e+00
2.912419449693931295e+00
6.266094219827985867e+00
5.776034480915835934e-01
5.841296686934018823e-01
4.558626364442334378e+00
5.700695214338601380e-01
5.666145129552795368e-01
5.620059022782823988e-01
5.621259197171686317e-01
5.500973017904395856e-01
5.553264730840569152e-01
6.260897960340234825e-01
6.311548097108494737e-01
6.961392147762955895e-01
7.878627487405873708e-01
8.000000000000000000e+01
1.407145859477499261e+00
1.386275543532666799e+00
1.349751196626312710e+00
3.387166240092294167e+00
2.905222101739591167e+00
5.605892597816166667e-01
5.657628494511115491e-01
5.729395951477294080e-01
5.680119571733937001e-01
5.581168627525576742e-01
5.562400150441180191e-01
5.569863459313358911e-01
5.595398094681565127e-01
5.504431016341339022e-01
5.572931691467558624e-01
5.885419523881181281e-01
6.319170243141188914e-01
6.965026907174349802e-01
7.878851122669493501e-01
3.128330081871919433e+01
1.357541711409177010e+00
1.337762911843081604e+00
1.316023014960458815e+00
1.255145837044838508e+00
1.282419024505818017e+00
5.125994980443759896e-01
1.320734923219814005e+00
5.293387361067307673e-01
5.281038289425654675e-01
5.596986200257414446e-01
5.180252685943976809e-01
5.341712660169134486e-01
5.454007778860481270e-01
5.474347596204217625e-01
5.619699742260076958e-01
5.939470821730777894e-01
6.347952208919751538e-01
6.975610602973679741e-01
8.514488616732084347e-01
8.000000000000000000e+01
7.170676264077587847e-01
3.432482077422780442e-01
3.469262487857585620e-01
2.081857021167605737e+00
1.787637843331439935e+00
3.655231892905257962e-01
3.782209298137841902e-01
1.335760875999548958e+00
3.265760439436770746e+00
1.053066127487192860e+00
4.225594332139606668e-01
4.572655666227768978e-01
4.924321353218306108e-01
5.267526689022169473e-01
5.668607493431856437e-01
6.084555825917101757e-01
6.482332019872092399e-01
6.986120960054656992e-01
8.000000000000000000e+01
8.000000000000000000e+01
9.859244357125880320e-01
9.850476803613403831e-01
9.835359442337554547e-01
9.810290902175415884e-01
9.742959091689836759e-01
1.273071533510760522e+00
1.146859803543769152e+00
1.577702905854975635e+00
6.920858966518412814e-01
8.169234488429457652e-01
7.366436023179661063e-01
6.404749068074883089e-01
5.801496997284288915e-01
5.649483218302688847e-01
5.912983245040542846e-01
8.000000000000000000e+01
2.184890097466968939e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.859430038121354656e+00
2.816393592248766620e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.994010087229077755e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_CIP_DeC_P2_TAUU.txt <==
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_CIP_DeC_P2_maxeps.txt <==
6.845564898798485176e-01
6.484008840446414679e-01
5.849960076255885655e-01
4.780313834108378956e-01
3.102314445144611632e-01
7.349329858411757233e-02
2.456606199397929138e-02
3.195569460071771839e-02
2.194662981312251598e-02
1.207040901079275974e-02
3.222077985369750045e-03
2.281767439055412953e-06
3.378521678931053956e-06
4.153875235145746633e-06
2.197071411276293944e-06
9.841687460141320647e-07
1.206312827333704238e-07
1.009037298155728973e-08
3.004443649335185910e+03
7.181134552305686157e+03
6.845564662769051401e-01
6.484008602056064996e-01
5.849959833920311825e-01
4.780313585646334129e-01
3.102314147211444606e-01
7.349326864525741743e-02
2.456606133365154057e-02
3.195569368489309392e-02
2.194662887992140932e-02
1.207039746101380533e-02
3.222066410284315195e-03
2.281618341403694456e-06
3.378472881595972506e-06
4.153829375407586625e-06
2.197061897003006392e-06
9.841590132391935406e-07
1.206295624928837752e-07
1.103767367096172393e+03
3.894890729594936147e+03
6.531225951419836747e+03
6.845563821258738857e-01
6.484007752106101252e-01
5.849958969778210616e-01
4.780312699503493357e-01
3.102313084301283608e-01
7.349316179536566351e-02
2.456605897810738848e-02
3.195569041365967089e-02
2.194662554842480295e-02
1.207035623960291820e-02
3.222025101074350601e-03
2.281090681384028680e-06
3.378307011997419449e-06
4.153662298773728138e-06
2.197028886397813533e-06
9.841240707788841646e-07
1.248605346210839997e+02
2.014237622443424925e+03
3.764154687030988498e+03
5.439644221099869355e+03
6.845560823430378861e-01
6.484004723895796518e-01
5.849955890461002728e-01
4.780309540720783512e-01
3.102309293485512320e-01
7.349278045727786202e-02
2.456605057156049585e-02
3.195567873302851414e-02
2.194661365366122607e-02
1.207020909685552548e-02
3.221877631934835350e-03
2.279209692578633333e-06
3.377711044070761249e-06
4.153065951994764745e-06
2.196910718884051047e-06
9.840069969338514852e-07
9.620100498575086476e+02
2.125282593891198758e+03
3.234521267848218031e+03
4.306283298109397037e+03
6.845550155857421659e-01
6.483993946232901040e-01
5.849944927507764181e-01
4.780298289213114615e-01
3.102295780661515900e-01
7.349141974081667417e-02
2.456602056440224460e-02
3.195563704622687851e-02
2.194657119575697118e-02
1.206968389886619447e-02
3.221351247690215028e-03
2.272491490446901883e-06
3.375584899887973741e-06
4.150940265842471873e-06
2.196490592359287474e-06
3.906687661650905170e+02
1.166510234269706189e+03
1.901721528722562198e+03
2.609265857039322782e+03
3.299104162559096949e+03
6.845512261796268261e-01
6.483955650663580927e-01
5.849905955355712006e-01
4.780258260627497369e-01
3.102247652169251579e-01
7.348656566199758544e-02
2.456591346831189099e-02
3.195548827402382164e-02
2.194641966296624960e-02
1.206780947062938147e-02
3.219472479491560304e-03
2.248511505451551850e-06
3.367995218987229606e-06
4.143350075256800334e-06
9.213234104875029118e+01
6.143636599213095906e+02
1.102219413975491307e+03
1.569889978965748469e+03
2.024144457744677538e+03
2.470381305531586804e+03
6.845378023067599793e-01
6.483819932633519967e-01
5.849767739884355056e-01
4.780116131156726955e-01
3.102076464213641138e-01
7.346925856768678209e-02
2.456553128781384723e-02
3.195495741199760181e-02
2.194587889782855308e-02
1.206112099386535616e-02
3.212767923159221429e-03
2.162912378954108374e-06
3.340903279131942529e-06
4.116258529024320538e-06
3.028235523976670152e+02
6.270053229609709433e+02
9.365163505721178581e+02
1.235951371386816163e+03
1.529216673531807601e+03
1.818935713121227082e+03
6.844904600631819269e-01
6.483340981907714795e-01
5.849279431637033344e-01
4.779613081244328820e-01
3.101468953432395259e-01
7.340761158544475973e-02
2.456416774185071067e-02
3.195306366747210913e-02
2.194394953322681766e-02
1.203726504802365635e-02
3.188851407386531119e-03
1.857371580643090947e-06
3.244197083007200951e-06
1.316746829658860349e+02
3.477258467047086583e+02
5.528367600927978174e+02
7.504488097665750956e+02
9.433333707174188021e+02
1.133465291509617373e+03
1.322048908641541630e+03
6.843247253759044968e-01
6.481662580950977581e-01
5.847565266043029952e-01
4.777842173969258366e-01
3.099321634399545555e-01
7.318846706752063502e-02
2.455930485261409793e-02
3.194631151005004888e-02
2.193706878441170974e-02
1.195225963998598588e-02
3.103612639728278548e-03
7.777238556748891839e-07
4.071083246511615528e+01
1.858959411075454398e+02
3.220421220632182440e+02
4.526320860550499674e+02
5.796124843251790253e+02
7.044591466477772883e+02
8.280978522568622111e+02
9.510655309040539578e+02
6.837518347271540620e-01
6.475851587171672641e-01
5.841614176956694271e-01
4.771666779109403622e-01
3.091787285261644036e-01
7.241271724586624547e-02
2.454197574638252236e-02
3.192225995164358482e-02
2.191255058837919892e-02
1.165002141942106904e-02
2.800449396618766903e-03
3.905129817493759368e-14
9.372922652784239972e+01
1.843631634953641196e+02
2.708127545121101321e+02
3.545025522676538685e+02
4.365368897291413077e+02
5.176281767766118946e+02
5.981941879255499543e+02
6.784706163450684926e+02
6.818163575360278728e-01
6.456168325042370704e-01
5.821367004495286990e-01
4.750506510134835381e-01
3.065725126094666075e-01
6.969169893803381366e-02
2.448032154213005893e-02
3.183675354951502612e-02
2.182533897952688290e-02
1.058075813269446219e-02
1.727396096634305558e-03
4.219981565798565981e+01
1.030131324726683033e+02
1.604110652178569296e+02
2.156578142127734168e+02
2.696089758604015287e+02
3.228205371025352406e+02
3.756199013476716573e+02
4.281919970055814701e+02
4.806394267376309699e+02
6.755616087063395225e-01
6.392275271598182318e-01
5.755147818760490974e-01
4.680470590080534343e-01
2.988883353611627158e-01
6.034271702709750884e-02
2.428093637069498809e-02
3.153400286864155994e-02
2.151630329182386767e-02
6.841430856949989175e-03
1.351257926701424594e+01
5.538984152884146539e+01
9.376831646529605280e+01
1.303451817661557754e+02
1.658751519703690178e+02
2.008156656351963250e+02
2.354299695864382898e+02
2.698651002044908296e+02
3.042021518736356711e+02
3.384856026509397111e+02
6.572197813119862175e-01
6.203288700365237052e-01
5.556455339642567548e-01
4.465607366884363216e-01
2.749279602092914998e-01
4.260709220607820924e-02
2.368106072476057131e-02
3.047148872815018047e-02
2.043042088184003971e-02
1.640949272639316172e-14
2.753231897640563375e+01
5.374286666922712641e+01
7.813157130959189089e+01
1.015928938381002524e+02
1.245616178090891140e+02
1.472656173715218131e+02
1.698264430608992086e+02
1.923095417556554878e+02
2.147503516673489514e+02
2.371681253627114074e+02
6.165131230999154610e-01
5.773763505377197403e-01
5.087370497488089560e-01
3.929350272570599767e-01
2.106644098675790888e-01
3.700988790107596210e-02
2.205521685836734150e-02
2.754605028261137081e-02
1.724363560272870050e-02
1.048616866737062558e+01
2.966172241850150471e+01
4.627066292382321677e+01
6.186983361786013802e+01
7.700522308204386945e+01
9.191087714654918273e+01
1.066977823803386940e+02
1.214218124915976063e+02
1.361121009704839366e+02
1.507841469636262559e+02
1.654462896801611294e+02
5.440601212043324253e+00
5.419177888147794775e+00
5.379286909560152985e+00
5.304083198010006051e+00
5.160858928842449345e+00
4.875240080720659286e+00
4.281460950692434153e+00
3.055662387806781233e+00
1.914078351216635276e+00
1.468352051034851868e+01
2.677803608335683450e+01
3.736872364900740706e+01
4.740821648525039222e+01
5.721560336499660337e+01
6.691493445466178969e+01
7.656058168697308020e+01
8.617847029341378118e+01
9.578166410806930742e+01
1.053769738003905161e+02
1.149680216000820820e+02
8.301303842177766512e+00
8.294724188685275834e+00
8.282369646556906773e+00
8.258538909913687220e+00
8.210904103937018306e+00
8.110516275430722288e+00
7.884741094541598549e+00
7.369261431290256681e+00
6.708940513510879278e+00
1.452825315292998098e+01
2.221324553385156975e+01
2.901040597755381967e+01
3.550422527920132865e+01
4.187935101004461558e+01
4.820254885755713303e+01
5.450108728278177495e+01
6.078724406906457034e+01
6.706696174111557696e+01
7.334326000467878259e+01
7.961772053327777598e+01
8.424702799318442459e+00
8.422181554970871176e+00
8.417333999782844245e+00
8.407717987405321836e+00
8.387535639301043844e+00
8.342050788557928698e+00
8.231507182214519602e+00
7.959602363305009476e+00
7.569861852777385991e+00
1.262669131794357469e+01
1.754136229358896060e+01
2.192842771234153787e+01
2.614433002312533461e+01
3.029745047571410410e+01
3.442481088427105362e+01
3.854056726046493253e+01
4.265071157413535019e+01
4.675800655468474076e+01
5.086381003839699133e+01
5.496881853250852146e+01
7.425310829705614069e+00
7.424247549278302216e+00
7.422151146985559222e+00
7.417813985144419142e+00
7.408208533690546993e+00
7.385088682332064280e+00
7.325026233966394962e+00
7.168552892225606321e+00
6.927182686023293456e+00
1.025347572289447129e+01
1.341605820774497637e+01
1.625975991554816602e+01
1.900387792558296951e+01
2.171346480328700324e+01
2.440976248147864780e+01
2.710042092745202424e+01
2.978847706446848420e+01
3.247525391695928931e+01
3.516137453541617930e+01
3.784714953204915133e+01
6.097640599119695359e+00
6.097171593248023491e+00
6.096215578862067552e+00
6.094139937847738331e+00
6.089251986867236788e+00
6.076678054448709787e+00
6.042148549746007902e+00
5.948127159301706435e+00
5.795356170520417294e+00
7.988392940420199650e+00
1.003379658728431956e+01
1.188274316316334378e+01
1.367202961587081234e+01
1.544157225126994959e+01
1.720395928917628225e+01
1.896349657067523964e+01
2.072179020902439817e+01
2.247949760511791339e+01
2.423691257614396122e+01
2.599417616134815034e+01
4.797162095328024733e+00
4.796948425749275380e+00
4.796493767707902478e+00
4.795448881364229088e+00
4.792824414518357834e+00
4.785644745507960707e+00
4.765004779520253031e+00
4.707007982344192598e+00
4.609222818603017302e+00
6.053282874117302370e+00
7.381079642450733225e+00
8.585786851518845353e+00
9.753860736231942496e+00
1.091024898402747390e+01
1.206261798756279546e+01
1.321348305102533516e+01
1.436373123393414097e+01
1.551370330080101567e+01
1.666354269275895561e+01
1.781331504573488544e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_CIP_RK_P1_CFLL.txt <==
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_CIP_RK_P1_ERROR.txt <==
9.007571670379451723e-01
9.007571754603147518e-01
9.007572036401604310e-01
9.007572983642921916e-01
9.007576166476281010e-01
9.007586859038825278e-01
9.007622771219635505e-01
9.007743286674793071e-01
9.008146672294372603e-01
9.009486514133862034e-01
9.013843274194133226e-01
9.027291547286590001e-01
9.064488766884206683e-01
9.148837368392299663e-01
9.286322377667253214e-01
9.418596027184629182e-01
9.487510215604405550e-01
9.512196485910429100e-01
9.519980237346841179e-01
9.522428272885367084e-01
9.007563477963327347e-01
9.007563561826215093e-01
9.007563843883973353e-01
9.007564791187644415e-01
9.007567973966386088e-01
9.007578666552646940e-01
9.007614578771464542e-01
9.007735094423747757e-01
9.008138480777216905e-01
9.009478325234274720e-01
9.013835094271845927e-01
9.027283396855386721e-01
9.064480706670392518e-01
9.148829551858258524e-01
9.286315125561687145e-01
9.418590069079063598e-01
9.487507980811020758e-01
9.512206486163558017e-01
9.520031408592912747e-01
9.522618682597580042e-01
9.007544342737606735e-01
9.007544426591385101e-01
9.007544708516334042e-01
9.007545655789251926e-01
9.007548838585125450e-01
9.007559531165439948e-01
9.007595443453773054e-01
9.007715959487357926e-01
9.008119347427647750e-01
9.009459197768795446e-01
9.013815987336705193e-01
9.027264358025476332e-01
9.064461877216818397e-01
9.148811289424654269e-01
9.286298178422597305e-01
9.418576140586241152e-01
9.487502749057263873e-01
9.512229876708719889e-01
9.520151323098497986e-01
9.523066210454483871e-01
9.007499648020153016e-01
9.007499731899812900e-01
9.007500013803817485e-01
9.007500961085711522e-01
9.007504143814614173e-01
9.007514836289983728e-01
9.007550748586201639e-01
9.007671265257582993e-01
9.008074656448703532e-01
9.009414519685626788e-01
9.013771355668281915e-01
9.027219882658994443e-01
9.064417886088408371e-01
9.148768615012902172e-01
9.286258565261249487e-01
9.418543564623486075e-01
9.487490486619666319e-01
9.512284627557091587e-01
9.520432817478177157e-01
9.524121524360571467e-01
9.007395255031155346e-01
9.007395338874313317e-01
9.007395620669492731e-01
9.007396567745238336e-01
9.007399750135457461e-01
9.007410442121118743e-01
9.007446353942655248e-01
9.007566871200657355e-01
9.007970268325726781e-01
9.009310158661414381e-01
9.013667097545559059e-01
9.027115979707348581e-01
9.064315097009880695e-01
9.148668873956973258e-01
9.286165935397260318e-01
9.418467323264982927e-01
9.487461692980275751e-01
9.512412929106104365e-01
9.521095364693884511e-01
9.526622603581880178e-01
9.007151428565847162e-01
9.007151512193459775e-01
9.007151793538867857e-01
9.007152739848311995e-01
9.007155920918447078e-01
9.007166610800581008e-01
9.007202519761767778e-01
9.007323035163760094e-01
9.007726440252953326e-01
9.009066383093941033e-01
9.013423542659098064e-01
9.026873219021736006e-01
9.064074876646527335e-01
9.148435674695507558e-01
9.285949206094873398e-01
9.418288699098082972e-01
9.487393895237805630e-01
9.512714106216254573e-01
9.522661100189504513e-01
9.532595762055019462e-01
9.006581952916891121e-01
9.006582035655309459e-01
9.006582315463116384e-01
9.006583258959041105e-01
9.006586435097126975e-01
9.006597116624025512e-01
9.006633012638072255e-01
9.006753512220986302e-01
9.007156914858055474e-01
9.008496941800534508e-01
9.012854546565649549e-01
9.026305951529874916e-01
9.063513323153467027e-01
9.147890168806549482e-01
9.285441667897642581e-01
9.417869538016734321e-01
9.487233590642157877e-01
9.513422957478131492e-01
9.526384128147455943e-01
9.547028402658916946e-01
9.005252008351567472e-01
9.005252087963699914e-01
9.005252362132052379e-01
9.005253295436210781e-01
9.005256453383057025e-01
9.005267103200343959e-01
9.005302946590231228e-01
9.005423368199186873e-01
9.005826689929266049e-01
9.007166775684311011e-01
9.011525169328998830e-01
9.024980159803023261e-01
9.062200092066745594e-01
9.146613158940669619e-01
9.284251536045406983e-01
9.416883567522748022e-01
9.486852173739659388e-01
9.515098021154454466e-01
9.535320248202548976e-01
9.582520967399276168e-01
9.002146678188590601e-01
9.002146746704902114e-01
9.002147000626521400e-01
9.002147897158120360e-01
9.002150988828107048e-01
9.002161520990396015e-01
9.002197161564142736e-01
9.002317254575973315e-01
9.002720118862885812e-01
9.004059850355609074e-01
9.008419189484211387e-01
9.021880937280978285e-01
9.059127391234647053e-01
9.143620525174914748e-01
9.281455311421614729e-01
9.414555971455995653e-01
9.485936139339482542e-01
9.519080576612036770e-01
9.557076237347291725e-01
9.672114221430957448e-01
8.994899235515906311e-01
8.994899264326725596e-01
8.994899445685906603e-01
8.994900210013496711e-01
8.994903062003303251e-01
8.994913163754546526e-01
8.994948045340135367e-01
8.995066847811258315e-01
8.995467684719348211e-01
8.996804831843527861e-01
9.001163170470724006e-01
9.014634906703677952e-01
9.051933189036707184e-01
9.136596969079250341e-01
9.274866854080134893e-01
9.409031840213621933e-01
9.483705676516315242e-01
9.528637666388787286e-01
9.611185991427666497e-01
1.047678361182822870e+00
8.978002679163721300e-01
8.978002566028459031e-01
8.978002487751752803e-01
8.978002777996041406e-01
8.978004767164672328e-01
8.978013308084989985e-01
8.978045398335859906e-01
8.978159318555255508e-01
8.978551993997184733e-01
8.979876822719091711e-01
8.984221334579221008e-01
8.997695600021837770e-01
9.035078460528032096e-01
9.120081415522004464e-01
9.259280879500786376e-01
9.395819082275481682e-01
9.478165715356140497e-01
9.551897130032633854e-01
9.979833948056010540e-01
1.288156869214203581e+00
8.938709799929976940e-01
8.938709179687783779e-01
8.938708173164207071e-01
8.938706766178109442e-01
8.938705658569188195e-01
8.938708570953126653e-01
8.938730504992795645e-01
8.938826350389762476e-01
8.939187718550585249e-01
8.940461296479202957e-01
8.944732309620926358e-01
8.958137599204774038e-01
8.995585821094286283e-01
9.081163499840055886e-01
9.222212280575362575e-01
9.363864867985156604e-01
9.464015400495480179e-01
9.613321668430111488e-01
1.141940948771502429e+00
1.764929003518306949e+00
8.847888976585862597e-01
8.847886546225669502e-01
8.847882224628830228e-01
8.847874750756223872e-01
8.847862554864995843e-01
8.847845250973480624e-01
8.847830493728865431e-01
8.847860314622831845e-01
8.848104815969353165e-01
8.849178227637889416e-01
8.853129567348489992e-01
8.866103098727550202e-01
8.903221223225364911e-01
8.989334276001207380e-01
9.133482357695015263e-01
9.285400448936207418e-01
9.426474167818721384e-01
1.043500756931567297e+00
1.532249666247083253e+00
2.246948933374360635e+00
8.641139356904592450e-01
8.641130484585978211e-01
8.641114361143013012e-01
8.641085275358565410e-01
8.641033534680641059e-01
8.640943979711229739e-01
8.640797575864485047e-01
8.640588756123849246e-01
8.640404880765606421e-01
8.640723940428096661e-01
8.643397835184504219e-01
8.654382005744807316e-01
8.688948710331031444e-01
8.773257306455845006e-01
8.919867744475376004e-01
9.088866153791766989e-01
9.537589522536137343e-01
1.291236083553884306e+00
2.027613133662931943e+00
2.662899014738012493e+00
8.189430599656163379e-01
8.189399150673666306e-01
8.189341655879683879e-01
8.189236775020967141e-01
8.189046230760278489e-01
8.188702680962041125e-01
8.188092162510918204e-01
8.187037571944687508e-01
8.185320371157341901e-01
8.182887763558130967e-01
8.180724888229321534e-01
8.183568203481156322e-01
8.205620294870126230e-01
8.273905162435648553e-01
8.406637041368113517e-01
8.584907746719320221e-01
1.036481917183927237e+00
1.754757350437127661e+00
2.456699732448859752e+00
2.972431218628559524e+00
7.319741332090942132e-01
7.319636818490722341e-01
7.319445405988788123e-01
7.319095084662008421e-01
7.318454748007768851e-01
7.317287062448306623e-01
7.315167041599145437e-01
7.311349519256107321e-01
7.304582322033200681e-01
7.292948000791106278e-01
7.274137691295684549e-01
7.247365570530973633e-01
7.218684867044240505e-01
7.206193096178218349e-01
7.223334062129889155e-01
7.267945527819754670e-01
1.359673567021377982e+00
2.159189701564181441e+00
2.782567687444232440e+00
3.189840069024485913e+00
6.427004157126463557e-01
6.426736698852026919e-01
6.426246549120598894e-01
6.425348437459730278e-01
6.423703304800180147e-01
6.420691480487334957e-01
6.415183290736428123e-01
6.405129180143730450e-01
6.386845595436927425e-01
6.353839346999429205e-01
6.295126795708662071e-01
6.193591690977325870e-01
6.025107324235442485e-01
5.751292933685518971e-01
5.265891506977780079e-01
1.175887343058436230e+00
2.080268185419511973e+00
2.866418133056959139e+00
3.465215235089119439e+00
3.710870250783365520e+00
7.767759748308223910e-01
7.767383136884570272e-01
7.766692825311415360e-01
7.765427531158782815e-01
7.763108386758004187e-01
7.758857841976924963e-01
7.751068117927855106e-01
7.736795130979714497e-01
7.710654967613562727e-01
7.662837650124489919e-01
7.575649118558009931e-01
7.417910428499940867e-01
7.136115699680772861e-01
6.635877948976804941e-01
6.664092615108389017e-01
1.578591286390290227e+00
2.385274314049762978e+00
3.185804897245583689e+00
3.571976495531183016e+00
3.929988687766043931e+00
1.153779440168345660e+00
1.153746781277733335e+00
1.153686918270685258e+00
1.153577190941030395e+00
1.153376064478166318e+00
1.153007410512302267e+00
1.152331707875946964e+00
1.151093329212603100e+00
1.148824362652738573e+00
1.144670971813221749e+00
1.137089808469353036e+00
1.123353101774938079e+00
1.098757160622463758e+00
1.054946250998570756e+00
1.661154718072775038e+00
2.373523026652293311e+00
2.656130436980982612e+00
3.264569669117360018e+00
3.712011183243624668e+00
3.826925745981546445e+00
1.663106185966290562e+00
1.663083066297518453e+00
1.663040688657198451e+00
1.662963012190680656e+00
1.662820636070322378e+00
1.662559675972702156e+00
1.662081391832211041e+00
1.661204929160385202e+00
1.659599467256892780e+00
1.656662275546199048e+00
3.079951212305739094e+00
1.641627325671473736e+00
1.624376392313527484e+00
1.657981855046953390e+00
2.434871237548549505e+00
2.827993026366054430e+00
3.072643397859525116e+00
3.315393506681118208e+00
3.575278688584123898e+00
3.687556840242892875e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_CIP_RK_P1_IRES.txt <==
1.297516698709598959e+00
1.297425042512054816e+00
1.297257085992302494e+00
1.296949384602403166e+00
1.296385910374121542e+00
1.295354875580388532e+00
1.293471065585774626e+00
1.290038429340216286e+00
1.283814833838101466e+00
1.272636434413747075e+00
1.252912202288291477e+00
1.219270145107836045e+00
1.165415790024040499e+00
1.087733657625853834e+00
9.872534561397221520e-01
8.624526110473136331e-01
7.393903727628484690e-01
6.961784529053470783e-01
7.357322488170237040e-01
7.749169747250532758e-01
1.297515981611976343e+00
1.297424325338184303e+00
1.297256368678659788e+00
1.296948667032557845e+00
1.296385192336453773e+00
1.295354156689739966e+00
1.293470345146339406e+00
1.290037706113243532e+00
1.283814105670066263e+00
1.272635697750856609e+00
1.252911451894048289e+00
1.219269375377122877e+00
1.165415001923520988e+00
1.087732876830840745e+00
9.872527532141714968e-01
8.624521061932933774e-01
7.393902097670213003e-01
6.961785469739019128e-01
7.357323169829386167e-01
7.749170165378331809e-01
1.297514308378780123e+00
1.297422651925952408e+00
1.297254694938742459e+00
1.296946992693144951e+00
1.296383516900855071e+00
1.295352479255746481e+00
1.293468664084532094e+00
1.290036018520215988e+00
1.283812406500816072e+00
1.272633978674755362e+00
1.252909700625588707e+00
1.219267578728183921e+00
1.165413161994454994e+00
1.087731053388708125e+00
9.872511109339511259e-01
8.624509259159722774e-01
7.393898279762424197e-01
6.961787667388125156e-01
7.357324763174158955e-01
7.749171143004470741e-01
1.297510406272602834e+00
1.297418749400047089e+00
1.297250791644238177e+00
1.296943087991757615e+00
1.296379609628222740e+00
1.295348567294630771e+00
1.293464743612048551e+00
1.290032082723103102e+00
1.283808443537450605e+00
1.272629968980980131e+00
1.252905615312400078e+00
1.219263386649450887e+00
1.165408867494661438e+00
1.087726795337243590e+00
9.872472734589008425e-01
8.624481652715878521e-01
7.393889323702639294e-01
6.961792802184481044e-01
7.357328489015807493e-01
7.749173430038353017e-01
1.297501313863617112e+00
1.297409656004197887e+00
1.297241696440956549e+00
1.296933989480701044e+00
1.296370505071196666e+00
1.295339451712815171e+00
1.293455608015098957e+00
1.290022911084412360e+00
1.283799207991818125e+00
1.272620623453639910e+00
1.252896091638525666e+00
1.219253610857954806e+00
1.165398847729881782e+00
1.087716853355057189e+00
9.872383046547478225e-01
8.624417034849666264e-01
7.393868267378398418e-01
6.961804801853710423e-01
7.357337206775219629e-01
7.749178784755930138e-01
1.297480154686919906e+00
1.297388494499220224e+00
1.297220530671938210e+00
1.296912815907524941e+00
1.296349317233205234e+00
1.295318237861976529e+00
1.293434346933437729e+00
1.290001564937740763e+00
1.283777710959202789e+00
1.272598866570413767e+00
1.252873913238919723e+00
1.219230833810531767e+00
1.165375483913045684e+00
1.087693644995008757e+00
9.872173366012971796e-01
8.624265618798592214e-01
7.393818594630721108e-01
6.961832852735667654e-01
7.357357624095718363e-01
7.749191338247443106e-01
1.297431013115172505e+00
1.297339347406778032e+00
1.297171373468386513e+00
1.296863640198328449e+00
1.296300107696911841e+00
1.295268966634653518e+00
1.293384963678839261e+00
1.289951979860402664e+00
1.283727767705264311e+00
1.272548305838344884e+00
1.252822348699908162e+00
1.219177836227809397e+00
1.165321055562425823e+00
1.087639486243722864e+00
9.871682934672970644e-01
8.623910226525013378e-01
7.393700818302074707e-01
6.961898458499123921e-01
7.357405513755393978e-01
7.749220828108426273e-01
1.297317240331287369e+00
1.297225561435251695e+00
1.297057563343456676e+00
1.296749785865582760e+00
1.296186172549896432e+00
1.295154884087963421e+00
1.293270613404553959e+00
1.289837147064580636e+00
1.283612077911405969e+00
1.272431136386576345e+00
1.252702766254401467e+00
1.219054783078316051e+00
1.165194446298312148e+00
1.087513173457242299e+00
9.870535104974776930e-01
8.623074025478820737e-01
7.393419453137652919e-01
6.962052031779457639e-01
7.357518109080506408e-01
7.749290325962028270e-01
1.297055137687248338e+00
1.296963426953354537e+00
1.296795370548445625e+00
1.296487486334997996e+00
1.295923677883042524e+00
1.294892033445401935e+00
1.293007115986655187e+00
1.289572483289079141e+00
1.283345340286085268e+00
1.272160810370605688e+00
1.252426562094675511e+00
1.218770034652336687e+00
1.164900631291045707e+00
1.087218864473171509e+00
9.867846329044898113e-01
8.621099431829540860e-01
7.392739828082214304e-01
6.962412100289250283e-01
7.357783873194754243e-01
7.749454956854394672e-01
1.296456141149544994e+00
1.296364352409113074e+00
1.296196153124578920e+00
1.295888007367755668e+00
1.295323720694783631e+00
1.294291203658930689e+00
1.292404700071047019e+00
1.288967204692460511e+00
1.282734963783406901e+00
1.271541586331315976e+00
1.251792755050530337e+00
1.218114725447859037e+00
1.164221453326605094e+00
1.086534314527588307e+00
9.861541135104329170e-01
8.616412525798258226e-01
7.391072137188527957e-01
6.963259036692277526e-01
7.358415406514706714e-01
7.749848323588441890e-01
1.295105306866991546e+00
1.295013323198902278e+00
1.294844766859285512e+00
1.294535967445539226e+00
1.293970485380012914e+00
1.292935786439975088e+00
1.291045314431917390e+00
1.287600648845557139e+00
1.281355612503743302e+00
1.270139938712895100e+00
1.250354055750042992e+00
1.216620377305198231e+00
1.162661866814614919e+00
1.084947217942880959e+00
9.846739620183746489e-01
8.605208154545166410e-01
7.386889658584949725e-01
6.965265829437439216e-01
7.359935642458296234e-01
7.750803041094767032e-01
1.292128328496110479e+00
1.292035845489593937e+00
1.291866374435171494e+00
1.291555900257870260e+00
1.290987354735199766e+00
1.289947061870848621e+00
1.288046407929914983e+00
1.284583319341660701e+00
1.278305318909515931e+00
1.267031909757951214e+00
1.247149094453338769e+00
1.213266521140945686e+00
1.159122381857864426e+00
1.081290576358728606e+00
9.811980291946443833e-01
8.578175440903315074e-01
7.376095096846777555e-01
6.970119467864519525e-01
7.363727712054567442e-01
8.314767048770752567e-01
1.285842465109945820e+00
1.285748665202039120e+00
1.285576781580538119e+00
1.285261889540860070e+00
1.284685260697236542e+00
1.283630200092733542e+00
1.281702641194438552e+00
1.278190787151025631e+00
1.271825248951572007e+00
1.260397575189267094e+00
1.240252606764288279e+00
1.205956882530409890e+00
1.151263395064804795e+00
1.072971607341730138e+00
9.730532264439766266e-01
8.512261709017706623e-01
7.347250704921750586e-01
6.982868814443659033e-01
7.384174868365320776e-01
8.000000000000000000e+01
1.273715553381095544e+00
1.273618169506598008e+00
1.273439719422374550e+00
1.273112800856827542e+00
1.272514160131394068e+00
1.271418861432300318e+00
1.269417914206637965e+00
1.265772776222791274e+00
1.259167088839528548e+00
1.247313223424233231e+00
1.226434092364173223e+00
1.190948924511638918e+00
1.134570589108238714e+00
1.054548194245357839e+00
9.541450837845760757e-01
8.350089251702287330e-01
7.267355643532629195e-01
7.044888416785074492e-01
7.341105062335468112e+00
8.000000000000000000e+01
1.255551715416291403e+00
1.255444279917145911e+00
1.255247411418429104e+00
1.254886752486881196e+00
1.254226334346224103e+00
1.253018027677563317e+00
1.250810709651547725e+00
1.246789897769668087e+00
1.239504404942082472e+00
1.226434381439133414e+00
1.203428346641238544e+00
1.164394596696760154e+00
1.102673866993041374e+00
1.016257953716415807e+00
9.114594658528403226e-01
7.951118679531224975e-01
7.041248357598614005e-01
1.768352033178653970e+00
8.000000000000000000e+01
8.000000000000000000e+01
1.256543742369947259e+00
1.256407971194664075e+00
1.256159173143171159e+00
1.255703359274255693e+00
1.254868628123577912e+00
1.253341160434350066e+00
1.250550015674758431e+00
1.245463109860962980e+00
1.236237417685846607e+00
1.219659804890033783e+00
1.190399600013611003e+00
1.140550572531294771e+00
1.061417024613950266e+00
9.512044917585363857e-01
8.232019952900778703e-01
6.998461027018643144e-01
1.076662573419169933e+00
1.189694929574514326e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.450309336573372798e+00
1.450109414466724367e+00
1.449743021272869914e+00
1.449071631926481141e+00
1.447841668829089823e+00
1.445589462483801935e+00
1.441468947183552229e+00
1.433942318569883190e+00
1.420235421318261526e+00
1.395418329323198314e+00
1.351004478667152675e+00
1.273425090624985989e+00
1.144844601276345353e+00
9.537433373504708989e-01
7.176525392676159631e-01
1.607278992891075786e+00
5.433816073233272981e+00
2.835284930108412738e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.532151089063462202e+00
2.531819497493148052e+00
2.531211777046629585e+00
2.530098107655454953e+00
2.528057681734197093e+00
2.524320672330291337e+00
2.517481055579449123e+00
2.504978577949570795e+00
2.482177210081376817e+00
2.440769533650252399e+00
2.366163397665137502e+00
2.233721075911538900e+00
2.005235194748488325e+00
1.661840133620124282e+00
2.885080073135742218e+00
6.239245297211740038e+00
1.065085551845144352e+01
2.875527820879991481e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.042976279394284944e+00
4.042743334166243763e+00
4.042316408584936127e+00
4.041534058891070202e+00
4.040100687844741856e+00
4.037475567349176231e+00
4.032671238174427408e+00
4.023890104413630375e+00
4.007878966946099020e+00
3.978815724724195757e+00
3.926506100897269480e+00
3.833892536236396253e+00
3.675320203069286862e+00
3.423352986246411600e+00
7.011424380627475195e+00
8.861260382565268046e+00
1.196317880961332669e+01
2.056096745484998323e+01
4.981436525793382231e+01
8.000000000000000000e+01
4.894550552822598988e+00
4.894420029234677116e+00
4.894180819602533816e+00
4.893742479262787270e+00
4.892939434330481951e+00
4.891468895192295996e+00
4.888778222814012864e+00
4.883862415091225984e+00
4.874906218855765694e+00
4.858673301077829798e+00
7.564971176352194959e+00
4.625020341658141021e+00
4.691571204843906884e+00
4.783150366133743780e+00
7.784669778498262360e+00
8.903838344261339799e+00
1.059960950285618964e+01
1.410813170871051447e+01
2.218848597317657934e+01
4.025602667015351699e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_CIP_RK_P1_TAUU.txt <==
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_CIP_RK_P1_maxeps.txt <==
8.881784197001248284e-13
8.881784197001248284e-13
8.881784197001248284e-13
9.999999999999999791e-17
4.440892098500625152e-13
8.881784197001248284e-13
9.999999999999999791e-17
8.881784197001248284e-13
1.332267629550187041e-12
1.776356839400248849e-12
4.440892098500625152e-13
8.881784197001248284e-13
8.881784197001248284e-13
8.881784197001248284e-13
8.881784197001248284e-13
4.440892098500625152e-13
8.881784197001248284e-13
8.881784197001248284e-13
8.881784197001248284e-13
8.881784197001248284e-13
1.162303876205499441e-12
5.811519381027499226e-13
5.811519381027499226e-13
2.905759690513750623e-13
9.999999999999999791e-17
9.999999999999999791e-17
2.905759690513750623e-13
9.999999999999999791e-17
1.162303876205499441e-12
2.905759690513750623e-13
5.811519381027499226e-13
2.905759690513750623e-13
9.999999999999999791e-17
5.811519381027499226e-13
9.999999999999999791e-17
5.811519381027499226e-13
5.811519381027499226e-13
5.811519381027499226e-13
9.999999999999999791e-17
9.999999999999999791e-17
7.605174088211072538e-13
8.555820849237455469e-13
3.802587044105537784e-13
9.506467610263848246e-14
9.506467610263848246e-14
3.802587044105537784e-13
4.753233805131921725e-13
9.506467610263848246e-14
4.753233805131921725e-13
4.753233805131921725e-13
2.851940283079153843e-13
2.851940283079153843e-13
8.555820849237455469e-13
9.506467610263848246e-14
4.753233805131921725e-13
4.753233805131921725e-13
4.753233805131921725e-13
8.555820849237455469e-13
9.506467610263848246e-14
4.753233805131921725e-13
2.488104621177872650e-13
3.110130776472340434e-13
9.999999999999999791e-17
2.488104621177872650e-13
4.354183087061275497e-13
3.110130776472340434e-13
6.220261552944682887e-14
1.244052310588936577e-13
1.866078465883404614e-13
2.488104621177872650e-13
3.110130776472340434e-13
6.220261552944682887e-14
3.110130776472340434e-13
9.999999999999999791e-17
6.220261552944682887e-14
1.866078465883404614e-13
1.244052310588936577e-13
4.976209242355742271e-13
6.220261552944682887e-14
3.732156931766808218e-13
1.628013911087964207e-13
1.628013911087964207e-13
1.628013911087964207e-13
2.849024344403936352e-13
9.999999999999999791e-17
1.221010433315973407e-13
2.849024344403936352e-13
8.140069555439823558e-14
8.140069555439823558e-14
1.221010433315973407e-13
1.221010433315973407e-13
8.140069555439823558e-14
2.035017388859955006e-13
2.849024344403936352e-13
2.035017388859955006e-13
2.035017388859955006e-13
1.221010433315973407e-13
1.628013911087964207e-13
9.999999999999999791e-17
1.628013911087964207e-13
1.065240292605226366e-13
1.864170512059145414e-13
1.065240292605226366e-13
2.130480585210451722e-13
7.989302194539199320e-14
7.989302194539199320e-14
1.331550365756532799e-13
7.989302194539199320e-14
2.663100731513066861e-14
2.663100731513066861e-14
7.989302194539199320e-14
1.065240292605226366e-13
1.065240292605226366e-13
1.065240292605226366e-13
1.597860438907839359e-13
1.065240292605226366e-13
1.331550365756532799e-13
1.331550365756532799e-13
7.989302194539199320e-14
5.326201463026133090e-14
8.712585878883473206e-14
6.970068703106778312e-14
6.970068703106778312e-14
6.970068703106778312e-14
6.970068703106778312e-14
1.045510305466016684e-13
8.712585878883473206e-14
8.712585878883473206e-14
3.485034351553390418e-14
9.999999999999999791e-17
6.970068703106778312e-14
6.970068703106778312e-14
3.485034351553390418e-14
6.970068703106778312e-14
5.227551527330084681e-14
1.045510305466016684e-13
8.712585878883473206e-14
6.970068703106778312e-14
1.045510305466016684e-13
6.970068703106778312e-14
1.140161944288020944e-14
4.560647777152082512e-14
4.560647777152082512e-14
5.700809721440103140e-14
2.280323888576041571e-14
9.121295554304161237e-14
4.560647777152082512e-14
3.420485832864062515e-14
4.560647777152082512e-14
4.560647777152082512e-14
3.420485832864062515e-14
7.981133610016141871e-14
3.420485832864062515e-14
7.981133610016141871e-14
2.280323888576041571e-14
2.280323888576041571e-14
2.280323888576041571e-14
4.560647777152082512e-14
2.280323888576041571e-14
4.793761347439408382e+01
2.238088571993334113e-14
4.476177143986666964e-14
2.984118095991111520e-14
2.984118095991111520e-14
4.476177143986666964e-14
2.238088571993334113e-14
2.984118095991111520e-14
1.492059047995556391e-14
7.460295239977781955e-15
2.238088571993334113e-14
2.238088571993334113e-14
2.984118095991111520e-14
2.238088571993334113e-14
2.984118095991111520e-14
2.984118095991111520e-14
2.984118095991111520e-14
4.476177143986666964e-14
3.730147619988889242e-14
4.538554392768634926e+00
9.943067284794977923e+01
2.571550347972085989e-05
5.888895465892199733e-06
4.134878367092607459e-09
1.952564908746880315e-14
1.952564908746880315e-14
4.881412271867203154e-15
9.762824543734404731e-15
9.762824543734404731e-15
1.464423681560160710e-14
1.952564908746880315e-14
1.464423681560160710e-14
1.464423681560160710e-14
9.762824543734404731e-15
1.952564908746880315e-14
9.999999999999999791e-17
9.762824543734404731e-15
9.762824543734404731e-15
1.464423681560160710e-14
4.577928428595375010e+01
1.091896939417637924e+02
2.678758083521856907e-04
1.881995171176109713e-04
9.928031143346579266e-05
2.655742194369093125e-05
1.518986718652569936e-07
2.555200297194313769e-14
9.582001114478683338e-15
2.235800260045024903e-14
1.597000185746446855e-14
1.277600148597157515e-14
9.999999999999999791e-17
1.277600148597157515e-14
1.277600148597157515e-14
9.582001114478683338e-15
1.277600148597157515e-14
1.277600148597157515e-14
1.277600148597157515e-14
1.748110865843716866e+01
5.921223996854096328e+01
9.909451034009592263e+01
1.320256759105557180e-03
1.185198480747177464e-03
9.773585026449863999e-04
7.009705139392329466e-04
3.794809122015672855e-04
1.134025293456135896e-04
1.907845392728677974e-06
8.359579404420595230e-15
4.179789702210298404e-15
8.359579404420595230e-15
8.359579404420595230e-15
6.269684553315447211e-15
8.359579404420595230e-15
6.269684553315447211e-15
1.044947425552574246e-14
8.359579404420595230e-15
3.682970308207824228e+00
3.059556366397674410e+01
5.718133035153611132e+01
8.224695589575327404e+01
5.194840134126989077e-03
5.032356359814583492e-03
4.740205645953886673e-03
4.273906780676840940e-03
3.555751873035510428e-03
2.585518384923524236e-03
1.446767227216543385e-03
4.709615894226477808e-04
1.590786398462418915e-05
4.102373181598294375e-15
2.734915454398863443e-15
5.469830908797725308e-15
4.102373181598294375e-15
4.102373181598294375e-15
1.367457727199431721e-15
2.734915454398863443e-15
1.462478285547613410e+01
3.231117605445421503e+01
4.898036994596621696e+01
6.488850433492524417e+01
1.906298855322893088e-02
1.886925356850678928e-02
1.852502743359169673e-02
1.796034450279388253e-02
1.694414670949656587e-02
1.531452476869473583e-02
1.280482906856232790e-02
9.391230174762975336e-03
5.380728914474748083e-03
1.892707235540414196e-03
1.033568447271017622e-04
3.579013814381328593e-15
7.158027628762654030e-15
3.579013814381328593e-15
2.684260360785996839e-15
6.050776676614212590e+00
1.773701697526706411e+01
2.884045237525738870e+01
3.937328512040403439e+01
4.956311658978468415e+01
6.790856212153070781e-02
6.770244404042309594e-02
6.732462611613364289e-02
6.663206809210589499e-02
6.540903422231951481e-02
6.339030512061068212e-02
5.976038028541721253e-02
5.397304081007878868e-02
4.507005179229469499e-02
3.308637066186607273e-02
1.908868331679798233e-02
7.401376829580288454e-03
1.051415780528140373e-03
2.927270535669054073e-15
1.735547212885310442e+00
9.335734423352789690e+00
1.673784231583497473e+01
2.372466177221633998e+01
3.044652741360733117e+01
3.701874239129610089e+01
2.301146238924585974e-01
2.298951083014801611e-01
2.294927198323863105e-01
2.287550802191095634e-01
2.274027680737696622e-01
2.249232227309141685e-01
2.206629516918504619e-01
2.134257127608492621e-01
2.004466796195523148e-01
1.802017304715957391e-01
1.495640054211196390e-01
1.084540737433451613e-01
6.466177117459472046e-02
2.975320870892373543e-02
4.601608443779665159e+00
9.531127466930318093e+00
1.417463838440803414e+01
1.861526559840668682e+01
2.293915161395805313e+01
2.719849293018529934e+01
6.502917849582656729e-01
6.500991362522463568e-01
6.497459912842356022e-01
6.490986040394557399e-01
6.479116890566198883e-01
6.457352001787667328e-01
6.417427212207745812e-01
6.344144212406122030e-01
6.224673669825292466e-01
6.011249269707075182e-01
5.647802022091962248e-01
5.067895888725466591e-01
4.206764628492962732e-01
2.021772536259636155e+00
5.288772326268816215e+00
8.380333766284470798e+00
1.131875713329439392e+01
1.416638658807639573e+01
1.696348353706189727e+01
1.973286427919028441e+01
1.224967769739953027e+00
1.224861634658490406e+00
1.224667096563486268e+00
1.224310530366711891e+00
1.223657013324285892e+00
1.222459338266427054e+00
1.220264731870923436e+00
1.216244482227703871e+00
1.208883826092689961e+00
1.196395709658494066e+00
1.175001834111657262e+00
1.136962467581642100e+00
1.077305834470781543e+00
2.828458799477896246e+00
4.889176256652322472e+00
6.837107947186762402e+00
8.714757213206903330e+00
1.055288914155669389e+01
1.236929144813846193e+01
1.417381292398255077e+01
1.539843765752759497e+00
1.539800015940602673e+00
1.539719838176736078e+00
1.539572923620368350e+00
1.539303799306462439e+00
1.538811062261643769e+00
1.537909779755484596e+00
1.536264141811403139e+00
1.533269383707930089e+00
1.527853929126076205e+00
1.518679471939535786e+00
1.503805338662833391e+00
1.479234950442017915e+00
2.803506081406505590e+00
4.097298913673741438e+00
5.337091289818440387e+00
6.546033352946182937e+00
7.737946935271380333e+00
8.920540643748141818e+00
1.009804515773657840e+01
1.533230141879100561e+00
1.533212666534072843e+00
1.533180646189810092e+00
1.533121992585908311e+00
1.533014612976576041e+00
1.532818229719941749e+00
1.532459748193256699e+00
1.531807659798697374e+00
1.530629267340924748e+00
1.528526409483569770e+00
1.524866343731379414e+00
1.518947861419416734e+00
1.570639030528453661e+00
2.431549153983450839e+00
3.251469170629853522e+00
4.047368001150781325e+00
4.829931280626706069e+00
5.605184950665958787e+00
6.376445494357977140e+00
7.145526712365076527e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_CIP_RK_P2_CFLL.txt <==
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_CIP_RK_P2_ERROR.txt <==
6.163222084053614491e-01
6.174594860386531936e-01
6.156996630631177414e-01
6.144110261534125872e-01
3.603631062853918099e+00
3.190606244286244286e-01
6.041623321577740402e-01
6.072974838249336482e-01
3.386983004231642336e-01
3.396103477722561270e-01
3.486470181045746575e-01
3.695915905154408265e-01
3.921171291052283903e-01
4.136101992089045165e-01
4.491674831933067935e-01
5.123847640187078056e-01
7.060318761087576167e-01
1.237154264703714590e+00
3.465775413521317461e+00
3.786408359883053354e+00
6.163222084939384837e-01
6.174594863049915894e-01
6.156996636969486181e-01
6.144110274457812437e-01
3.603631056239423369e+00
3.190606254410139897e-01
6.041623404323570590e-01
6.072974987206923858e-01
3.386983023454574471e-01
3.396103504190400857e-01
3.486470218401559462e-01
3.695915952244117619e-01
3.921171312600397751e-01
4.136102027394808478e-01
4.491675004189565890e-01
5.123847839643979052e-01
7.060318932603523168e-01
1.237154191555222660e+00
3.465779106751855299e+00
3.786408362059859645e+00
6.163222084624782049e-01
6.174594868888462207e-01
6.170934447478176876e-01
6.144110318459810038e-01
3.603631033489885116e+00
3.190606287237485739e-01
3.277609424911659963e-01
6.072975518299680298e-01
3.386983088788358964e-01
3.396103595388227370e-01
3.486470348572401901e-01
3.695916133926974156e-01
3.921171596971467777e-01
4.136102392137467887e-01
4.491675623898547243e-01
5.123848661524479375e-01
7.060319438491804434e-01
1.237153932183650440e+00
3.465792641583476108e+00
3.786408361419488777e+00
6.163222077366691254e-01
6.174594879042468731e-01
6.170934494688524730e-01
6.144110464306570263e-01
3.603630956968640664e+00
3.595573785981491799e+00
3.277609555717068690e-01
6.072977410524715847e-01
3.386983304214339907e-01
3.396103903187456807e-01
3.486470795855133309e-01
3.695916768064924640e-01
3.921172470942924093e-01
4.136103801556722526e-01
4.491677885653342361e-01
5.123851861060759738e-01
7.060321425506496107e-01
1.237153019479017013e+00
3.465842839328959535e+00
3.786408372079290263e+00
6.163222005379608293e-01
6.174594853313383203e-01
6.170934601107549433e-01
6.144110922825716248e-01
3.603630709388114806e+00
3.595573281420275435e+00
3.277609923346914700e-01
6.072984145190577498e-01
3.386983976024381948e-01
3.396104904959278969e-01
3.486472297521579500e-01
3.695918936126463827e-01
3.921175687066076887e-01
4.136108870584945807e-01
4.491685992473554712e-01
5.123863071726120211e-01
7.060328602544173604e-01
1.237149728786675285e+00
2.705763490046313002e+00
3.786408393301223363e+00
6.163221500015466647e-01
6.174594422628211232e-01
6.170934642070969867e-01
6.144112220930653123e-01
3.603629965473732266e+00
3.595571613583344206e+00
3.277610693350639925e-01
6.073008074732411110e-01
3.386985843412069763e-01
3.396107951255037949e-01
3.486477138812824061e-01
3.695926183829484901e-01
3.921186607641242716e-01
4.136126614792907663e-01
4.491714583532012695e-01
5.123903160925511457e-01
7.060354796759323870e-01
1.237137807057799410e+00
2.524692475761955990e+00
3.786408484899807192e+00
6.163977055258090809e-01
6.174591034925107635e-01
6.170932937470430257e-01
6.144115005144112907e-01
3.603628075568444444e+00
3.595566392355519891e+00
3.277610481337031034e-01
1.870260229231445415e+00
3.386989610261414430e-01
3.396115930486761081e-01
3.486491580715703198e-01
3.695949349362098735e-01
3.921223064880487441e-01
4.136187771534317048e-01
4.491815379395852070e-01
5.124047066601334910e-01
7.060451175202614449e-01
1.237094281835644960e+00
2.478121659500642782e+00
3.786408843756202014e+00
6.174534201269434863e-01
6.174568850773343165e-01
6.170916755936194376e-01
6.156950021218999813e-01
3.603625523344704984e+00
3.595551790032355033e+00
6.041832879829802661e-01
6.073392024437628267e-01
3.386987216807008649e-01
3.396128582627488957e-01
3.486527583176624034e-01
3.696017197789160380e-01
3.921339380591177259e-01
4.136393905343728195e-01
4.492167420141587320e-01
5.124563460097870671e-01
7.060811335189868254e-01
1.236933486104149438e+00
1.805582461449893650e+00
3.786409447882952861e+00
6.163810720274895960e-01
6.161388641155526313e-01
6.156879800385421930e-01
6.144059102556976848e-01
3.603639386226948016e+00
3.595521966616646914e+00
6.042311313752088964e-01
6.074439328672172067e-01
3.386892135763925338e-01
3.396087145360937032e-01
3.486570861566649082e-01
3.696177795702220714e-01
3.921677874748145110e-01
4.137061906710698400e-01
4.493380009636826489e-01
5.126420008607059930e-01
7.062188863352432122e-01
1.236329171806421323e+00
1.801132136948701890e+00
3.786412648451234375e+00
6.162490167650945816e-01
6.162583621173556292e-01
6.170101623294458326e-01
6.143559256517396872e-01
3.603814356369650973e+00
3.693504678865751512e+00
3.276434309352033170e-01
6.078055337895944543e-01
3.386080524567673944e-01
3.395465747915478172e-01
3.486257880170496315e-01
3.696301597837384212e-01
3.922460659390844540e-01
4.139064857649851770e-01
4.497451305715697845e-01
5.133106087376509974e-01
7.067641354543821031e-01
1.234000579365032602e+00
1.782084728867193935e+00
3.786418829868208658e+00
6.158513379068458748e-01
6.169262676377862409e-01
6.165971678901794872e-01
1.698313276353179857e+00
1.702291236859993617e+00
3.596280880903535593e+00
3.270224790630577028e-01
3.350235311851871289e-01
3.863785766771246077e+00
3.390667106463527425e-01
3.482580966837301450e-01
3.694266099864456643e-01
3.922885292413842984e-01
4.144044701477083703e-01
4.510443186637696500e-01
3.630609542158879322e+00
7.090313763147850779e-01
1.224722669755570870e+00
1.691198950157464909e+00
7.165883180103072014e+00
6.144211556757601667e-01
6.141459288241372105e-01
6.125463250149959515e-01
1.700173963380018138e+00
1.703861922082179126e+00
3.145310136823453728e-01
3.234138372428919661e-01
3.315509002752405898e-01
3.347322757223659129e-01
3.359603559917910820e-01
3.455535307900025055e-01
3.673391973770939178e-01
3.911184813832089824e-01
4.149349318979756451e-01
4.547317650975219450e-01
5.243149420367871905e-01
7.191089840968232227e-01
1.186759395666131089e+00
1.492460648130460976e+00
6.494267040993382700e+00
5.761649975011250424e-01
5.762044397848242738e-01
6.031621847481558607e-01
6.026408675697908501e-01
8.720844336501427652e-01
2.938402287876797359e-01
1.730863669398029048e+00
3.119392465178891793e-01
4.877424040691284990e-01
4.597542502410329135e+00
3.284433870948232914e-01
3.524882700069508212e-01
3.795929339620696674e-01
4.096004515598721807e-01
4.618907361723174065e-01
5.540936656479227285e-01
7.670902042131499954e-01
1.057102385891044882e+00
2.143519235701950354e+00
5.136245923924205314e+00
2.973374450284619330e-01
1.622250781041589263e-01
1.624058255065585488e-01
1.194234530152250118e+00
1.196972340980054561e+00
1.837107692097497691e-01
1.950556522681206606e-01
9.628322358691899785e-01
4.586520822892887317e+00
2.736215307816776132e+00
2.281483610328464418e-01
2.594516685140517698e-01
2.971737434480041795e-01
3.474372671831239545e-01
4.484877684612753601e-01
6.499534968761156994e-01
9.861138640909591357e-01
1.088886821442210495e+00
1.676046074635896055e+00
3.778210281801775317e+00
5.168370939872517500e-01
5.176151934162009915e-01
5.168261694170283027e-01
5.147117409924117926e-01
5.157373020624564930e-01
8.146927485171452377e-01
5.003489323502416930e-01
5.080362402766985808e-01
5.702577246846245451e-01
5.121865389077525643e-01
5.067184879416315457e-01
4.882373358809600772e-01
4.642537601606170350e-01
4.459609377661710172e-01
3.076271096293097806e-01
1.110169375754951782e+00
1.737602205561944224e+00
2.016108182128161896e+00
1.883782275201536072e+00
3.741784888703940215e+00
1.548129515029597059e+00
1.546453892641388217e+00
4.968415969777426611e+00
5.151621429953998188e+00
3.277264035167597900e+00
1.646825159694503160e+00
2.468874193670665740e+00
5.269968365609655869e+00
2.228143070475963938e+00
4.725322773984325764e+00
4.812698089233318655e+00
4.527479118401124936e+00
7.592049509589031686e+00
7.784220283225463888e+00
6.444099236663059393e+00
4.548635789541264351e+00
4.295873196612389755e+00
9.711944573844409234e+00
3.712292248219878132e+00
6.419388452663692846e+00
3.502017765869336330e+00
3.259204616277730615e+00
3.055313036345771227e+00
3.302911889642712318e+00
3.567170732285054768e+00
3.647056342757732050e+00
3.429515909559040399e+00
3.040218738644453023e+00
3.077828190312106749e+00
4.402982424509107595e+00
6.428170011584116494e+00
7.534956284801185511e+00
7.422156136748296440e+00
7.706049509118797047e+00
8.941273359582647018e+00
4.532572202494629110e+00
5.141998933185710996e+00
7.009953896629596670e+00
7.840376381427056174e+00
6.729485429943974140e+00
4.987181570921973339e+00
4.985716953559559350e+00
4.983158350444603535e+00
3.991595134398238098e+00
4.436616325613149669e+00
5.008218411435386486e+00
5.048478935373180043e+00
5.551261821312544420e+00
7.599659689629031156e+00
6.867383713358912622e+00
7.931886389456989761e+00
7.940993383517270132e+00
8.926869706524545478e+00
9.104111408161179142e+00
7.947427260644896130e+00
7.947699149126970397e+00
7.947745592167823503e+00
7.947671976673372107e+00
7.947571432943556502e+00
7.947515218963000727e+00
6.554086455508048914e+00
6.549116976060462392e+00
6.590981710652989101e+00
6.662941559292248073e+00
6.588164358954286648e+00
6.571142731191412345e+00
5.710642104779101835e+00
6.704316788403501093e+00
6.765677510035675191e+00
8.289489393440097942e+00
8.969737151052539659e+00
8.980196865618893298e+00
8.984365833820115554e+00
8.359015352480579253e+00
8.987464695472237253e+00
8.988024271827352862e+00
8.988320843463483811e+00
8.988476999855823379e+00
8.988563243904467370e+00
8.988612062268797942e+00
7.150904085907325403e+00
7.150256638781477214e+00
7.148910677084420406e+00
7.221949198293040162e+00
8.084265613336199863e+00
7.542403909176552013e+00
7.392166339248514184e+00
7.466211130958092745e+00
8.368985898617669505e+00
9.397798334730302017e+00
9.853221075783535454e+00
9.863389377518101853e+00
9.867367047688333059e+00
9.869318570297894055e+00
9.870348477593251957e+00
9.870904520691047068e+00
9.871206822904749600e+00
9.871371835643197201e+00
9.871462772706122379e+00
9.871547159644990188e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_CIP_RK_P2_IRES.txt <==
1.420761061702429995e+00
1.400114441498377493e+00
1.362913370210476982e+00
1.298248119152690006e+00
7.626138609420990200e+00
5.773609388484902682e-01
7.904461382731829966e-01
5.881040734863676178e-01
5.816315981702455673e-01
5.739898752090470957e-01
5.699196139605661182e-01
5.635610456379347433e-01
5.625533483031297521e-01
5.495566658719287512e-01
5.543975615553125014e-01
5.862770898344499271e-01
6.308722538689156556e-01
6.959772168026375772e-01
2.873041482266365687e+00
5.137703520253928069e+00
1.420761035986979115e+00
1.400114416662782579e+00
1.362913347038599898e+00
1.298248098781335402e+00
7.626137366256517502e+00
5.773609171592868350e-01
7.904461381950703691e-01
5.881040764662079923e-01
5.816315826830978919e-01
5.739898553613056453e-01
5.699195984327258824e-01
5.635610356919340536e-01
5.625533512706929473e-01
5.495566738486548086e-01
5.543975698607542801e-01
5.862770946335605915e-01
6.308722558662265278e-01
6.959772182288161968e-01
2.873041481839469835e+00
5.137703520030139970e+00
1.420760944022347649e+00
1.400114327818928750e+00
1.362605213235988932e+00
1.298248025866916899e+00
7.626132927226101366e+00
5.773608391807490969e-01
5.814832487231007541e-01
5.881040870640766860e-01
5.816315268899817648e-01
5.739897839723109296e-01
5.699195424927121501e-01
5.635609997214798828e-01
5.625533615665851972e-01
5.495567021525895601e-01
5.543975994641429095e-01
5.862771117746402583e-01
6.308722630048363422e-01
6.959772233116583440e-01
2.873041480317752860e+00
5.137703519237515337e+00
1.420760614818219691e+00
1.400114009658256942e+00
1.362604915014229423e+00
1.298247764517233227e+00
7.626117074760643710e+00
6.397511468158092462e+00
5.814829944001347339e-01
5.881041246815109647e-01
5.816313249661598794e-01
5.739895261958209982e-01
5.699193400217665850e-01
5.635608687765185643e-01
5.625533966983141676e-01
5.495568022554760956e-01
5.543977048944197517e-01
5.862771730140062809e-01
6.308722885346066400e-01
6.959772414111892180e-01
2.873041474892643610e+00
5.137703516390533132e+00
1.420759434700229695e+00
1.400112868411441447e+00
1.362603844814136433e+00
1.298246825776040225e+00
7.626060456815369371e+00
6.397465253951778230e+00
5.814820706196618394e-01
5.881042577900814639e-01
5.816305891309416776e-01
5.739885900274536157e-01
5.699186021199523777e-01
5.635603875014056907e-01
5.625535132479418943e-01
5.495571544754399573e-01
5.543980798942783617e-01
5.862773918915152871e-01
6.308723799245495867e-01
6.959773057753936287e-01
7.878204155326267166e-01
5.137703506011595422e+00
1.420755195296032225e+00
1.400108764766459624e+00
1.362599994044382701e+00
1.298243443356402960e+00
7.625858236818586988e+00
6.397299816002612438e+00
5.814786865429222296e-01
5.881047264907786065e-01
5.816278807407007090e-01
5.739851613974847888e-01
5.699158857326283023e-01
5.635585941519234421e-01
5.625538808408919733e-01
5.495583836767083952e-01
5.543994109821236416e-01
5.862781746429326368e-01
6.308727075469943157e-01
6.959775341850308328e-01
7.878205002846579985e-01
5.137703468815479901e+00
1.421122021272765990e+00
1.400093956388309024e+00
1.362586084127489050e+00
1.298231199928449264e+00
7.625136191607398750e+00
6.396707042037880875e+00
5.814661384479663520e-01
6.382873448473938005e-01
5.816177697725032347e-01
5.739724524558715846e-01
5.699057428482556809e-01
5.635517830343567125e-01
5.625549277854112740e-01
5.495626164923950174e-01
5.544041200452217710e-01
5.862809761317873125e-01
6.308738845454849864e-01
6.959783420705277779e-01
7.878207913165206078e-01
5.137703334521325438e+00
1.421075619187422090e+00
1.400040247111127067e+00
1.362535557378762308e+00
1.297107561733123804e+00
7.622561406760733682e+00
6.394581913095924719e+00
7.904438156154227624e-01
5.881120119311448180e-01
5.815792872131304581e-01
5.739245574149287599e-01
5.698671281848786130e-01
5.635252522698579458e-01
5.625572113636670979e-01
5.495768667109292016e-01
5.544206867049786824e-01
5.862910124827128699e-01
6.308781262041556204e-01
6.959811844706192963e-01
7.878278707916257506e-01
5.137702836923586425e+00
1.420864544553925857e+00
1.399904639908346349e+00
1.362659696902366990e+00
1.298022570102605355e+00
7.613417330569462571e+00
6.386972438237300764e+00
7.904334472537443146e-01
5.881310742439394001e-01
5.814291446667314567e-01
5.737401365418018928e-01
5.697164177765682291e-01
5.634186239552962938e-01
5.625573915940134118e-01
5.496229346062715404e-01
5.544784010948787811e-01
5.863270013788015600e-01
6.308934808540276329e-01
6.959910982484125430e-01
7.878309992602650080e-01
5.137701008839666628e+00
1.419745341646473813e+00
1.398703421220548249e+00
1.361667223949739380e+00
1.297412520399419344e+00
7.581320560601182201e+00
6.613953041248424647e+00
5.805162631848326260e-01
5.881929823170414240e-01
5.808263067969453575e-01
5.730119506284424569e-01
5.691110655506038674e-01
5.630290848461342312e-01
5.625144315077124091e-01
5.497603265049992860e-01
5.546758272910787824e-01
5.864560645000070904e-01
6.309494100286050511e-01
6.960251679472764241e-01
7.878402554791141821e-01
5.137694123791441747e+00
1.417368004173869434e+00
1.396438041363544214e+00
1.359117165475071776e+00
3.394202937282611021e+00
2.912419449693947726e+00
6.266094219827892609e+00
5.776034480915747116e-01
5.841296686934041027e-01
4.558626364442301515e+00
5.700695214338643568e-01
5.666145129552775384e-01
5.620059022782861735e-01
5.621259197171649680e-01
5.500973017904368101e-01
5.553264730840732355e-01
6.260897960340002788e-01
6.311548097111210343e-01
6.961392147617215809e-01
7.878627487554173969e-01
8.000000000000000000e+01
1.407145859477500371e+00
1.386275543532664134e+00
1.349751196626321592e+00
3.387166240092279512e+00
2.905222101739602714e+00
5.605892597816168887e-01
5.657628494511111050e-01
5.729395951477277427e-01
5.680119571733986961e-01
5.581168627525564530e-01
5.562400150441175750e-01
5.569863459313396659e-01
5.595398094681571788e-01
5.504431016341554406e-01
5.572931691467504223e-01
5.885419523880195403e-01
6.319170243151195354e-01
6.965026906977858090e-01
7.878851122589337619e-01
3.128330083034272491e+01
1.357541711409173679e+00
1.337762911843064062e+00
1.316023014960451709e+00
1.255145837044841173e+00
1.282419024505821126e+00
5.125994980443787652e-01
1.320734923219819112e+00
5.293387361067294350e-01
5.281038289425655785e-01
5.660665126930296553e-01
5.180252685944014557e-01
5.341712660169145588e-01
5.454007778860434641e-01
5.474347596203832378e-01
5.619699742260761965e-01
5.939470821729373462e-01
6.347952208915839112e-01
6.975610602986678233e-01
8.514488616672304389e-01
8.000000000000000000e+01
7.170676264077575635e-01
3.432482077422783218e-01
3.469262487857581179e-01
2.081857021167606625e+00
1.787637843331443488e+00
3.655231892905257962e-01
3.782209298137849118e-01
1.335760875999548958e+00
3.265760439436763640e+00
6.703529324635806752e+00
4.225594332139597786e-01
4.572655666227760096e-01
4.924321353218353292e-01
5.267526689022277164e-01
5.668607493429417277e-01
6.084555825900478387e-01
6.482332019895056252e-01
6.986120960109789557e-01
8.000000000000000000e+01
8.000000000000000000e+01
9.859244357125918068e-01
9.850476803613412713e-01
9.835359442337542335e-01
9.810290902175490269e-01
9.899966397713452215e-01
1.238326408937111323e+00
9.361194241529789961e-01
8.997052035714908635e-01
6.903086331899758177e-01
8.169234488429476526e-01
7.366436023179711023e-01
6.404749068074958585e-01
5.801496997283488444e-01
5.649483218303996690e-01
5.912983245038699875e-01
8.000000000000000000e+01
2.184890097493755512e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.859430038121356876e+00
2.816393592248770172e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.994010087229086281e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_CIP_RK_P2_TAUU.txt <==
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00
1.000000000000000082e-05
1.832980710832437485e-05
3.359818286283781333e-05
6.158482110660267199e-05
1.128837891684688374e-04
2.069138081114790220e-04
3.792690190732249909e-04
6.951927961775604793e-04
1.274274985703133418e-03
2.335721469090121152e-03
4.281332398719391377e-03
7.847599703514606187e-03
1.438449888287663021e-02
2.636650898730358294e-02
4.832930238571751802e-02
8.858667904100822610e-02
1.623776739188720897e-01
2.976351441631319150e-01
5.455594781168514595e-01
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_CIP_RK_P2_maxeps.txt <==
6.845564898802922738e-01
6.484008840464167145e-01
5.849960076269200560e-01
4.780313834081746371e-01
3.102314445126854170e-01
7.349329858012106087e-02
2.456606199309113725e-02
3.195569460338217038e-02
2.194662981401067359e-02
1.207040900990459173e-02
3.222077985369750045e-03
2.281767217010808451e-06
3.378520124618824563e-06
4.153873902878122165e-06
2.197071411276293944e-06
9.841687460141320647e-07
1.206312827333704238e-07
1.009192729379175006e-08
3.004443649335185000e+03
7.181134552305687066e+03
6.845564662766149278e-01
6.484008602047356407e-01
5.849959833914505358e-01
4.780313585649237917e-01
3.102314147208540263e-01
7.349326864583849428e-02
2.456606133481380183e-02
3.195569368605533783e-02
2.194662888195537606e-02
1.207039746246665705e-02
3.222066413044773724e-03
2.281618922555630451e-06
3.378475496779680674e-06
4.153829956559520926e-06
2.197060879987118399e-06
9.841600302550834385e-07
1.206310153727287403e-07
1.103767367096169437e+03
3.894890729594936602e+03
6.531225951419835837e+03
6.845563821260637338e-01
6.484007752104202771e-01
5.849958969787704133e-01
4.780312699507291430e-01
3.102313084305083346e-01
7.349316179517556558e-02
2.456605897810738848e-02
3.195569041384978271e-02
2.194662554785444669e-02
1.207035623950785536e-02
3.222025101834862480e-03
2.281091632030784344e-06
3.378306346544691585e-06
4.153661728385677619e-06
2.197029266656515714e-06
9.841254016843462457e-07
1.248605346210813849e+02
2.014237622443426062e+03
3.764154687030988498e+03
5.439644221099870265e+03
6.845560823427896402e-01
6.484004723887107913e-01
5.849955890452313012e-01
4.780309540718299943e-01
3.102309293481784747e-01
7.349278045727786202e-02
2.456605057143609883e-02
3.195567873352608140e-02
2.194661365279045734e-02
1.207020909642012550e-02
3.221877631499421926e-03
2.279209381565558145e-06
3.377711168475990307e-06
4.153066387413066874e-06
2.196910532276205765e-06
9.840085519992344111e-07
9.620100498575073971e+02
2.125282593891198758e+03
3.234521267848218031e+03
4.306283298109397037e+03
6.845550155856611196e-01
6.483993946230467431e-01
5.849944927511820936e-01
4.780298289218798402e-01
3.102295780675330406e-01
7.349141974032846747e-02
2.456602056432085832e-02
3.195563704679658945e-02
2.194657119624532013e-02
1.206968389878479951e-02
3.221351247934412920e-03
2.272491286945165309e-06
3.375584696386238438e-06
4.150939573936575147e-06
2.196490795861024048e-06
3.906687661650906307e+02
1.166510234269706416e+03
1.901721528722561516e+03
2.609265857039323237e+03
3.299104162559096949e+03
6.845512261796268261e-01
6.483955650661461512e-01
5.849905955355181320e-01
4.780258260629619560e-01
3.102247652164470404e-01
7.348656566170483351e-02
2.456591346841839260e-02
3.195548827407707071e-02
2.194641966301950214e-02
1.206780947129508855e-02
3.219472479198626658e-03
2.248511532082558244e-06
3.367994926046156731e-06
4.143350554614915425e-06
9.213234104875036223e+01
6.143636599213095906e+02
1.102219413975491307e+03
1.569889978965748469e+03
2.024144457744677538e+03
2.470381305531586804e+03
6.845378023067254514e-01
6.483819932635247474e-01
5.849767739886430062e-01
4.780116131156726955e-01
3.102076464210170026e-01
7.346925856773901808e-02
2.456553128760481305e-02
3.195495741210210849e-02
2.194587889788081336e-02
1.206112099348206033e-02
3.212767923316041298e-03
2.162912291828252409e-06
3.340903488233994981e-06
4.116258563874662755e-06
3.028235523976671857e+02
6.270053229609711707e+02
9.365163505721179718e+02
1.235951371386816163e+03
1.529216673531807828e+03
1.818935713121227309e+03
6.844904600632943925e-01
6.483340981906363654e-01
5.849279431637258719e-01
4.779613081242747863e-01
3.101468953431261721e-01
7.340761158528535946e-02
2.456416774170255835e-02
3.195306366750629012e-02
2.194394953329519699e-02
1.203726504782987386e-02
3.188851407147111523e-03
1.857371603446328771e-06
3.244197151416912728e-06
1.316746829658858644e+02
3.477258467047087720e+02
5.528367600927979311e+02
7.504488097665750956e+02
9.433333707174190295e+02
1.133465291509617373e+03
1.322048908641541857e+03
6.843247253758826254e-01
6.481662580951562669e-01
5.847565266042956678e-01
4.777842173969405470e-01
3.099321634398732872e-01
7.318846706746108544e-02
2.455930485256191398e-02
3.194631151004259650e-02
2.193706878435952232e-02
1.195225963994124042e-02
3.103612639810334438e-03
7.777238482145941967e-07
4.071083246511634712e+01
1.858959411075454398e+02
3.220421220632182440e+02
4.526320860550498537e+02
5.796124843251791390e+02
7.044591466477772883e+02
8.280978522568622111e+02
9.510655309040539578e+02
6.837518347271634989e-01
6.475851587171104207e-01
5.841614176956172466e-01
4.771666779109737799e-01
3.091787285261980989e-01
7.241271724586137437e-02
2.454197574639227497e-02
3.192225995167771030e-02
2.191255058841821285e-02
1.165002141945034424e-02
2.800449396565078512e-03
1.952564908746880315e-14
9.372922652784245656e+01
1.843631634953640344e+02
2.708127545121101321e+02
3.545025522676539254e+02
4.365368897291413077e+02
5.176281767766118946e+02
5.981941879255499543e+02
6.784706163450683789e+02
6.818163575359913464e-01
6.456168325043255551e-01
5.821367004495255904e-01
4.750506510134835381e-01
3.065725126093760133e-01
6.969169893801475946e-02
2.448032154213005893e-02
3.183675354949271757e-02
2.182533897953644816e-02
1.058075813264977919e-02
1.727396096666241818e-03
4.219981565798565981e+01
1.030131324726682891e+02
1.604110652178569580e+02
2.156578142127733599e+02
2.696089758604014719e+02
3.228205371025352406e+02
3.756199013476716004e+02
4.281919970055814701e+02
4.806394267376308562e+02
6.755616087063492925e-01
6.392275271598611974e-01
5.755147818760353307e-01
4.680470590080574311e-01
2.988883353611687665e-01
6.034271702711412749e-02
2.428093637068665100e-02
3.153400286862698132e-02
2.151630329185514126e-02
6.841430856966696297e-03
1.351257926701422463e+01
5.538984152884145118e+01
9.376831646529606701e+01
1.303451817661558039e+02
1.658751519703690178e+02
2.008156656351963534e+02
2.354299695864382898e+02
2.698651002044908296e+02
3.042021518736355574e+02
3.384856026509397111e+02
6.572197813119677878e-01
6.203288700365015007e-01
5.556455339642629720e-01
4.465607366884312146e-01
2.749279602093202546e-01
4.260709220609586179e-02
2.368106072477964286e-02
3.047148872813793680e-02
2.043042088184685370e-02
1.640949272639316172e-14
2.753231897640564085e+01
5.374286666922712641e+01
7.813157130959193353e+01
1.015928938381002382e+02
1.245616178090891140e+02
1.472656173715218415e+02
1.698264430608992086e+02
1.923095417556554878e+02
2.147503516673489514e+02
2.371681253627114074e+02
6.165131230999169043e-01
5.773763505377135230e-01
5.087370497488146182e-01
3.929350272570713010e-01
2.106644098675654886e-01
3.700988790108482307e-02
2.205521685835844584e-02
2.754605028260781463e-02
1.724363560274829940e-02
1.048616866737063269e+01
2.966172241850152247e+01
4.627066292382320256e+01
6.186983361786012381e+01
7.700522308204386945e+01
9.191087714654919694e+01
1.066977823803386940e+02
1.214218124915976205e+02
1.361121009704839651e+02
1.507841469636262559e+02
1.654462896801611294e+02
5.440601212043310042e+00
5.419177888147791222e+00
5.379286909560157426e+00
5.304083198009997169e+00
5.160858928842459115e+00
4.875240080720657510e+00
4.281460950692424383e+00
3.055662387806776792e+00
1.914078351216683904e+00
1.468352051034850980e+01
2.677803608335684515e+01
3.736872364900740706e+01
4.740821648525039222e+01
5.721560336499660337e+01
6.691493445466180390e+01
7.656058168697308020e+01
8.617847029341378118e+01
9.578166410806927900e+01
1.053769738003905161e+02
1.149680216000820820e+02
8.301303842177766512e+00
8.294724188685272281e+00
8.282369646556903220e+00
8.258538909913690773e+00
8.210904103937020082e+00
8.110516275430724065e+00
7.884741094541602990e+00
7.369261431290262898e+00
6.708940513510880166e+00
1.452825315292998631e+01
2.221324553385156975e+01
2.901040597755381967e+01
3.550422527920132154e+01
4.187935101004462268e+01
4.820254885755712593e+01
5.450108728278177495e+01
6.078724406906457034e+01
6.706696174111557696e+01
7.334326000467878259e+01
7.961772053327777598e+01
8.424702799318440682e+00
8.422181554970871176e+00
8.417333999782847798e+00
8.407717987405325388e+00
8.387535639301042067e+00
8.342050788557921592e+00
8.231507182214516050e+00
7.959602363305012140e+00
7.569861852777385991e+00
1.262669131794357469e+01
1.754136229358896060e+01
2.192842771234153787e+01
2.614433002312533816e+01
3.029745047571410410e+01
3.442481088427105362e+01
3.854056726046493253e+01
4.265071157413534308e+01
4.675800655468474076e+01
5.086381003839699133e+01
5.496881853250852146e+01
7.425310829705619398e+00
7.424247549278306657e+00
7.422151146985561887e+00
7.417813985144417366e+00
7.408208533690541664e+00
7.385088682332066945e+00
7.325026233966395850e+00
7.168552892225609874e+00
6.927182686023290792e+00
1.025347572289446774e+01
1.341605820774497992e+01
1.625975991554816602e+01
1.900387792558296951e+01
2.171346480328700324e+01
2.440976248147865491e+01
2.710042092745202424e+01
2.978847706446848420e+01
3.247525391695928931e+01
3.516137453541617930e+01
3.784714953204915133e+01
6.097640599119696247e+00
6.097171593248022603e+00
6.096215578862069329e+00
6.094139937847735666e+00
6.089251986867237676e+00
6.076678054448709787e+00
6.042148549746009678e+00
5.948127159301706435e+00
5.795356170520417294e+00
7.988392940420201427e+00
1.003379658728431600e+01
1.188274316316334378e+01
1.367202961587081234e+01
1.544157225126994959e+01
1.720395928917628225e+01
1.896349657067523609e+01
2.072179020902439817e+01
2.247949760511791339e+01
2.423691257614396122e+01
2.599417616134815034e+01
4.797162095328024733e+00
4.796948425749273603e+00
4.796493767707902478e+00
4.795448881364228200e+00
4.792824414518356946e+00
4.785644745507961595e+00
4.765004779520251255e+00
4.707007982344194374e+00
4.609222818603017302e+00
6.053282874117302370e+00
7.381079642450733225e+00
8.585786851518845353e+00
9.753860736231942496e+00
1.091024898402747390e+01
1.206261798756279546e+01
1.321348305102533516e+01
1.436373123393414097e+01
1.551370330080101567e+01
1.666354269275895561e+01
1.781331504573488544e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_DeC_P1_CFLL.txt <==
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_DeC_P1_ERROR.txt <==
9.007582300694751964e-01
9.007599754774140433e-01
9.007645761844833565e-01
9.007766975082602823e-01
9.008085950442488166e-01
9.008922816378617249e-01
9.011102154826490240e-01
9.016677650725646309e-01
9.030377069388336730e-01
9.061253366881008020e-01
9.119926557297765024e-01
9.202508109817175708e-01
9.347894028019954060e-01
9.801697570072289700e-01
1.003103289783589869e+00
1.012065428605557260e+00
1.015475396002142983e+00
1.016787424118128280e+00
1.017336868565113850e+00
1.017684187608747903e+00
9.007574108199530860e-01
9.007591562331963564e-01
9.007637569576329994e-01
9.007758783341879294e-01
9.008077760203054840e-01
9.008914630239583943e-01
9.011093979769296825e-01
9.016669505070409318e-01
9.030369000280678016e-01
9.061245490848189865e-01
9.119919144651116305e-01
9.202501761291355109e-01
9.347892477507101505e-01
9.801703088190174551e-01
1.003105510783681709e+00
1.012072026069515074e+00
1.015493588994576646e+00
1.016836465984185534e+00
1.017468445444315694e+00
1.018038587233188741e+00
9.007554972787047420e-01
9.007572426976823143e-01
9.007618434548726460e-01
9.007739649422398243e-01
9.008058629558939323e-01
9.008895508855867540e-01
9.011074883705636474e-01
9.016650476783694135e-01
9.030350149375304669e-01
9.061227088758981862e-01
9.119901821859669466e-01
9.202486920395313019e-01
9.347888845924011703e-01
9.801715991465123068e-01
1.003110710249776716e+00
1.012087494270841548e+00
1.015536345604148849e+00
1.016952168208349550e+00
1.017780815676279760e+00
1.018888508454899089e+00
9.007510277703094648e-01
9.007527731888245182e-01
9.007573739937041468e-01
9.007694956910217154e-01
9.008013943956530989e-01
9.008850843652832507e-01
9.011030275666909173e-01
9.016606023874735865e-01
9.030306105735881328e-01
9.061184085719264925e-01
9.119861328883408502e-01
9.202452211578455721e-01
9.347880327756902252e-01
9.801746181727722940e-01
1.003122897097624033e+00
1.012123832993817807e+00
1.015637158575277921e+00
1.017226586787582709e+00
1.018528781598424748e+00
1.020955152570134361e+00
9.007405882629333504e-01
9.007423336150784943e-01
9.007469344297381886e-01
9.007590564531616772e-01
9.007909565018409337e-01
9.008746507985985197e-01
9.010926066451152572e-01
9.016502165629507459e-01
9.030203185408814948e-01
9.061083568393080157e-01
9.119766635467025928e-01
9.202370982291905310e-01
9.347860303675317173e-01
9.801816883155838322e-01
1.003151513981932919e+00
1.012209462628422818e+00
1.015876043517377036e+00
1.017882714507563735e+00
1.020343249157964038e+00
1.026085789262818349e+00
9.007162047693967333e-01
9.007179497425649162e-01
9.007225502159056374e-01
9.007346724074744015e-01
9.007665746341838586e-01
9.008502774786751877e-01
9.010682603362958343e-01
9.016259481690570565e-01
9.029962627780416806e-01
9.060848524978669660e-01
9.119545055805844402e-01
9.202180685801077953e-01
9.347813074827202584e-01
9.801982686231833775e-01
1.003218900483142884e+00
1.012412184754722499e+00
1.016446410744304973e+00
1.019470856349499632e+00
1.024832075882989191e+00
1.039215290584672768e+00
9.006592539755128302e-01
9.006609972608264902e-01
9.006655956336886426e-01
9.006777161032822887e-01
9.007096199836177597e-01
9.007933372235524816e-01
9.010113741548064770e-01
9.015692294598096623e-01
9.029400176854972537e-01
9.060298601018883513e-01
9.119026079941073837e-01
9.201734183886343121e-01
9.347701119348059695e-01
9.802372340617591107e-01
1.003378262906686080e+00
1.012895536902173488e+00
1.017824033725438726e+00
1.023386700798644577e+00
1.036261690430813509e+00
1.074201796450737989e+00
9.005262475142523648e-01
9.005279839933468811e-01
9.005325728093229731e-01
9.005446817046138808e-01
9.005765771860910762e-01
9.006603081548524292e-01
9.008784391678256176e-01
9.014366337408344920e-01
9.028084457736486046e-01
9.059010876939348478e-01
9.117808846433709258e-01
9.200684079796114245e-01
9.347433725440661423e-01
9.803291050500392290e-01
1.003757613395431569e+00
1.014060525638792010e+00
1.021209952103190766e+00
1.033309466423872225e+00
1.066529752567536571e+00
1.170880332313022798e+00
9.002156705404388282e-01
9.002173808964897272e-01
9.002219307854666397e-01
9.002339856783299066e-01
9.002658177474053280e-01
9.003495096966862565e-01
9.005677452671836392e-01
9.011265465429213473e-01
9.025004544620727209e-01
9.055991809052940100e-01
9.114947946641009935e-01
9.198205731370493465e-01
9.346787923756143535e-01
9.805467951113446823e-01
1.004669671721021285e+00
1.016914725533288877e+00
1.029749962058944535e+00
1.059425304100136023e+00
1.149904881304190996e+00
1.425792180261244768e+00
8.994907667484300928e-01
8.994923795829710134e-01
8.994967792544168450e-01
8.995086116916661823e-01
8.995401391729785923e-01
8.996234858585547833e-01
8.998415534777826075e-01
9.004011062920147523e-01
9.017788484425878215e-01
9.048901485489897478e-01
9.108203558144409850e-01
9.192326190242771089e-01
9.345202628393205480e-01
9.810665622240739570e-01
1.006895865464588091e+00
1.024080043367471271e+00
1.052088781382264360e+00
1.131058707722943479e+00
1.373889171489556249e+00
1.915459695589045497e+00
8.978005355581608615e-01
8.978017902601492795e-01
8.978056272996742804e-01
8.978165960291419889e-01
8.978468527639389407e-01
8.979284838584976614e-01
8.981446825668377709e-01
8.987036010197918534e-01
9.000864748388337500e-01
9.032212066097595748e-01
9.092236180737180984e-01
9.178272142291113989e-01
9.341219735243879718e-01
9.823221538103769079e-01
1.012453969757867389e+00
1.042705314147552409e+00
1.113053834784788254e+00
1.326184207535018311e+00
1.833848083201820023e+00
2.463523994672573547e+00
8.938691788923066595e-01
8.938691316857685365e-01
8.938708982298286809e-01
8.938786199034671753e-01
8.939039081680582033e-01
8.939782761844368153e-01
8.941848098831410852e-01
8.947336395954086363e-01
8.961146500298351469e-01
8.992824211557585157e-01
9.054216384604719670e-01
9.144316417461497704e-01
9.330887316864315828e-01
9.854099928633058836e-01
1.026793794080556710e+00
1.093242640190275505e+00
1.280792736111017183e+00
1.752093747480823360e+00
2.388343177690396502e+00
2.892677435302199562e+00
8.847796819752923314e-01
8.847749337961721139e-01
8.847691650299308597e-01
8.847649103901207290e-01
8.847714392060074262e-01
8.848171720332482781e-01
8.849820675992058350e-01
8.854761994181631346e-01
8.868023179290629443e-01
8.899670211398161834e-01
8.963055052372326248e-01
9.061064931655200549e-01
9.302932158669606766e-01
9.932159992395692694e-01
1.065421191907580445e+00
1.233332038563616395e+00
1.667950575510977584e+00
2.307079494672447328e+00
2.835726844059236029e+00
3.197255091133856197e+00
8.640782582982572402e-01
8.640566474777161554e-01
8.640237050658025053e-01
8.639758769788277171e-01
8.639131173655562046e-01
8.638502587176866143e-01
8.638493589404216966e-01
8.641027185545494538e-01
8.651144138912105763e-01
8.679695543649427192e-01
8.743048650616868089e-01
8.853051791383830249e-01
9.223425093383729179e-01
1.013837895257963639e+00
1.173249280707089781e+00
1.574334726598177081e+00
2.214673041405700094e+00
2.770294301365340495e+00
3.153278699101139892e+00
3.413391741413042357e+00
8.188144468243786500e-01
8.187333876645520592e-01
8.186042679152311097e-01
8.184012127763501399e-01
8.180889346617774560e-01
8.176277973009137279e-01
8.169991270090468660e-01
8.162860934157508686e-01
8.158783587076401389e-01
8.168493870102337961e-01
8.212646228727853437e-01
8.321881727526072581e-01
8.987802529386141881e-01
1.072602543491369964e+00
1.451536586686298813e+00
2.097289976082882035e+00
2.687076262520854186e+00
3.097637278557917373e+00
3.375535835323228984e+00
3.569366622286907376e+00
7.315441797309626404e-01
7.312697123841935820e-01
7.308266029224775862e-01
7.301138903793088497e-01
7.289746689392573309e-01
7.271729259234179787e-01
7.243752856494545256e-01
7.201700104915529366e-01
7.142049536217606187e-01
7.065758170736935462e-01
6.985314029747539122e-01
6.946567019918467034e-01
8.366299814912502297e-01
1.244331032341486232e+00
1.913839567440911216e+00
2.559412883506898329e+00
3.013202793537003821e+00
3.319478708069586670e+00
3.530613092881660808e+00
3.683134985703571562e+00
6.415971467430754416e-01
6.408890218263053606e-01
6.397393615440282177e-01
6.378730747683063473e-01
6.348441332807936988e-01
6.299303576840472596e-01
6.219655420767693510e-01
6.090737850566499967e-01
5.882345000449842320e-01
5.543883123737461949e-01
4.975100164728751828e-01
3.879458021405762791e-01
1.037420669683245311e+00
2.031678453057370159e+00
2.853734630946443307e+00
3.336344365684901003e+00
3.538856969659295526e+00
3.556945238843211232e+00
3.707693634141033368e+00
3.790789711860705680e+00
7.752212129101477833e-01
7.742217242808371314e-01
7.725963896202460157e-01
7.699509237934742956e-01
7.656387542783421596e-01
7.585933666058860547e-01
7.470393243606625600e-01
7.279771594074311292e-01
6.968390896587348671e-01
6.438867418953194699e-01
5.497852795649758040e-01
1.095184191167530408e+00
1.861952572227076663e+00
2.709414949871299605e+00
3.214126592949572814e+00
3.663631235036706180e+00
3.815714736653752936e+00
4.121591906168399433e+00
4.202291508053989766e+00
4.327788873043193263e+00
1.152431595453637270e+00
1.151565515629284553e+00
1.150157787438772061e+00
1.147868286605471910e+00
1.144141191855617912e+00
1.138065170244175528e+00
1.128139353535443812e+00
1.111879247827747497e+00
1.085150962940752306e+00
1.041041120850924706e+00
1.150549044677802613e+00
1.992277121550217300e+00
2.385090969245108550e+00
2.887312565267831754e+00
3.034288870731916887e+00
3.520029224477486895e+00
3.651337656180773994e+00
4.094077345865207107e+00
4.214248657735754300e+00
4.348241137129962297e+00
1.662152302256076020e+00
1.661539647229060224e+00
1.660544303965389767e+00
1.658926742028927759e+00
1.656296830244218476e+00
1.652018446825787468e+00
1.645053740835846767e+00
1.633712020816645127e+00
1.615257537668935983e+00
1.932590775306129549e+00
2.301441632815545812e+00
2.560397533257357416e+00
2.832022116812450641e+00
3.088596898327065077e+00
3.340185733610800511e+00
3.427583106008983638e+00
3.762240171310235581e+00
3.940394964800689959e+00
4.125212322748028626e+00
4.007409844875374993e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_DeC_P1_IRES.txt <==
1.293747990617792221e+00
1.291341485452477844e+00
1.287455019077585083e+00
1.281199789228622876e+00
1.271187919564648716e+00
1.255308675640770311e+00
1.230497823938573543e+00
1.192675827060480032e+00
1.137301329003421291e+00
1.061256872118751193e+00
9.660247016410719034e-01
8.597030800919838178e-01
7.598783944433331605e-01
6.980012067079957028e-01
6.981212253563464643e-01
7.258110185019178706e-01
7.585124165143378727e-01
7.886396631093114395e-01
8.148609673189353142e-01
8.373845467025277101e-01
1.293747270404059568e+00
1.291340763275326209e+00
1.287454293773096836e+00
1.281199059005532659e+00
1.271187181769371399e+00
1.255307926616954894e+00
1.230497059385315062e+00
1.192675043935412793e+00
1.137300531164306738e+00
1.061256082538933221e+00
9.660239793358190719e-01
8.597025254928776228e-01
7.598781151615789931e-01
6.980012034660044717e-01
6.981213441243225848e-01
7.258111057145462119e-01
7.585124729935487364e-01
7.886396984323678083e-01
8.148609884168359629e-01
8.373845585480967912e-01
1.293745589871376334e+00
1.291339078142530683e+00
1.287452601313969103e+00
1.281197355021848727e+00
1.271185460040728854e+00
1.255306178568004416e+00
1.230495274912554615e+00
1.192673215843961021e+00
1.137298668334143503e+00
1.061254238466412536e+00
9.660222917380433261e-01
8.597012290164115500e-01
7.598774615944493549e-01
6.980011951882155730e-01
6.981216216185093248e-01
7.258113095761870026e-01
7.585126050407920983e-01
7.886397810308567458e-01
8.148610377584500908e-01
8.373845862549833541e-01
1.293741670639649621e+00
1.291335148118579523e+00
1.287448654098420464e+00
1.281193380760932143e+00
1.271181444125978777e+00
1.255302100840673063e+00
1.230491111570092944e+00
1.192668949762469399e+00
1.137294319789469155e+00
1.061249931831125703e+00
9.660183482299986579e-01
8.596981969353892916e-01
7.598759306084715837e-01
6.980011733318214340e-01
6.981222700755853605e-01
7.258117863054267538e-01
7.585129139239628060e-01
7.886399742938159374e-01
8.148611532321434758e-01
8.373846511104998669e-01
1.293732537961129081e+00
1.291325990059521533e+00
1.287439455604298510e+00
1.281184118641603309e+00
1.271172083976870093e+00
1.255292595121084265e+00
1.230481403953904262e+00
1.192658999117983010e+00
1.137284171815222233e+00
1.061239874956285689e+00
9.660091311099804345e-01
8.596911010564051159e-01
7.598723388260038014e-01
6.980011132603249902e-01
6.981237858102580240e-01
7.258129018527773590e-01
7.585136370358177560e-01
7.886404269106251919e-01
8.148614237576448094e-01
8.373848030986663638e-01
1.293711283768461229e+00
1.291304675970245786e+00
1.287418046072162925e+00
1.281162558878758961e+00
1.271150292616820554e+00
1.255270459496555802e+00
1.230458789906531347e+00
1.192635806528895337e+00
1.137260501500042320e+00
1.061216393205813846e+00
9.659875807548502502e-01
8.596744781011251835e-01
7.598638929670514797e-01
6.980009406435804253e-01
6.981273302529339420e-01
7.258155148735877527e-01
7.585153319769754043e-01
7.886414884622000576e-01
8.148620585610450995e-01
8.373851599226045384e-01
1.293661916861283956e+00
1.291255166976069901e+00
1.287368310601885613e+00
1.281112466752565515e+00
1.271099650203463938e+00
1.255218997855332752e+00
1.230406186439571448e+00
1.192581812974766953e+00
1.137205332213270248e+00
1.061161578003928962e+00
9.659371694268190645e-01
8.596354780523753902e-01
7.598439644766739054e-01
6.980004215687917180e-01
6.981356243865770583e-01
7.258216453554336978e-01
7.585193125620197652e-01
7.886439838206760200e-01
8.148635519496988389e-01
8.373860000009359927e-01
1.293547605680564372e+00
1.291140516167497365e+00
1.287253118221563408e+00
1.280996420891631349e+00
1.270982285879819651e+00
1.255099666370089295e+00
1.230284101457923551e+00
1.192456343363300642e+00
1.137076903367096881e+00
1.061033668520406703e+00
9.658191625231868915e-01
8.595437728028398894e-01
7.597966996784658589e-01
6.979987923910463410e-01
6.981550554720414858e-01
7.258360657864042498e-01
7.585286899185283982e-01
7.886498705883300264e-01
8.148670793112812172e-01
8.373879866456218624e-01
1.293284202794813487e+00
1.290876292594570707e+00
1.286987585177628457e+00
1.280728822091260932e+00
1.270711490261854149e+00
1.254824086059439958e+00
1.230001783400584303e+00
1.192165631395381231e+00
1.136778523071132696e+00
1.060735406118480384e+00
9.655426578036645502e-01
8.593274296407363844e-01
7.596837488500873814e-01
6.979934827578972989e-01
6.982006710678231309e-01
7.258701354763213986e-01
7.585508924363325578e-01
7.886638383593427282e-01
8.148754650454094195e-01
8.373927186985448134e-01
1.292682019016622830e+00
1.290272095454306100e+00
1.286380172815913658e+00
1.280116330297241811e+00
1.270091118650902517e+00
1.254191869404892801e+00
1.229352748789075633e+00
1.191495266058794966e+00
1.136087568936330783e+00
1.060040835410495985e+00
9.648939981873592142e-01
8.588146709936511636e-01
7.594108585788091892e-01
6.979756216949762893e-01
6.983081742858943120e-01
7.259512641883755224e-01
7.586039157313496650e-01
7.886973024351731087e-01
8.148956180511603975e-01
8.374053458160307661e-01
1.291323215226105825e+00
1.288908251848570607e+00
1.285008271678748315e+00
1.278731675379070509e+00
1.268686613856664147e+00
1.252757354029483849e+00
1.227875162800864839e+00
1.189961796548403505e+00
1.134496569541557642e+00
1.058427593607928818e+00
9.633704254305273107e-01
8.575916391791156279e-01
7.587413907815123704e-01
6.979139420260749294e-01
6.985636180865950617e-01
7.261475307019495951e-01
7.587326386355852659e-01
7.887789029556450116e-01
8.149567767756210612e-01
8.000000000000000000e+01
1.288325805098511356e+00
1.285897902742774157e+00
1.281977205631769978e+00
1.275667737393633816e+00
1.265571301855803910e+00
1.249563807866789222e+00
1.224567836658200459e+00
1.186502795281318523e+00
1.130870104264655618e+00
1.054700464018959449e+00
9.597899100006631601e-01
8.546509858673744242e-01
7.570652416892604819e-01
6.976961840650057756e-01
6.991829455567326601e-01
7.266418056140330206e-01
7.590601887207019116e-01
7.891645264276031524e-01
8.000000000000000000e+01
8.000000000000000000e+01
1.281986003864136858e+00
1.279523885381236736e+00
1.275548306264478349e+00
1.269151498250928212e+00
1.258917884188494707e+00
1.242699696761247141e+00
1.217392558877721243e+00
1.178900075501239320e+00
1.122761013614139491e+00
1.046185018682399104e+00
9.513925853343956351e-01
8.475187455181690810e-01
7.527631188875020252e-01
6.969130187555471201e-01
7.007808913883204482e-01
7.281244860455894363e-01
7.622181275431124670e-01
1.070739711248520365e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.269712130670811678e+00
1.267156600394601762e+00
1.263030882194350113e+00
1.256394329670703192e+00
1.245782031247205213e+00
1.228976615263680738e+00
1.202787522087427563e+00
1.163044998007636277e+00
1.105323364585044876e+00
1.027197076793787689e+00
9.318801274161142567e-01
8.301152684512373980e-01
7.414383589595345825e-01
6.955534367009832408e-01
7.061669769552572085e-01
7.476017021458082334e-01
3.389367421685123283e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.251135571888077669e+00
1.248317103812015993e+00
1.243767766317087631e+00
1.236452135082375392e+00
1.224760304227840546e+00
1.206262839414006915e+00
1.177485797740154494e+00
1.133955458792201165e+00
1.071134360435611610e+00
9.872390766942464868e-01
8.877974799214872759e-01
7.878636430105752098e-01
7.112459158449565555e-01
6.976063899305507965e-01
7.683485952060531421e-01
2.373049293837545815e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.250962049678334465e+00
1.247398748656627365e+00
1.241645621739208671e+00
1.232390328513893296e+00
1.217589024084553939e+00
1.194150225728302317e+00
1.157641596866833211e+00
1.102355377886381937e+00
1.022631880286974049e+00
9.171150074519995865e-01
7.965798178272883723e-01
6.892585635657313414e-01
6.345238496294338670e-01
8.102867471755396123e-01
2.288888538737366751e+00
1.539711758676350684e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.442081507161779186e+00
1.436819089742213951e+00
1.428306301472873185e+00
1.414568521005261648e+00
1.392486520793871696e+00
1.357226748589232201e+00
1.301556750667878903e+00
1.215374868170919553e+00
1.086619901220838624e+00
9.067776664830032862e-01
6.877831010865601558e-01
5.020694222643876659e-01
1.134586640863435969e+00
2.929326388042344131e+00
8.115623980958394768e+00
3.664688046861812154e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.518932194525917989e+00
2.510456957157741087e+00
2.496725822095656966e+00
2.474510915983546777e+00
2.438654730516419455e+00
2.381006884941819557e+00
2.288938139784320924e+00
2.143596129708894349e+00
1.918971798225330483e+00
1.621373510669848805e+00
1.263135873655688357e+00
3.984491155858813194e+00
5.509414028452519041e+00
7.874640701681046018e+00
1.366702677449201175e+01
3.545769995967962274e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.033623306556414434e+00
4.027624890348024955e+00
4.017901619416694103e+00
4.002157896260266412e+00
3.976712994660964284e+00
3.935717619740935813e+00
3.870026989316707411e+00
3.765798515067295682e+00
3.603525336691246750e+00
3.360543566375326918e+00
3.978345311951959840e+00
7.554920657071666490e+00
8.374227814480732945e+00
1.023710058073755569e+01
1.391495155537408479e+01
2.390038460811530641e+01
5.020470509285228644e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.889284908403610963e+00
4.885908225740676514e+00
4.880434577850154554e+00
4.871571430808575798e+00
4.857246148399186225e+00
4.834164784448948815e+00
4.797178764548931440e+00
4.614308966399021550e+00
4.647232825521451893e+00
6.483304417385680196e+00
7.639684232771569938e+00
8.124871961534445575e+00
8.657385185519027360e+00
9.608099580536874740e+00
1.159161036368901065e+01
1.546292921876207238e+01
2.299294394573791323e+01
3.705399735067435074e+01
6.322694843360383743e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_DeC_P1_TAUU.txt <==
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_DeC_P1_maxeps.txt <==
9.999999999999999791e-17
8.881784197001248284e-13
1.332267629550187041e-12
8.881784197001248284e-13
8.881784197001248284e-13
8.881784197001248284e-13
8.881784197001248284e-13
8.881784197001248284e-13
8.881784197001248284e-13
4.440892098500625152e-13
8.881784197001248284e-13
4.440892098500625152e-13
9.999999999999999791e-17
8.881784197001248284e-13
1.332267629550187041e-12
4.440892098500625152e-13
9.999999999999999791e-17
1.776356839400248849e-12
2.220446049250310657e-12
8.881784197001248284e-13
2.905759690513750623e-13
9.999999999999999791e-17
5.811519381027499226e-13
2.905759690513750623e-13
5.811519381027499226e-13
5.811519381027499226e-13
9.999999999999999791e-17
5.811519381027499226e-13
9.999999999999999791e-17
5.811519381027499226e-13
9.999999999999999791e-17
2.905759690513750623e-13
1.162303876205499441e-12
9.999999999999999791e-17
9.999999999999999791e-17
9.999999999999999791e-17
9.999999999999999791e-17
9.999999999999999791e-17
5.811519381027499226e-13
5.811519381027499226e-13
4.753233805131921725e-13
9.506467610263848246e-14
4.753233805131921725e-13
4.753233805131921725e-13
4.753233805131921725e-13
4.753233805131921725e-13
9.506467610263848246e-14
2.851940283079153843e-13
2.851940283079153843e-13
9.506467610263848246e-14
4.753233805131921725e-13
4.753233805131921725e-13
4.753233805131921725e-13
2.851940283079153843e-13
4.753233805131921725e-13
4.753233805131921725e-13
4.753233805131921725e-13
4.753233805131921725e-13
2.851940283079153843e-13
4.753233805131921725e-13
3.110130776472340434e-13
1.866078465883404614e-13
3.110130776472340434e-13
3.110130776472340434e-13
3.110130776472340434e-13
9.999999999999999791e-17
9.999999999999999791e-17
1.866078465883404614e-13
1.866078465883404614e-13
1.866078465883404614e-13
3.110130776472340434e-13
9.999999999999999791e-17
3.110130776472340434e-13
6.220261552944682887e-14
3.110130776472340434e-13
6.220261552944682887e-14
3.110130776472340434e-13
4.354183087061275497e-13
6.220261552944682887e-14
6.220261552944682887e-14
1.221010433315973407e-13
1.221010433315973407e-13
4.070034777719911779e-14
9.999999999999999791e-17
4.070034777719911779e-14
9.999999999999999791e-17
1.221010433315973407e-13
4.070034777719911779e-14
4.070034777719911779e-14
1.221010433315973407e-13
2.035017388859955006e-13
8.140069555439823558e-14
9.999999999999999791e-17
9.999999999999999791e-17
1.221010433315973407e-13
2.849024344403936352e-13
2.849024344403936352e-13
1.221010433315973407e-13
1.221010433315973407e-13
1.221010433315973407e-13
7.989302194539199320e-14
1.065240292605226366e-13
2.663100731513064084e-13
5.326201463026133090e-14
7.989302194539199320e-14
9.999999999999999791e-17
7.989302194539199320e-14
1.065240292605226366e-13
1.065240292605226366e-13
5.326201463026133090e-14
2.663100731513066861e-14
9.999999999999999791e-17
2.663100731513066861e-14
5.326201463026133090e-14
2.663100731513066861e-14
1.331550365756532799e-13
1.331550365756532799e-13
7.989302194539199320e-14
1.597860438907839359e-13
5.326201463026133090e-14
9.999999999999999791e-17
1.045510305466016684e-13
8.712585878883473206e-14
1.045510305466016684e-13
6.970068703106778312e-14
6.970068703106778312e-14
1.742517175776695209e-14
1.742517175776695209e-14
3.485034351553390418e-14
1.742517175776695209e-14
1.742517175776695209e-14
1.742517175776695209e-14
9.999999999999999791e-17
6.970068703106778312e-14
9.999999999999999791e-17
5.227551527330084681e-14
1.742517175776695209e-14
1.742517175776695209e-14
1.045510305466016684e-13
4.556256120813957722e+01
9.999999999999999791e-17
4.560647777152082512e-14
5.700809721440103140e-14
4.560647777152082512e-14
3.420485832864062515e-14
7.981133610016141871e-14
2.280323888576041571e-14
5.700809721440103140e-14
2.280323888576041571e-14
2.280323888576041571e-14
3.420485832864062515e-14
4.560647777152082512e-14
3.420485832864062515e-14
2.280323888576041571e-14
5.700809721440103140e-14
4.560647777152082512e-14
3.420485832864062515e-14
3.420485832864062515e-14
1.625110557672635636e+01
1.326454018597569302e+02
1.492059047995556391e-14
2.984118095991111520e-14
2.238088571993334113e-14
2.984118095991111520e-14
7.460295239977781955e-15
2.984118095991111520e-14
2.984118095991111520e-14
2.984118095991111520e-14
7.460295239977781955e-15
2.984118095991111520e-14
1.492059047995556391e-14
9.999999999999999791e-17
2.984118095991111520e-14
2.238088571993334113e-14
7.460295239977781955e-15
1.492059047995556391e-14
2.984118095991111520e-14
2.143760178220474266e+00
7.696333483538944620e+01
1.546823938518422779e+02
2.440706135933600236e-14
4.393271044680478973e-14
1.464423681560160710e-14
9.762824543734404731e-15
1.464423681560160710e-14
2.440706135933600236e-14
4.881412271867203154e-15
9.762824543734404731e-15
1.952564908746880315e-14
9.762824543734404731e-15
2.928847363120320157e-14
9.762824543734404731e-15
9.762824543734404731e-15
4.881412271867203154e-15
4.881412271867203154e-15
9.762824543734404731e-15
1.952564908746880315e-14
4.393595292961109067e+01
9.496818776043217269e+01
1.438097859819179405e+02
9.582001114478683338e-15
9.582001114478683338e-15
1.597000185746446855e-14
9.582001114478683338e-15
3.194000371492894972e-15
4.152200482940757468e-14
1.916400222895736036e-14
9.582001114478683338e-15
9.999999999999999791e-17
9.999999999999999791e-17
3.194000371492894972e-15
2.235800260045024903e-14
1.277600148597157515e-14
6.388000742985789155e-15
6.388000742985789155e-15
1.597000185746446855e-14
2.456323858046363284e+01
5.802862956675253514e+01
9.018987359676560800e+01
1.208701715735088413e+02
3.332127624925841399e-06
9.999999999999999791e-17
2.089894851105149596e-15
8.359579404420595230e-15
8.359579404420595230e-15
8.359579404420595230e-15
4.179789702210298404e-15
6.269684553315447211e-15
8.359579404420595230e-15
4.179789702210298404e-15
8.359579404420595230e-15
1.044947425552574246e-14
1.671915880884118415e-14
9.999999999999999791e-17
1.253936910663089127e-14
1.335516276599941499e+01
3.526337561315860825e+01
5.644073104750391678e+01
7.662143864090977274e+01
9.608597535964567271e+01
1.567803189843567724e-03
7.525463858694120397e-04
1.531541965581429624e-04
1.078926881581295611e-09
1.093966181759544588e-14
8.204746363196587173e-15
2.734915454398863443e-15
6.837288635997156241e-15
2.734915454398863443e-15
4.102373181598294375e-15
2.734915454398863443e-15
1.093966181759544588e-14
4.102373181598294375e-15
1.367457727199431721e-15
6.982486885454770587e+00
2.129329603352459088e+01
3.523675472698639055e+01
4.851390933275263961e+01
6.129825144443381646e+01
7.376302837779063282e+01
1.283264887355608369e-02
9.928730984421998973e-03
7.199430189116625724e-03
4.313229543589380127e-03
1.610666460870789629e-03
1.478100636152836775e-04
1.789506907190664691e-15
3.579013814381328593e-15
2.684260360785996839e-15
3.579013814381328593e-15
8.947534535953323454e-16
3.579013814381328593e-15
2.684260360785996839e-15
3.440230890041582335e+00
1.276221292038189326e+01
2.194095630415664644e+01
3.067794299940570113e+01
3.907639243357872516e+01
4.725350065646092901e+01
5.529165638071866340e+01
6.023037735345314336e-02
5.576454539262953869e-02
4.920542006297159987e-02
4.031374808045900399e-02
2.991691252074819146e-02
2.051926803944509325e-02
1.044776569521132202e-02
2.762891861090530001e-03
5.942299529040890829e-05
5.854541071338110908e-16
1.756362321401432878e-15
2.341816428535243574e-15
1.530819263170761779e+00
7.581814894531540006e+00
1.362201880871064930e+01
1.937245062158675424e+01
2.489079587026603946e+01
3.025591829492162077e+01
3.552457953423596848e+01
4.073338590693891348e+01
2.212392813776341005e-01
2.161366823173976326e-01
2.078931881431112516e-01
1.947835777076162567e-01
1.760914589837385968e-01
1.492329869601665693e-01
1.142490092656030937e-01
8.374801627759831391e-02
5.027915309350654283e-02
2.059713773134555850e-02
3.466987051031897391e-03
5.460076168905916294e-01
4.456644467599439885e+00
8.429495283058175303e+00
1.221490372881747000e+01
1.584158939774489916e+01
1.936227565496301040e+01
2.281601188571434946e+01
2.622816125394524889e+01
2.961462099761054390e+01
6.424988278465082470e-01
6.374819366029886858e-01
6.293166476625459138e-01
6.174243020276040106e-01
5.981075218416429529e-01
5.671038656668906386e-01
5.223131536274536746e-01
4.563325399500892665e-01
3.664306270029445978e-01
2.860933866106457057e-01
1.929128949133540050e-01
2.585828197534434825e+00
5.197047354296193689e+00
7.689268333274381639e+00
1.007325622059728865e+01
1.238396916582170881e+01
1.464822548822177062e+01
1.688358973654187878e+01
1.910109894416202891e+01
2.130759823917459528e+01
1.220677777294602251e+00
1.217919842103568850e+00
1.213437599547798618e+00
1.206149131654504547e+00
1.194728355763140515e+00
1.177465248027032008e+00
1.149469432793729373e+00
1.105419142849949354e+00
1.039306693523880387e+00
9.417474127549781970e-01
1.476168180784076744e+00
3.190758538528181809e+00
4.831747486886357912e+00
6.399192856006466812e+00
7.916029662681896895e+00
9.400638873482142444e+00
1.086517739394698268e+01
1.231730653062606606e+01
1.376178240639380412e+01
1.520154253777938358e+01
1.538077693273152580e+00
1.536944956184731259e+00
1.535108409604663438e+00
1.532133695941980012e+00
1.527323596934142769e+00
1.519568796089948659e+00
1.508213429949153417e+00
1.490229112203798501e+00
1.462162821183027761e+00
1.419989800253028012e+00
1.949656507465120647e+00
3.030215865480899495e+00
4.061018127189523597e+00
5.056902918843139361e+00
6.030437905941626653e+00
6.990031654455192367e+00
7.941001100280056235e+00
8.886650645374897906e+00
9.829021974360374614e+00
1.076937396841290706e+01
1.532525537494733747e+00
1.532074594392971001e+00
1.531345101520426466e+00
1.530167841696852937e+00
1.528275645712098507e+00
1.525255316347374768e+00
1.520492773172281264e+00
1.513356816297075857e+00
1.502956531166215859e+00
1.488190305323201512e+00
1.896306002647220934e+00
2.574341106671326429e+00
3.228314170687622831e+00
3.866793208565743711e+00
4.495589702877911265e+00
5.118392703963796642e+00
5.737497813740132457e+00
6.354324037767412392e+00
6.969746459250912629e+00
7.584304269461423331e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_DeC_P2_CFLL.txt <==
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_DeC_P2_ERROR.txt <==
6.149588361243936152e-01
6.543313026553333467e-01
6.150952092384078806e-01
6.151227189887270574e-01
6.241774464631909547e-01
3.287281819109258429e-01
6.794174070476596272e-01
3.318126671174819742e-01
3.364461203842792347e-01
3.488679541392950556e-01
3.672166799342819754e-01
3.891060798006347743e-01
4.297024851347207020e-01
5.477463801031080548e-01
8.052270043123241905e-01
1.711830176590567465e+00
1.953078473521727254e+00
3.747561575869350126e+00
4.130184892487181791e+00
5.897214860035381534e+00
6.149588374846680638e-01
6.543312815279801464e-01
6.150952125454854924e-01
6.151227247118044028e-01
6.241774558733748091e-01
3.287281840853700787e-01
6.794174171457332267e-01
3.318126713271127848e-01
3.364461261498578604e-01
3.488679352421081292e-01
3.672167005557183117e-01
3.891061022045549933e-01
4.297024937242055476e-01
5.477464057735457192e-01
8.052269712369255483e-01
1.465918929229484968e+00
1.953078388820391087e+00
3.785031132509766749e+00
4.285155186217956214e+00
5.897214860246944745e+00
6.149588421517211412e-01
6.543312794816937839e-01
6.150952241465121872e-01
6.151227449510889844e-01
6.241774893002054458e-01
3.287281915177441838e-01
6.794174533139676342e-01
3.318126860263861944e-01
3.364461465667639706e-01
3.488679535470149973e-01
3.672167208032953156e-01
3.891061506278987725e-01
4.297025667321505704e-01
5.477464664354640966e-01
8.052269303313730475e-01
1.465918863337544620e+00
1.953078088988355443e+00
3.785031133767563283e+00
3.798107882163879179e+00
5.897214860999576480e+00
6.149588576453347555e-01
6.543312668623765260e-01
6.150952644444658279e-01
6.151228161333892608e-01
6.241776077578820026e-01
6.504661875391686277e-01
3.308509941336023052e-01
3.318127367072334910e-01
3.364462173305161619e-01
3.488680489097776838e-01
3.672168556266775519e-01
3.891063245717545915e-01
4.297028203695603676e-01
5.477467467235493936e-01
8.052267864004447606e-01
1.465918662045629706e+00
1.953077010662211732e+00
3.785031137990725103e+00
3.798107884812746082e+00
5.897214863670756202e+00
6.149589066571904405e-01
6.543312310229830731e-01
6.150954021205964350e-01
6.151230644099219269e-01
6.241780258432030326e-01
6.504668181982812269e-01
3.308511102119567338e-01
3.318129078466705573e-01
3.364464594894285288e-01
3.488683837254493714e-01
3.672173022942804010e-01
3.891069694504406540e-01
4.297037465887526553e-01
5.477477196204496579e-01
8.052262884034629975e-01
6.714523271830531215e+00
1.953073110371359666e+00
3.785031152368995677e+00
3.798107892818095355e+00
4.811398037126340732e+00
6.149590472191529544e-01
6.543310988517001547e-01
6.150958598837377167e-01
6.151239187849554257e-01
6.241794920934818913e-01
6.504690586195009949e-01
6.794197344290318075e-01
3.318134653177964299e-01
3.364472727777326755e-01
3.488695094417017528e-01
3.672188747180368251e-01
3.891092037932739611e-01
4.297070308586507514e-01
5.477512323215898427e-01
8.052245016345791484e-01
1.465915332794791803e+00
1.953058900642778761e+00
3.785031199888836628e+00
3.798107918211662160e+00
4.811398101402964755e+00
6.149593611377729419e-01
6.543305341512748452e-01
6.150973095539271629e-01
6.151267937403875896e-01
6.241845818743131380e-01
6.504769955773913592e-01
6.794258539306144984e-01
3.318151628798842179e-01
3.364498870387733209e-01
3.488732857526119502e-01
3.672242432448327154e-01
3.891169916612906565e-01
4.297186615517161190e-01
5.477638879065006572e-01
8.052180791397799409e-01
1.465905850397907217e+00
1.953006548545078269e+00
3.785031348733271628e+00
3.798107988243857314e+00
3.584423163849862704e+01
6.149594558226595398e-01
6.543280099925180560e-01
6.151014744149745361e-01
3.192581344912678309e-01
6.242019520631497675e-01
6.505049842616793532e-01
6.794482843720252019e-01
3.318196205847187552e-01
3.364576453748590046e-01
3.488852553823626468e-01
3.672420245271046935e-01
3.891436356869430457e-01
4.297596887548632560e-01
5.478096755701061804e-01
8.051949368439145216e-01
1.465871026486445183e+00
1.952810468999452986e+00
3.785031766467536141e+00
1.547074704295661363e+01
5.897215430649150214e+00
6.149541911811577943e-01
6.543162074050536958e-01
6.151108017958921703e-01
3.192429825138864974e-01
3.243761703280583775e-01
6.506029113402254094e-01
6.795316356738246855e-01
3.318267451186454053e-01
3.364766741568486208e-01
3.489196743964798064e-01
3.672978214052344814e-01
3.892322146825820117e-01
4.299031976138688038e-01
5.479764572989596072e-01
8.051114907241571084e-01
1.465741305793724303e+00
1.952057522947811874e+00
3.785032636666227024e+00
3.798108001598396566e+00
4.811401399539032120e+00
6.149048314490164202e-01
6.542588989121248533e-01
6.151136729301495132e-01
3.191401343589126416e-01
6.244399011681852629e-01
3.286441571609463042e-01
3.307976517503912750e-01
7.458666214650980786e-01
3.364968157043113917e-01
3.780412317070273698e+00
3.674540524494936955e-01
3.895112607654216963e-01
4.303976952909862042e-01
5.485899540590541967e-01
8.048123140750852444e-01
1.465248035872442012e+00
1.949055117398973636e+00
3.785032346735742070e+00
3.798104202790979045e+00
4.811408232307821109e+00
6.145624315454750741e-01
6.158355427958649431e-01
2.008521285739661710e+00
3.185089188421588169e-01
3.236933208925006356e-01
3.281074530759762187e-01
3.303390308425315780e-01
4.166507077683080928e-01
7.487760902681770414e-01
4.231367988122934243e+00
3.677694865439774530e-01
3.902929747845689246e-01
4.320512867557611547e-01
5.508778928548203613e-01
8.037734736892518939e-01
1.463317053784520372e+00
1.936377698141031445e+00
3.785012742628311333e+00
3.798072339218475424e+00
4.811424193114618220e+00
1.700067466434809216e+00
1.702933350500847265e+00
6.134827275053292839e-01
6.147222096428587301e-01
3.201759374154864446e-01
3.247825616143247829e-01
4.210540607199058649e-01
1.550992073197186905e+00
3.999332248910625776e+00
7.734068319866644892e-01
3.675195077563009893e-01
3.918262483352636938e-01
4.372246898927553693e-01
5.595578290144439526e-01
8.007056323156918065e-01
1.455467760486660156e+00
1.877829133529976824e+00
3.784841481087250603e+00
6.606048397637589886e+00
5.897278089236709597e+00
6.001482585638263645e-01
1.712551264732269596e+00
1.715240466757915305e+00
8.350025730788234180e-01
3.002435794086208976e-01
4.331004359303048390e-01
1.005851438669297382e+00
3.114736328698661794e-01
3.638860703557675880e+00
3.348012190923298492e-01
3.587791318693546727e-01
3.898225913187202685e-01
4.507792801277469286e-01
5.929119957225983395e-01
8.007849088130130077e-01
1.422506254961623640e+00
1.567130349661873367e+00
4.086456316804128797e+00
7.103290042701106088e+00
1.026107498106804172e+01
5.487416554818118630e-01
5.487178664301872733e-01
1.778365252833036814e-01
1.846828818701353458e-01
1.919974901586647409e-01
5.430401086514753395e-01
2.555635730330811484e+00
1.482620025430038346e+00
2.199789445811959065e-01
2.441695816716535350e-01
2.815998301183711416e-01
3.365149875718906891e-01
4.665042317896421209e-01
7.178599378584173962e-01
9.118491098957198782e-01
1.301312839413189870e+00
7.690543022728248523e+00
6.356265927817795536e+00
3.789113165653155590e+00
5.469197848590697575e+00
1.313968883066900517e+00
5.197822005895028630e-01
5.062723802877399093e-01
9.269028104804230006e-01
3.183848859055534941e+00
6.833527826735187327e-01
5.543078163535974934e-01
5.693511475661833243e-01
5.732804738125719668e-01
5.579251547770370800e-01
5.211969485054734896e-01
4.651084876871405260e-01
6.716644326469302095e-01
1.953061292785267522e+00
6.407404467546379045e+00
4.982275043091203059e+00
7.075798629657306549e+00
4.403476452539407227e+00
4.557600523402346226e+00
6.067177273740781196e+00
2.324848219185055687e+00
5.308224560239238166e+00
3.171823403172847833e+00
3.002467113572093282e+00
4.567493994467850094e+00
4.093966580698881863e+00
5.141696609179694732e+00
3.736982642481369687e+00
4.636813052452631645e+00
7.355407029156585175e+00
7.716259876858305944e+00
8.162486744547695849e+00
6.715969195678514581e+00
8.098587615496406045e+00
7.728628847734335672e+00
6.859956443441761031e+00
7.724953364247808985e+00
6.412311662215262942e+00
7.497919135884052011e+00
6.413871617740004361e+00
3.384322693135345617e+00
3.126917732611856238e+00
3.241359793444429371e+00
3.938981929032501661e+00
3.253043502601763226e+00
3.302322794756696211e+00
2.942738644017348193e+00
6.418791418860305242e+00
5.099229451290747228e+00
8.789970639893116555e+00
6.621809149278215401e+00
4.484571049130551934e+00
9.857147063360470085e+00
5.770665698337704264e+00
8.947386161505347602e+00
8.048218192999796017e+00
6.717914632295249433e+00
1.361529690962774275e+01
1.362374765650041830e+01
7.817715054147378773e+00
5.015218485630656531e+00
5.138421140665259124e+00
6.361533985987001927e+00
6.009597425538562021e+00
5.147343519049667471e+00
5.100812722145141365e+00
4.886077797320329097e+00
6.503261993272401398e+00
8.867659094278625531e+00
9.129205357414468480e+00
9.921421706961435660e+00
6.939772513625084294e+00
6.952859201717421556e+00
6.965228148344042580e+00
6.973404090212369510e+00
1.027080917722548747e+01
1.028046999446611132e+01
9.789530556022000951e+00
9.792864136856062274e+00
9.794939669689366468e+00
7.521443432774487903e+00
6.791272103044439845e+00
6.792678660105822885e+00
6.974210312468351880e+00
7.196982463607992209e+00
6.853929354925278439e+00
6.646681437404258652e+00
7.672702928244419240e+00
8.958375803629813561e+00
8.362508262088200084e+00
7.625206052723075167e+00
8.941189261501799379e+00
7.614903155297528592e+00
7.619999522299223393e+00
7.623624046246111341e+00
7.633323065376573346e+00
8.669891666029895916e+00
8.672616583714411576e+00
8.674295712910820910e+00
8.675341433210707720e+00
7.610328201429632067e+00
8.212109909789955253e+00
8.196418982811184861e+00
7.956404773673484421e+00
7.912365829045491239e+00
7.510594302859970206e+00
7.784579186459965605e+00
8.942129426095270617e+00
8.886668032159152020e+00
8.973550751884733501e+00
8.735703656330709777e+00
8.982849289087697642e+00
8.466111509021613912e+00
8.571531832573212384e+00
8.477299359590031003e+00
8.625094630725607558e+00
8.607100447453380099e+00
9.484904367770964129e+00
9.504977738036251012e+00
8.458088363097557405e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_DeC_P2_IRES.txt <==
1.294595204880849781e+00
2.354186934799998188e+00
1.088804149438154178e+00
9.329976627423079982e-01
7.584952852798008127e-01
5.587929776380254898e-01
5.681736657828425630e-01
5.222219293358929537e-01
5.078393801763013693e-01
5.086662922696760791e-01
5.153948630031122136e-01
5.249225964317143500e-01
5.444430418255563620e-01
5.800993807608927355e-01
6.213470067763454674e-01
7.260049834381672174e-01
7.178478903374985176e-01
4.942926098814993452e+00
5.506225871858962506e+00
7.383519820954583146e+00
1.294595184756947681e+00
2.354186928360180175e+00
1.088804138050484482e+00
9.329976579644994050e-01
7.584952865452936344e-01
5.587929639945115046e-01
5.681736668429719916e-01
5.222219198638193838e-01
5.078393823223430470e-01
5.086662982971669189e-01
5.153948717531831036e-01
5.249226063217260485e-01
5.444430500935337758e-01
5.800993852169223919e-01
6.213470090930656164e-01
6.600882623855477416e-01
7.178478912109493848e-01
4.956107260897161915e+00
5.511380990284370895e+00
7.383519815457018076e+00
1.294595112725134944e+00
2.354186905385956319e+00
1.088804097206365284e+00
9.329976407395700333e-01
7.584952909501947449e-01
5.587929147768544436e-01
5.681736706188339481e-01
5.222218855499911605e-01
5.078393895994379736e-01
5.086663195089577982e-01
5.153949027767892321e-01
5.249226415167672632e-01
5.444430795811976420e-01
5.800994011384605908e-01
6.213470173761111992e-01
6.600882680251302093e-01
7.178478943152400982e-01
4.956107165160199557e+00
5.506225751812237057e+00
7.383519795823514364e+00
1.294594854521601501e+00
2.354186823481427382e+00
1.088803950337628779e+00
9.329975783228200426e-01
7.584953060623892407e-01
6.044866859174564677e-01
5.420891118233006623e-01
5.222217603229319938e-01
5.078394134842164620e-01
5.086663935701359884e-01
5.153950123662144334e-01
5.249227665521992714e-01
5.444431846966434341e-01
5.800994580563756386e-01
6.213470470151271074e-01
6.600882880985339263e-01
7.178479053203278282e-01
4.956106822954083668e+00
5.506225416642185344e+00
7.383519725722567095e+00
1.294593927021495228e+00
2.354186531693632567e+00
1.088803420239104147e+00
9.329973504472212076e-01
7.584953566574892392e-01
6.044868344083041967e-01
5.420886738671792937e-01
5.222212983939545916e-01
5.078394873235700935e-01
5.086666488727791258e-01
5.153953972376804638e-01
5.249232095903221262e-01
5.444435591085804438e-01
5.800996616811613382e-01
6.213471532026629829e-01
6.600883594347356498e-01
7.178479441879807021e-01
4.956105599843386500e+00
5.506224219361677719e+00
6.543707974509979763e+00
1.294590584746301065e+00
2.354185493506808502e+00
1.088801496299227400e+00
9.329965093638953322e-01
7.584955189138554710e-01
6.044873577160538858e-01
5.681739006627193334e-01
5.222195682994663635e-01
5.078396885022206098e-01
5.086675105518660978e-01
5.153967363580411742e-01
5.249247728774113497e-01
5.444448910339296788e-01
5.801003909422844940e-01
6.213475343486244418e-01
6.600886123260328864e-01
7.178480806494822453e-01
4.956101225532147936e+00
5.506219941104125049e+00
6.543707833481903435e+00
1.294578484703970078e+00
2.354181807828901629e+00
1.088794456665221677e+00
9.329933562328791563e-01
7.584959974065744737e-01
6.044891884393748249e-01
5.681744962099327667e-01
5.222129514060201982e-01
5.078400655591842616e-01
5.086703140956562175e-01
5.154013251777651572e-01
5.249302520803045269e-01
5.444496192021504033e-01
5.801030067975223581e-01
6.213489062072787839e-01
6.600895053704374238e-01
7.178485552501825406e-01
4.956085567416572246e+00
5.506204646896441623e+00
8.000000000000000000e+01
1.294534386425415518e+00
2.354168777725815342e+00
1.088768398503957124e+00
5.696590737033352392e-01
7.584971513924103625e-01
6.044955164161575079e-01
5.681765822259399190e-01
5.221869429135569396e-01
5.078395471341708989e-01
5.086788252422046464e-01
5.154166465658199803e-01
5.249492433714694206e-01
5.444663427660623167e-01
5.801124101973409442e-01
6.213538639548960019e-01
6.600926394228030514e-01
7.178501805878694242e-01
4.956029449962922051e+00
5.506149942646363371e+00
7.383503988209608515e+00
1.294372192863474380e+00
2.354123097299007483e+00
1.088670388609460193e+00
5.694750846822708157e-01
5.660687257263582461e-01
6.045169490795792022e-01
5.681838182752926292e-01
5.220812624570879690e-01
5.078275204485138694e-01
5.087009689024475367e-01
5.154654415878691109e-01
5.250138097459821074e-01
5.445251073240575668e-01
5.801463078306338117e-01
6.213718846662910078e-01
6.601035258983034559e-01
7.178556030366163299e-01
4.955828019770434523e+00
5.505954176530670985e+00
6.543699081126112205e+00
1.293768630186729718e+00
2.353965849926750398e+00
1.088294058536935172e+00
5.687475740290770521e-01
7.584850706541534926e-01
5.580512590450146249e-01
5.415288613249631400e-01
5.626469736225188090e-01
5.077294148060386147e-01
5.662623384200642818e+00
5.156065718991391655e-01
5.252256145053033620e-01
5.447289990598531695e-01
5.802688745131965309e-01
6.214379110043933840e-01
6.601406871439703394e-01
7.178728605820309250e-01
4.955103848864280458e+00
5.505253566568881318e+00
6.543675995866309769e+00
1.291494137521191465e+00
1.206669386753319584e+00
5.269014420797055287e+00
5.658044025754935813e-01
5.627442444273945688e-01
5.557200295239559384e-01
5.396721158570604304e-01
5.290702099213512311e-01
1.789359318437546920e+00
5.872860500294583730e+00
5.159249121354654299e-01
5.258712470650461768e-01
5.454177460819248369e-01
5.807127230023245712e-01
6.216823121747119263e-01
6.602636545175613048e-01
7.179228393934082852e-01
4.952498750677905015e+00
5.502750423489822573e+00
6.543593236104246813e+00
3.381615078217059533e+00
3.012052276885296198e+00
1.080877006016017550e+00
9.283254848220755528e-01
5.517286127709848387e-01
5.459017898282439996e-01
5.315288143184179193e-01
3.958028400102085342e+00
5.190538052154845872e+00
1.750732787283123981e+00
5.160508287389397042e-01
5.275171352572786132e-01
5.476008129142949654e-01
5.823094628593317168e-01
6.225972223226183822e-01
6.606474543411771094e-01
7.180373360279310724e-01
4.943159339787358775e+00
8.000000000000000000e+01
7.380954886246501978e+00
1.250679780024581245e+00
3.002043927247669775e+00
2.491561746119162812e+00
1.066971571869799851e+00
5.087490820781414014e-01
5.313639920029203934e-01
2.473198529709881299e+00
4.867996074823215391e-01
4.275770393973269634e+00
4.956844071063641888e-01
5.118240625709687963e-01
5.297534853158427648e-01
5.534148068027737732e-01
5.878262835671917985e-01
6.260540614082744648e-01
6.617477575462078487e-01
7.181083078637321426e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.142070151042347437e+00
1.069033726271144236e+00
3.600758715869335491e-01
3.669990484927939112e-01
3.760300102758332708e-01
1.746957284151045009e+00
4.997086413939477723e+00
1.801881046722013435e+00
4.247295778787923415e-01
4.547513127628647345e-01
4.895497751840135470e-01
5.261072609101369313e-01
5.649708007433721368e-01
6.039429589021041433e-01
6.425314014502210291e-01
6.713445158957976888e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.941622909051956558e+00
9.806734038906300688e-01
9.519346482957596889e-01
1.057206303646476719e+00
7.827411498375504095e+00
1.781162009155768944e+00
8.456534669680016991e-01
8.033604697113748694e-01
8.000000000000000000e+01
6.275030125360069322e-01
5.783626535267077928e-01
5.822218957905931358e-01
6.056737222824329914e-01
8.969814118479709109e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_DeC_P2_TAUU.txt <==
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_DeC_P2_maxeps.txt <==
4.588085570585200279e-01
3.038137984088927213e-01
7.586171295448562724e-02
7.781669153787166768e-03
8.378379225610929279e-03
5.277216356900055888e-03
2.664535259100372062e-12
3.108624468950433466e-12
1.332267629550187041e-12
3.996802888650555468e-12
3.552713678800494467e-12
2.220446049250310657e-12
4.884981308350676661e-12
2.664535259100372062e-12
6.661338147750916624e-12
4.884981308350676661e-12
3.552713678800494467e-12
2.664535259100372062e-12
3.108624468950433466e-12
2.266372428406304209e+02
4.588085325860895014e-01
3.038137689199620350e-01
7.586168349971064706e-02
7.781657573555073211e-03
8.378379180597595940e-03
5.277216311441241224e-03
1.743455814308248253e-12
1.452879845256873948e-12
1.162303876205499441e-12
2.615183721462370966e-12
3.486911628616492063e-12
1.452879845256873948e-12
1.743455814308248253e-12
1.743455814308248253e-12
1.743455814308248253e-12
2.034031783359622760e-12
1.452879845256873948e-12
2.324607752410996863e-12
5.811519381027499226e-13
2.209725844805643192e+03
4.588084453062347690e-01
3.038136637248106675e-01
7.586157836949733446e-02
7.781616233950230596e-03
8.378379022812508861e-03
5.277216150106079848e-03
1.425970141539575003e-12
8.555820849237455469e-13
7.605174088211072538e-13
8.555820849237455469e-13
1.235840789334298618e-12
3.802587044105537784e-13
2.851940283079153843e-13
8.555820849237455469e-13
1.616099493744851387e-12
2.756875606976507270e-12
2.281552226463317823e-12
1.711164169847489478e-12
1.261644224698799235e+03
2.701262514354903033e+03
4.588081341615403708e-01
3.038132885348570067e-01
7.586120318394376505e-02
7.781468664706308810e-03
8.378378459760487187e-03
5.277215574889948177e-03
3.110130776472340434e-13
3.732156931766808218e-13
9.330392329417010699e-13
1.866078465883404614e-13
6.842287708239143603e-13
1.057444464000594223e-12
6.842287708239143603e-13
1.368457541647827105e-12
8.086340018828077151e-13
1.368457541647827105e-12
1.306254926118380529e-12
7.038201484473696610e+02
1.652114883597993639e+03
2.559669690417798847e+03
4.588070257826853404e-01
3.038119510913195320e-01
7.585986442887757142e-02
7.780941939228876517e-03
8.378376448373196089e-03
5.277213521906715110e-03
8.547073033211795929e-13
1.221010433315973407e-13
5.698048688807868665e-13
4.477038255491898034e-13
7.326062599895827823e-13
2.849024344403936352e-13
4.477038255491898034e-13
6.512055644351848749e-13
8.547073033211795929e-13
1.058209042207174109e-12
3.799633602131339103e+02
1.005125866454693210e+03
1.601803099896416597e+03
2.178005572825452418e+03
4.588030820463303017e-01
3.038071873142420554e-01
7.585508875574192844e-02
7.779062004881331233e-03
8.378369269157956434e-03
5.277206193712979249e-03
2.663100731513064084e-13
5.326201463026123119e-13
6.391441755631344310e-13
3.195720877815676194e-13
2.663100731513064084e-13
2.130480585210451722e-13
3.195720877815676194e-13
3.728341024118288304e-13
2.130480585210451722e-13
1.951333369888599520e+02
6.077518593599083943e+02
1.000090194656408698e+03
1.378594862327977808e+03
1.746786623311238372e+03
4.587890760839770099e-01
3.037902419036010437e-01
7.583806156045441726e-02
7.772353594651092330e-03
8.378343644955987823e-03
5.277180036233070602e-03
3.136530916398045507e-13
3.833537786708720940e-13
2.265272328509700711e-13
1.045510305466016684e-13
1.742517175776693631e-13
6.970068703106778312e-14
3.485034351553383729e-13
4.530544657019395364e-13
9.202300898293103160e+01
3.648136721856175200e+02
6.228284452555789130e+02
8.714994004075905423e+02
1.113132807218038124e+03
1.349908134400365270e+03
4.587394874546963375e-01
3.037300996587968260e-01
7.577741326102220565e-02
7.748425005335862585e-03
8.378252189562339011e-03
5.277086672916557822e-03
2.166307694147235785e-13
1.938275305289632165e-13
1.368194333145623491e-13
1.710242916432028796e-13
1.140161944288019871e-13
1.026145749859217934e-13
9.121295554304161237e-14
3.629926215545078350e+01
2.170789881138164503e+02
3.867885110664483364e+02
5.501825512116115533e+02
7.087809391250932549e+02
8.640371661758440496e+02
1.017097869147523852e+03
4.585648286517484129e-01
3.035174834181129655e-01
7.556182668178086648e-02
7.663152361515821950e-03
8.377925816031958628e-03
5.276753466438139327e-03
1.193647238396443093e-13
1.417456095595775905e-13
8.952354287973327618e-14
8.206324763975551158e-14
9.999999999999999791e-17
1.342853143195998385e-13
7.575263270434334117e+00
1.277925839701757411e+02
2.394464631065757771e+02
3.468221438648998856e+02
4.509342710904112437e+02
5.527489421093439432e+02
6.530462959460497814e+02
7.523736893795165770e+02
4.579552676919827481e-01
3.028280283928083683e-01
7.479870200789147383e-02
7.615621820974401678e-03
8.376761364422903242e-03
5.275564507162835981e-03
8.298400862174230137e-14
7.810259634987511163e-14
8.786542089360949111e-14
1.269167190685469333e-13
2.440706135933600236e-14
4.881412271867197948e-14
7.422027664053355522e+01
1.477053384338772446e+02
2.182785869088893094e+02
2.866332318435733555e+02
3.534096749558454462e+02
4.191378602136736617e+02
4.841940211058284262e+02
5.488270210724579101e+02
4.558637439037894201e-01
3.006415082048739529e-01
7.212203416599950734e-02
7.611533670047792612e-03
8.372608651484083828e-03
5.271323697549092774e-03
6.388000742985777322e-14
2.874600334343602635e-14
6.707400780135064610e-14
2.874600334343602635e-14
2.235800260045024903e-14
4.235105788558421835e+01
9.074339903521398298e+01
1.371368226476723464e+02
1.820223789428675900e+02
2.258242177445187906e+02
2.689019657713627112e+02
3.115141351517561361e+02
3.538326940940920053e+02
3.959679694423695082e+02
4.489249151627161538e-01
2.932707349753612691e-01
6.292499165516633741e-02
7.596966792695381693e-03
8.357812810013498170e-03
5.256210235960039577e-03
2.507873821326176360e-14
3.343831761768233674e-14
3.761810731989262174e-14
3.761810731989262174e-14
2.358618403434777733e+01
5.548437096934466695e+01
8.599131251649710350e+01
1.154718805948742641e+02
1.442078990435563810e+02
1.724435699372242539e+02
2.003566082377838882e+02
2.280658914226628440e+02
2.556478861634651309e+02
2.831508334668420730e+02
4.275395387961958282e-01
2.698910191919060009e-01
3.426995707889300691e-02
7.545162104556442720e-03
8.305200579717593803e-03
5.202448288226779391e-03
2.734915454398858079e-14
2.461423908958972681e-14
6.837288635997156241e-15
1.267797182057477556e+01
3.373253795201416239e+01
5.380268429366505245e+01
7.317133458120181899e+01
9.202719255956775157e+01
1.105367550892116526e+02
1.288225174149327472e+02
1.469667930953854125e+02
1.650226345799754597e+02
1.830235426539869934e+02
2.009904464900864980e+02
3.735237120073604533e-01
2.067887385567675762e-01
1.094846210187037754e-02
7.426620849862918851e-03
8.118927225351089960e-03
5.011999851967516122e-03
1.700031561831128242e-14
7.158027628762654030e-15
6.450206962270032207e+00
2.036498111148050327e+01
3.357727251124735091e+01
4.630874059710447455e+01
5.868520348615720650e+01
7.082097855097178751e+01
8.280107535315134726e+01
9.468275279758631768e+01
1.065029243691033685e+02
1.182848953722342031e+02
1.300432223887403609e+02
1.417869443926418285e+02
5.368711673115205585e+00
5.307797111104136434e+00
5.209145965775547893e+00
5.047196627295699400e+00
4.784258011522296350e+00
4.355701741507275848e+00
3.691583011857267227e+00
2.990357097418692600e+00
1.219240599113340373e+01
2.089155516932573775e+01
2.926557034125512402e+01
3.739312493314040609e+01
4.535210364532637328e+01
5.320208981026817696e+01
6.098331626817292062e+01
6.872164808961586857e+01
7.643337035269456692e+01
8.412863528550184355e+01
9.181373922905608254e+01
9.949257593607477190e+01
8.279742902770452773e+00
8.261408487255076594e+00
8.231473115069563917e+00
8.182530924522554372e+00
8.102836867847175384e+00
7.974873221628489439e+00
7.784641334487335307e+00
7.568570325586141401e+00
1.295458567684266526e+01
1.846330849212374403e+01
2.380400348252446818e+01
2.902613672407204248e+01
3.417111301632782983e+01
3.926759006213397640e+01
4.433395525156614525e+01
4.938170721500583937e+01
5.441797427463735914e+01
5.944716079124654584e+01
6.447198403429162283e+01
6.949411915500482451e+01
8.416603762167225611e+00
8.409672064162574401e+00
8.398275225926566279e+00
8.379442752193911659e+00
8.348264160259033062e+00
8.297737855559699227e+00
8.224359695803949322e+00
8.156027463626251972e+00
1.162668857491946994e+01
1.513661212228922537e+01
1.856508054062149071e+01
2.193861580238413822e+01
2.527739603131467661e+01
2.859473893205999318e+01
3.189893360539678824e+01
3.519506256835868641e+01
3.848623797545888436e+01
4.177436819489199138e+01
4.506062514653568485e+01
4.834572925395204379e+01
7.421995672450003134e+00
7.419117046477024857e+00
7.414351669878304740e+00
7.406376472678855905e+00
7.392982708308200479e+00
7.371223985279156565e+00
7.341114933628206884e+00
7.325848511102844185e+00
9.613802400078922616e+00
1.186493750102319389e+01
1.407820584316305101e+01
1.626638024284739714e+01
1.843894384725776447e+01
2.060202646160491113e+01
2.275936114782099651e+01
2.491319713132466518e+01
2.706489503254440265e+01
2.921528262656937258e+01
3.136486572552512797e+01
3.351395431094015009e+01
6.096242156411896929e+00
6.095007372562898595e+00
6.092936720308767207e+00
6.089415852923941941e+00
6.083370156914338800e+00
6.073626417307302461e+00
6.061362773392716896e+00
6.100058127334272662e+00
7.576637717249316673e+00
9.028804839431183282e+00
1.046366869659085275e+01
1.188705502467943376e+01
1.330338227002373053e+01
1.471548861331893754e+01
1.612506960648138232e+01
1.753312778419108753e+01
1.894026107078657972e+01
2.034682975786716952e+01
2.175305264256068938e+01
2.315906328942054415e+01
4.796564197683378161e+00
4.796023356352237421e+00
4.795101183906743891e+00
4.793496706050142109e+00
4.790677494783874835e+00
4.786187611918366613e+00
4.781300985026557981e+00
4.835123271172752979e+00
5.786908408099638024e+00
6.727844024520208244e+00
7.660880429180662254e+00
8.588599570374666925e+00
9.513077897861085930e+00
1.043565308155890392e+01
1.135710850292730889e+01
1.227789700263175199e+01
1.319828380768120901e+01
1.411842671371195834e+01
1.503842074436981946e+01
1.595832359561061509e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_DeC_P3_CFLL.txt <==
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_DeC_P3_ERROR.txt <==
6.443687214281474951e-01
6.384704133655639824e-01
1.622895840349885432e+00
4.857472331246456276e-01
4.591736578137812774e-01
4.302498667950784839e-01
2.902043663312892097e-01
3.238533472113466205e-01
3.763080916477330451e-01
4.381698619345883450e-01
5.108721502149323745e-01
6.038632152548024656e-01
1.484624163947824371e+00
1.220937945794596580e+00
1.744881653838833202e+00
1.718088675135139853e+00
2.309164586754540949e+00
2.281682221872340488e+00
2.320216550163422653e+00
2.511549339226440747e+00
6.443687219057735449e-01
6.384704135474403852e-01
2.222171233298632309e+00
4.857472331342040373e-01
4.591736274316641220e-01
4.302498977099710187e-01
2.902043405196199077e-01
3.238533208519644435e-01
3.763081295368834733e-01
4.381698633155622913e-01
5.108721508201912176e-01
6.038632082921030486e-01
1.484624155759833419e+00
1.220937924362516691e+00
1.744881655430357670e+00
1.718088689057826635e+00
3.635334285889372907e+00
2.314100723407141569e+00
2.320216552585034453e+00
3.286225660953067784e+00
6.443687232144679200e-01
6.384704148110585953e-01
1.622810294240766948e+00
4.857472333496702377e-01
4.591736252889553893e-01
4.302498832512046678e-01
2.902043320262989723e-01
3.238533026907542967e-01
3.763081061857743714e-01
4.381698515451860065e-01
5.108721541366192387e-01
6.038632016106454392e-01
1.484624156559214203e+00
1.220937913744073233e+00
1.744881646743495107e+00
1.718088673730983951e+00
4.031934576548279026e+00
2.281682206600551766e+00
2.320216541522277520e+00
2.511549449711518278e+00
6.443687299019354997e-01
6.384704216061471982e-01
1.622810302102345004e+00
4.857472661540720993e-01
4.591736180644019893e-01
4.302498837456331104e-01
2.902043510314279984e-01
3.238533231219128394e-01
3.763081335046353781e-01
4.381698523578009263e-01
5.108721723769458212e-01
5.516888385649546755e+00
1.484624152133028119e+00
1.220937911915182861e+00
1.744881657492556970e+00
1.718088676643895418e+00
2.155810993530387076e+00
2.281682213544016236e+00
2.320216542689152117e+00
3.346361145299274309e+00
6.443687668772140054e-01
6.384704587063403380e-01
1.622810344983010244e+00
1.876354865034628006e+00
4.591737312111794922e-01
4.302499872698909433e-01
2.902044733992877878e-01
3.238534398963932026e-01
3.763082390059226956e-01
4.381699521932380659e-01
5.108722719890120834e-01
5.516888375514934495e+00
6.967928058378383138e-01
1.220937915154094888e+00
1.744881714581246746e+00
1.718088703693479546e+00
6.351548592774549640e+00
2.833475692330329032e+00
2.320216572868879279e+00
3.346361167792457625e+00
6.443689685310953763e-01
6.384706614966939586e-01
1.622810579663307218e+00
1.876353941598195574e+00
4.591742625187537619e-01
4.302505226517228665e-01
2.902051491597834043e-01
3.238541027568471176e-01
3.763088683999464834e-01
4.381705395994939800e-01
5.108728196797811538e-01
5.516888345455346787e+00
6.967932542027165388e-01
1.220937926965479869e+00
1.744882041272880047e+00
3.387940935866776471e+00
2.606373660703849016e+00
2.281682338075092353e+00
4.699964884919521246e+00
3.346361349904279692e+00
6.443700692740832459e-01
6.384717700764072079e-01
1.775827816593174457e+00
1.876348761051883196e+00
4.591772692462096073e-01
4.302534837187824146e-01
2.902088478411110062e-01
3.238577665720091536e-01
3.763123159494090597e-01
4.381737817102389632e-01
5.108758392507153356e-01
6.038665601847609254e-01
6.967957397785118356e-01
1.220937985536910686e+00
1.744883854946523094e+00
2.512189397165645932e+00
3.322059781878010654e+00
2.281682937514065479e+00
2.320217275530119139e+00
3.012849465468139254e+00
6.443760680663638274e-01
6.384778272325345450e-01
2.008393641579900191e+00
4.857672637724402276e-01
4.591937664168260769e-01
4.302698414296796670e-01
2.902292060144770480e-01
3.238779323583105274e-01
3.763313697707212357e-01
4.381916976573836942e-01
3.921802395488187098e+00
1.329706744041145638e+00
6.968095832511758125e-01
1.220938251349596548e+00
2.798056878703957473e+00
3.387941145183151814e+00
3.422950334420033158e+00
2.281686234555747816e+00
4.710663418824084125e+00
2.511548912940061218e+00
6.444086056119320283e-01
6.385108083878366925e-01
2.008528334411384897e+00
9.223226038025446050e-01
4.592842235998453870e-01
4.303601445797325398e-01
2.903411443320779162e-01
3.239890867446102440e-01
3.764367536456866836e-01
4.382910891831447997e-01
3.141204719357716169e+00
6.039672109782712184e-01
6.765914659994701763e-01
1.220939237523692933e+00
2.936483148396013654e+00
6.625244392545394767e+00
2.155832794521628681e+00
2.281704295230972512e+00
4.699982515465310762e+00
3.346395180883443565e+00
6.445828450550296074e-01
6.386884870291056338e-01
2.008705701732488969e+00
4.863386217665943145e-01
4.597772331109581390e-01
4.308573730871972929e-01
2.909531120391560810e-01
3.245993280013825810e-01
3.770185614877589741e-01
4.293080122620636097e+00
5.115039364578278791e-01
6.044454713548924607e-01
6.973255168401518711e-01
1.220940400851068919e+00
1.745282975953103888e+00
1.718235998151229404e+00
4.032107151296634662e+00
2.281803278294878723e+00
4.700070985240283328e+00
2.511910094601720100e+00
6.454850486244855245e-01
6.396174560798323361e-01
3.550690982307568966e+00
4.888765822040659348e-01
4.624078750196225496e-01
4.335511687745753906e-01
2.942252344922502427e-01
3.278872986763979314e-01
4.072101818223940128e+00
4.418639119095531531e-01
5.200918371277092334e-01
4.053717468104093946e+00
6.997982408911251895e-01
1.220908445978269308e+00
1.747229841854349042e+00
1.718909080397306610e+00
2.156466836677842558e+00
2.282343998622610393e+00
2.754147979401453394e+00
2.998835464666372630e+00
6.497558170897623775e-01
6.440916334484347860e-01
7.150506136976386706e-01
1.576528588066400616e+00
4.755891900190765686e-01
4.477679871633954978e-01
3.107780638692638209e-01
1.702344214715905357e+00
2.423511689441860018e+00
4.576810875870038764e-01
5.295706071715872154e-01
3.879892070330670073e+00
7.134148038557719396e-01
1.220379975224849423e+00
1.758936105645067194e+00
1.722625681517210072e+00
3.391574844136941991e+00
2.285234495449150138e+00
5.013009107117366803e+00
2.928614546375501781e+00
4.182730243053215169e+00
7.283592219842346394e-01
5.989722520559764840e-01
1.754783542434433352e+00
5.835141954912943518e-01
5.125755734583840040e-01
6.268281532143492818e+00
1.536617330311631058e+00
3.395604952385085529e+00
5.294792941339070413e-01
2.220505773363298019e+00
6.910259986901272633e-01
7.446005393278603002e-01
1.211503682977210117e+00
1.839951768441582924e+00
1.742278461641441289e+00
2.173986517681421482e+00
2.300455406467545316e+00
4.674828871503708072e+00
3.262092060262107740e+00
5.432452610727394493e+00
4.340913295108171255e+00
6.463398355918879901e+00
7.681783207003823222e+00
3.447471183277967643e+00
6.277079303935328980e+00
4.854265397098854962e+00
5.476500207652916785e-01
6.435130133840709643e-01
7.325896840606387350e-01
9.028779555424485403e-01
1.099036667305641535e+00
1.185293830148526739e+00
1.292269628860636121e+00
2.629237031264058277e+00
1.935987128684980130e+00
2.489759477058501425e+00
2.250189216805051018e+00
3.511716893928969796e+00
5.364336129711935186e+00
3.291166335108612451e+00
4.016071349832421866e+00
4.435314429635259792e+00
6.646681790034454806e+00
7.217224668621239125e+00
5.163960606570118017e+00
6.495352205341967000e+00
3.424504236960107306e+00
6.403174428798055651e+00
7.297466887374987721e+00
7.026293717516503001e+00
6.776021247140527670e+00
6.673143920604640122e+00
7.561585804324676197e+00
5.883220505566847613e+00
7.033085483846771346e+00
7.791898547906753514e+00
5.052432303799450963e+00
4.988017170056426863e+00
4.486580877814849266e+00
1.074509912638850651e+01
1.059834294676392652e+01
1.081975077698125531e+01
1.089371301193182440e+01
1.101041963398448686e+01
1.086367911100698791e+01
8.702947046110448781e+00
1.078173644212032833e+01
1.119578546618789083e+01
1.138875609966476432e+01
1.149929029920883572e+01
1.156247149914644901e+01
1.159982372837529319e+01
1.161856164210587927e+01
1.163456834482015445e+01
1.164991713674827345e+01
1.166673054288867561e+01
1.189343098455188574e+01
1.170239448851931208e+01
1.170351116480271791e+01
1.079694530422613674e+01
1.086704367949922379e+01
1.131686791329020991e+01
1.152407256952290027e+01
1.183187086619051342e+01
1.084237907011562640e+01
9.583747845623619810e+00
1.143640129474334799e+01
1.180059135198882458e+01
1.198227459116128202e+01
1.208726563654643016e+01
1.203053205956986993e+01
1.218550584176907492e+01
1.216216589884088783e+01
1.219600216242087320e+01
1.227027155949110160e+01
1.250956775484648098e+01
1.236019373947494238e+01
1.281445725658807788e+01
1.239416559305019483e+01
1.289605768693969168e+01
1.317999466018481058e+01
1.321672714362031265e+01
1.329851186663862528e+01
1.294868475242434336e+01
1.229709952946193496e+01
1.153397835406465255e+01
1.255952533897378132e+01
1.291813346323750444e+01
1.310896578245863786e+01
1.277880157975758202e+01
1.289558088792992230e+01
1.333497410113303339e+01
1.331892597681255985e+01
1.337274978300635020e+01
1.345876288969758505e+01
1.357198627850517703e+01
1.398006824307464591e+01
1.397954148264993357e+01
1.397765092743647308e+01
1.305350679227583299e+01
1.326611032909823429e+01
1.308103934914477406e+01
1.271271685052300171e+01
1.266247741558132134e+01
1.265958035684026761e+01
1.248134886822296252e+01
1.286495386489948167e+01
1.309396161366255029e+01
1.321516375981018143e+01
1.320424644567675365e+01
1.319183417799639635e+01
1.333416782125243749e+01
1.303725522943749837e+01
1.339071771436621994e+01
1.382466160933299371e+01
1.397309752500212277e+01
1.397692686958811947e+01
1.350780542330960188e+01
1.405363184863004200e+01
1.382755502354538280e+01
1.376141325900389134e+01
1.369520390799045018e+01
1.346397071254927980e+01
1.340637371457488491e+01
1.329837648964131525e+01
1.260905422109975227e+01
1.356541953818644153e+01
1.315562064171195544e+01
1.350446665362434651e+01
1.383554260167486127e+01
1.389813212341907622e+01
1.393027408380643273e+01
1.396152376339407475e+01
1.380524011638785709e+01
1.454955438706595672e+01
1.405478694531097794e+01
1.455726783372683819e+01
1.456724818040602187e+01
1.458608051274848094e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_DeC_P3_IRES.txt <==
1.620359274886432610e+00
1.425665157299737418e+00
1.238570500557091725e+00
9.146792363779314705e-01
7.027585813440184737e-01
6.028632244211352686e-01
4.824818297419986579e-01
5.107519980319406017e-01
5.495584647794167221e-01
5.970522464645464655e-01
6.537335368539225477e-01
7.201621333528219759e-01
7.835252810652830746e-01
8.667029125793969113e-01
1.026737570475402039e+00
1.892849430493522833e+00
3.800170540648359463e+00
2.303942069694096872e+00
3.180387368495723344e+00
4.978663318420085915e+00
1.620359275165579316e+00
1.425665157815603434e+00
1.183721523353441940e+00
9.146792374590365649e-01
7.027585821087617424e-01
6.028632250611374310e-01
4.824818304665710600e-01
5.107519986870512341e-01
5.495584653652045848e-01
5.970522470099920431e-01
6.537335373702726216e-01
7.201621338420427509e-01
7.835252815148522343e-01
8.667029130013848004e-01
1.026737570881988360e+00
1.892849430648846365e+00
2.491562329760422134e+00
4.354002833309666975e+00
3.180387368551555571e+00
8.240994374229343222e+00
1.620359276568386742e+00
1.425665160510807050e+00
1.238544002396328780e+00
9.146792432757241409e-01
7.027585862722753873e-01
6.028632285533362944e-01
4.824818344239253376e-01
5.107520022660354542e-01
5.495584685636586419e-01
5.970522499853688769e-01
6.537335401873893836e-01
7.201621365098057614e-01
7.835252839650164169e-01
8.667029153015795018e-01
1.026737573096288658e+00
1.892849431482465761e+00
8.600171674841224245e+00
2.303942070074687987e+00
3.180387368847868323e+00
4.975707749904596078e+00
1.620359283229706460e+00
1.425665174305559058e+00
1.238544021085452362e+00
9.146792743953030547e-01
7.027586089186863560e-01
6.028632475877578889e-01
4.824818560453954519e-01
5.107520218156906822e-01
5.495584860298436958e-01
5.970522662251858126e-01
6.537335555499562689e-01
6.118751018418034704e+00
7.835252973072286409e-01
8.667029278259560376e-01
1.026737585140100828e+00
1.892849436009559350e+00
1.588140403829011893e+00
2.303942071825481719e+00
3.180387370453373830e+00
7.606008937257505487e+00
1.620359311330547003e+00
1.425665241995928367e+00
1.238544121854538771e+00
1.228396466748109761e+00
7.027587318782771986e-01
6.028633512920036353e-01
4.824819742510871867e-01
5.107521286696123930e-01
5.495585814524751589e-01
5.970523548666833991e-01
6.537336392993345902e-01
6.118751241878340075e+00
7.835253698907687081e-01
8.667029959429598529e-01
1.026737650546752256e+00
1.892849460572712417e+00
1.171565922359921075e+01
8.000000000000000000e+01
3.180387379144097082e+00
7.606008939175394445e+00
1.620359395996585627e+00
1.425665548182628362e+00
1.238544661494928478e+00
1.228396724690652864e+00
7.027593975606880594e-01
6.028639156829206369e-01
4.824826209581530856e-01
5.107527130671692950e-01
5.495591029742479261e-01
5.970528386558441314e-01
6.537340955262216369e-01
6.118752431258874580e+00
7.835257640234806198e-01
8.580154291951526124e-01
1.026738004770190837e+00
6.448983163875337432e+00
8.000000000000000000e+01
2.303942132948924471e+00
6.090287253576791571e+00
7.606008947812099130e+00
1.620359287236964985e+00
1.425666692613938746e+00
7.686232003787088374e+00
1.228397907040919668e+00
7.027629834894929539e-01
6.028669808184425882e-01
4.824861613033503693e-01
5.107559106659409487e-01
5.495619536385143444e-01
5.970554775190423102e-01
6.537365768987994930e-01
7.201649938185412658e-01
7.835278971715475826e-01
8.667053657417211898e-01
1.026739914238780083e+00
8.000000000000000000e+01
3.800170978485206685e+00
2.303942411719257954e+00
3.180387677629648469e+00
4.365739913116851945e+00
1.700371911939651426e+00
1.425668559550570924e+00
1.322735424316609842e+00
9.147049581714080668e-01
7.027821282677441106e-01
6.028835552308259293e-01
4.825055386864106621e-01
5.107733991805988305e-01
5.495775213063861520e-01
5.970698427671699005e-01
6.537500255145151096e-01
7.689914237082534632e-01
7.835393717478020825e-01
8.667161166671121242e-01
1.026750123330700371e+00
6.448983388786957427e+00
8.000000000000000000e+01
2.303943909046793248e+00
8.104648569173665607e+00
4.978665101153668893e+00
1.620285978387327130e+00
1.425642503064646904e+00
1.322831062486247600e+00
1.007877978248585604e+00
7.028826218436539097e-01
6.029723503354335046e-01
4.826112813842534099e-01
5.108687361636714552e-01
5.496622023371366961e-01
5.971476075034309883e-01
3.522909478440272135e+00
7.202447664483696554e-01
7.852365878034340829e-01
8.667732023830999610e-01
1.026803881118446338e+00
7.129070102760511674e+00
2.770338764550740684e+00
2.303951867788554875e+00
6.090316426136546113e+00
7.606007266636036768e+00
1.619599805544693405e+00
1.425204232100822921e+00
1.323137651609779475e+00
9.150324281448943831e-01
7.033922122562632495e-01
6.034382305909363753e-01
4.831820506525257297e-01
5.113826571230535301e-01
5.501172777272226311e-01
5.828692633157951164e+00
6.542039998370833276e-01
7.205952810253607455e-01
7.839163301082601176e-01
8.670687331407783693e-01
1.027078480587294118e+00
1.892976144784848547e+00
8.600227767494784459e+00
2.303993397957248224e+00
6.090434770194513625e+00
4.975748888512902646e+00
1.613419734771803338e+00
1.420489170002964707e+00
1.180846009652818829e+00
9.145196218677809075e-01
7.057805590760820591e-01
6.057627586372390516e-01
4.861604668151991993e-01
5.140613152800768137e-01
5.667096732407177484e+00
5.996914543065241521e-01
6.633449349675537565e-01
6.518956244032679814e-01
7.854611999373766196e-01
8.685135806418273763e-01
1.028390330312885848e+00
1.893468844717053123e+00
1.592428248668134483e+00
2.304202841200737595e+00
3.180596344643621176e+00
5.512441825103272741e+00
1.625948060232646597e+00
1.378985736221446823e+00
1.150460150530132397e+00
1.426629793571731586e+00
7.147234481820048391e-01
6.158266853965921328e-01
5.000361729081769235e-01
1.839770003939169785e+00
1.796857949210825867e+00
6.094260748978318487e-01
6.646535735782566068e-01
2.869820418128542272e+00
7.919105030031415859e-01
8.745773318961406195e-01
1.033636527454654175e+00
1.895570746013385044e+00
6.450410673026492958e+00
2.305196157862092310e+00
8.000000000000000000e+01
4.354426871154937650e+00
4.312651885669935403e+00
2.109673510001552899e+00
1.034022160533274004e+00
1.040203640225912274e+00
7.607933077314602555e-01
6.395722049149308308e-01
9.508433841243249418e+00
2.508664446854368624e+00
8.000000000000000000e+01
6.364840776286574409e-01
6.861463484335325047e-01
7.459432207347873600e-01
8.038768410916131701e-01
8.876714057664212287e-01
1.311342998825682615e+00
1.901768380997861829e+00
1.582464409712165843e+00
2.873010059059760479e+00
7.967188275754148563e+00
8.217528424637771778e+00
9.793724263071487357e+00
6.803814904922719897e+00
7.829637347811501336e+00
2.582750948660738732e+00
6.943449334841781173e+00
1.155553064307008349e+01
1.065838500817032042e+01
5.734110392575286763e-01
5.881062877240910147e-01
6.085659004846285525e-01
6.357268309370881498e-01
6.733475973623399558e-01
7.310991891841237544e-01
8.002626895194139278e-01
6.167938651039161613e+00
1.908071997939859932e+00
6.149000520616836774e+00
1.888971008551032948e+00
6.235162986946811259e+00
1.120391527329864623e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_DeC_P3_TAUU.txt <==
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_DeC_P3_maxeps.txt <==
2.335951564676331138e+00
1.986428465935674348e+00
1.453799871001324684e+00
6.736883851345609742e-01
3.126407892644681996e-01
2.289942979804048678e-02
3.996802888650555468e-12
2.220446049250310657e-12
2.738815295885871273e-03
1.064699993484964982e-02
1.501319275762614744e-02
1.509769628609092251e-02
1.192713432140816467e-02
8.207415424975307572e-03
5.137896915679258415e-03
9.098554395710547679e-03
1.683548251784733329e-02
5.298385840267552660e-02
3.683630509389166946e+03
8.025811918595399220e+03
2.335951564675210257e+00
1.986428465938328225e+00
1.453799871003425004e+00
6.736883851360434550e-01
3.126407890300908488e-01
2.289942976139335007e-02
1.452879845256873948e-12
3.341623644090804810e-12
2.738815295825328122e-03
1.064699993267457546e-02
1.501319275627796719e-02
1.509769628795227560e-02
1.192713432162371620e-02
8.207415424576225763e-03
5.137896914785947816e-03
9.098554395770969833e-03
1.683548251725668424e-02
2.050882134458873225e+03
4.900591743792929265e+03
7.672103079203177913e+03
2.335951564673450331e+00
1.986428465934951815e+00
1.453799871002568578e+00
6.736883851354734665e-01
3.126407876870710978e-01
2.289942946596907128e-02
9.506467610263839410e-13
1.806228845950127569e-12
2.738815295612443725e-03
1.064699993303016776e-02
1.501319275734590286e-02
1.509769628626520151e-02
1.192713432164198284e-02
8.207415424482639166e-03
5.137896915487988672e-03
9.098554394678189453e-03
1.106801413079373106e+03
2.976135961557119572e+03
4.796110198019394375e+03
6.567667928737952934e+03
2.335951564669049851e+00
1.986428465933748333e+00
1.453799871000854171e+00
6.736883851355740527e-01
3.126407798085072964e-01
2.289942730418150288e-02
5.598235397650210055e-13
6.842287708239143603e-13
2.738815295605881266e-03
1.064699993305328121e-02
1.501319275716112185e-02
1.509769628685023179e-02
1.192713432138754921e-02
8.207415424835660597e-03
5.137896915507006446e-03
5.707065873094264816e+02
1.796028664102260336e+03
2.991190582228786752e+03
4.153952801137795177e+03
5.291267969247654946e+03
2.335951564643677258e+00
1.986428465921590059e+00
1.453799870998226273e+00
6.736883851353531183e-01
3.126407323592866883e-01
2.289941066835095990e-02
5.291045211035878623e-13
5.291045211035878623e-13
2.738815295316474746e-03
1.064699993213976195e-02
1.501319275690291520e-02
1.509769628699630072e-02
1.192713432177892538e-02
8.207415424854829292e-03
2.735605808224724456e+02
1.075818678646966191e+03
1.860678208656955803e+03
2.623923350573048538e+03
3.369895174952905109e+03
4.103486573824435254e+03
2.335951564502491085e+00
1.986428465859528814e+00
1.453799870985503118e+00
6.736883851350843333e-01
3.126404363016928034e-01
2.289927962903073877e-02
5.858821609328733715e-13
3.728341024118288304e-13
2.738815292676431614e-03
1.064699992781104401e-02
1.501319275583713579e-02
1.509769628604375018e-02
1.192713432141506887e-02
1.143611986690140583e+02
6.387031215138827065e+02
1.154105570694377093e+03
1.655144598660160227e+03
2.144479356108830871e+03
2.625333761579484872e+03
3.100454372457158115e+03
2.335951563738809966e+00
1.986428465519420206e+00
1.453799870914108006e+00
6.736883851337791551e-01
3.126385126272985815e-01
2.289822953172463565e-02
2.613775763665038933e-13
2.091020610932031853e-13
2.738815272993546952e-03
1.064699990127511951e-02
1.501319274750386422e-02
1.509769628251011672e-02
3.332821058238349821e+01
3.751174965994320587e+02
7.135451870620003092e+02
1.042478440690397520e+03
1.363497338909858399e+03
1.678714431473737477e+03
1.989981820513347202e+03
2.298672420765791230e+03
2.335951559600488725e+00
1.986428463675478318e+00
1.453799870526088389e+00
6.736883851254138467e-01
3.126254693635903137e-01
2.288971741083409631e-02
2.964421055148846312e-13
2.508356277433640585e-13
2.738815125081470268e-03
1.064699972800449770e-02
1.501319269897319168e-02
1.509769626139551187e-02
2.173937061531347865e+02
4.395732958395939818e+02
6.555272206706029010e+02
8.661438003186883634e+02
1.072797177329389342e+03
1.276732151086792783e+03
1.478886125534385201e+03
1.679902992433164400e+03
2.335951537265478439e+00
1.986428453707084429e+00
1.453799868423588437e+00
6.736883850807628971e-01
3.125334275001496187e-01
2.282029253151397416e-02
8.952354287973327618e-14
6.714265715979998238e-14
2.738813980573307980e-03
1.064699854929138101e-02
1.501319239909803399e-02
1.239002109668640372e+02
2.697036359684790909e+02
4.114803630347041121e+02
5.496722984202431235e+02
6.851629956463300459e+02
8.187850368993495067e+02
9.511769531925665433e+02
1.082781369284929724e+03
1.213889566530613138e+03
2.335951417400341956e+00
1.986428400077488110e+00
1.453799857069462353e+00
6.736883848382448914e-01
3.118630237192286381e-01
2.225405823499349012e-02
5.369553499053916922e-14
9.274683316547666824e-14
2.738804919675784811e-03
1.064699017886656766e-02
6.913854140173971530e+01
1.647386406097073177e+02
2.578012345334377073e+02
3.484740592091816325e+02
4.373128691269880051e+02
5.248698325846673924e+02
6.115781488988053525e+02
6.977414508499772410e+02
7.835607049278163458e+02
8.691649204779071169e+02
2.335950779680564970e+00
1.986428113674364671e+00
1.453799796084533025e+00
6.736883835242230001e-01
3.068996104125017443e-01
1.768109110640412804e-02
4.791000557239335200e-14
5.110400594388623120e-14
2.738732030893654620e-03
3.757147885730718428e+01
1.001421371392795407e+02
1.611965202960014381e+02
2.206825380796551315e+02
2.789330728263022365e+02
3.363079707041829352e+02
3.930987597840950230e+02
4.495128590585987922e+02
5.056886044885925457e+02
5.617151673824786258e+02
6.176489555552705042e+02
2.335947431532301444e+00
1.986426601319213114e+00
1.453799471213807593e+00
6.736883764338384983e-01
2.705397028259252101e-01
1.524721343439809076e-03
3.970800217099776423e-14
1.880905365994632980e-14
1.977493833906983056e+01
6.059161926755345462e+01
1.005938543380626555e+02
1.396010778226653031e+02
1.777903983894411226e+02
2.153871239130104698e+02
2.525838990493015785e+02
2.895210981706855478e+02
3.262934571288927259e+02
3.629624296688373306e+02
3.995670281720146590e+02
4.361317165802960290e+02
2.335930206024305011e+00
1.986418751780000713e+00
1.453797762269479543e+00
6.736883383939239467e-01
1.964168489628350389e-01
8.204746363196587173e-15
3.555390090718512694e-14
1.002414723170398858e+01
3.653538823882912823e+01
6.267378848600360186e+01
8.822002755389759443e+01
1.132453929454459427e+02
1.378783634062830572e+02
1.622408249181545727e+02
1.864256747438855939e+02
2.104969983652006533e+02
2.344968511668307372e+02
2.584521035144862822e+02
2.823796680614287880e+02
3.062900977477146398e+02
6.239276344712071598e+00
6.166628782564828271e+00
6.056635302012400857e+00
5.893377107186753783e+00
5.659804928483981534e+00
5.332419652628958673e+00
4.910767337764359475e+00
2.200567450733919728e+01
3.902450033316965516e+01
5.571113591341632798e+01
7.208980652700073222e+01
8.822133268645343662e+01
1.041752600287210839e+02
1.200097492530251913e+02
1.357668467228055817e+02
1.514748363667958131e+02
1.671520384612054784e+02
1.828100747502043077e+02
1.984562302487185832e+02
2.140950396463001368e+02
1.550114938694105859e+01
1.548448305960342175e+01
1.545906833339443764e+01
1.542209603584502453e+01
1.536895301798308644e+01
1.528637127242042482e+01
1.513799825282165479e+01
2.432241988940613098e+01
3.518430735261864584e+01
4.587610240099289172e+01
5.642707054113984810e+01
6.686943081230134567e+01
7.723487757325332836e+01
8.754890187450173755e+01
9.782969410840188118e+01
1.080894269486346815e+02
1.183359660333515819e+02
1.285742949619998114e+02
1.388075356016193211e+02
1.490376304832534515e+02
1.644193383796033103e+01
1.643572582186511966e+01
1.642657334883272924e+01
1.641363597014077058e+01
1.639632047534023584e+01
1.636837057432494547e+01
1.631023388815757968e+01
2.224722406027153099e+01
2.920288976910726220e+01
3.608603629205914132e+01
4.291229397773728493e+01
4.969416822826722324e+01
5.644407451148575916e+01
6.317235761489491352e+01
6.988656668783553982e+01
7.659181871447124479e+01
8.329144466772336841e+01
8.998756418960334713e+01
9.668150851805410184e+01
1.033741072855189458e+02
1.469573182553895840e+01
1.469330192086488474e+01
1.469004079019691567e+01
1.468597452710861795e+01
1.468120967880065209e+01
1.467371169652925289e+01
1.465281979462229600e+01
1.861087430976502333e+01
2.308604982513641701e+01
2.753690736594608524e+01
3.196848971363840874e+01
3.638358029278808203e+01
4.078604129265198708e+01
4.517966249470017459e+01
4.956741924188090564e+01
5.395140269830219637e+01
5.833300084519985518e+01
6.271310665840680798e+01
6.709228457128284617e+01
7.147088768416310245e+01
1.215056938710710099e+01
1.214966602695554343e+01
1.214863070367071174e+01
1.214779139662352136e+01
1.214756645715181804e+01
1.214731168358372493e+01
1.214116617741031057e+01
1.478503231646396010e+01
1.767730441627246663e+01
2.056560592940211407e+01
2.344979854952111253e+01
2.632888739536540967e+01
2.920337944857410406e+01
3.207440497246651745e+01
3.494304198629048130e+01
3.781011013908621976e+01
4.067617477561884698e+01
4.354160721841185477e+01
4.640664494727378298e+01
4.927143755282543225e+01
9.598250659462921774e+00
9.597958099152114286e+00
9.597735368582009485e+00
9.597958623670001188e+00
9.599084152055398889e+00
9.600873771832288739e+00
9.600222051827767444e+00
1.135897184764127843e+01
1.323510433478786474e+01
1.511433931155243826e+01
1.699475529534445783e+01
1.887435387073406901e+01
2.075254760164630952e+01
2.262947776122331334e+01
2.450547001235618438e+01
2.638082285531995552e+01
2.825575832216468442e+01
3.013042777992506416e+01
3.200493001315901864e+01
3.387932797067653468e+01
7.355641882645270968e+00
7.355577533198298212e+00
7.355632795509221111e+00
7.356101769478701868e+00
7.357383650108379136e+00
7.359395925992989973e+00
7.360451775132537122e+00
8.525094279588694590e+00
9.745422008986677653e+00
1.097038511809863337e+01
1.219784123411387888e+01
1.342586651064893211e+01
1.465366800574431849e+01
1.588107631102862349e+01
1.710813979353431691e+01
1.833495113757260953e+01
1.956159200062187864e+01
2.078812209281695189e+01
2.201458177291746665e+01
2.324099725756507340e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_RK_P1_CFLL.txt <==
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_RK_P1_ERROR.txt <==
9.007582300694315647e-01
9.007599754788595536e-01
9.007645761845038956e-01
9.007766975083816297e-01
9.008085950447328738e-01
9.008922816378382992e-01
9.011102154826917676e-01
9.016677650726856452e-01
9.030377069388290101e-01
9.061253366881372173e-01
9.119926557297500791e-01
9.202508109816945892e-01
9.347894028020062862e-01
9.801697570072295251e-01
1.003103289783573882e+00
1.012065428605571471e+00
1.015475396002154751e+00
1.016787424118134053e+00
1.017336868565107855e+00
1.017684187608747459e+00
9.007574108198631579e-01
9.007591562329694268e-01
9.007637569569887370e-01
9.007758783338815078e-01
9.008077760199753037e-01
9.008914630240969501e-01
9.011093979772512030e-01
9.016669505070639135e-01
9.030369000279848679e-01
9.061245490847723572e-01
9.119919144651016385e-01
9.202501761290975413e-01
9.347892477507245834e-01
9.801703088190193425e-01
1.003105510783679710e+00
1.012072026069511743e+00
1.015493588994567764e+00
1.016836465984185311e+00
1.017468445444321024e+00
1.018038587233188963e+00
9.007554972794900028e-01
9.007572426976770963e-01
9.007618434549850006e-01
9.007739649420173356e-01
9.008058629556411345e-01
9.008895508854981582e-01
9.011074883706274852e-01
9.016650476783031332e-01
9.030350149375310220e-01
9.061227088758809778e-01
9.119901821859609514e-01
9.202486920395018810e-01
9.347888845923978396e-01
9.801715991465179689e-01
1.003110710249769832e+00
1.012087494270840438e+00
1.015536345604152846e+00
1.016952168208350882e+00
1.017780815676279982e+00
1.018888508454899089e+00
9.007510277702310830e-01
9.007527731883196997e-01
9.007573739937995150e-01
9.007694956913367967e-01
9.008013943956835190e-01
9.008850843652527196e-01
9.011030275667591960e-01
9.016606023874585985e-01
9.030306105735940170e-01
9.061184085719470316e-01
9.119861328883402951e-01
9.202452211578427965e-01
9.347880327756847851e-01
9.801746181727750695e-01
1.003122897097628474e+00
1.012123832993815586e+00
1.015637158575278809e+00
1.017226586787582709e+00
1.018528781598424970e+00
1.020955152570134361e+00
9.007405882621947191e-01
9.007423336148866477e-01
9.007469344297520664e-01
9.007590564531859911e-01
9.007909565018596965e-01
9.008746507986464813e-01
9.010926066451133698e-01
9.016502165629554089e-01
9.030203185408879341e-01
9.061083568392830356e-01
9.119766635467139171e-01
9.202370982291920853e-01
9.347860303675370464e-01
9.801816883155876070e-01
1.003151513981935583e+00
1.012209462628421042e+00
1.015876043517376370e+00
1.017882714507563735e+00
1.020343249157964038e+00
1.026085789262818349e+00
9.007162047693884066e-01
9.007179497425551462e-01
9.007225502159067476e-01
9.007346724075214750e-01
9.007665746341056989e-01
9.008502774786579792e-01
9.010682603362957233e-01
9.016259481690502842e-01
9.029962627780494522e-01
9.060848524978672991e-01
9.119545055805852174e-01
9.202180685801024662e-01
9.347813074827179269e-01
9.801982686231849318e-01
1.003218900483141329e+00
1.012412184754723610e+00
1.016446410744304973e+00
1.019470856349499632e+00
1.024832075882989191e+00
1.039215290584672768e+00
9.006592539752196203e-01
9.006609972608844439e-01
9.006655956336796498e-01
9.006777161032839540e-01
9.007096199836105432e-01
9.007933372235620295e-01
9.010113741548292365e-01
9.015692294598181000e-01
9.029400176854983640e-01
9.060298601018935694e-01
9.119026079941067175e-01
9.201734183886359775e-01
9.347701119348056364e-01
9.802372340617601099e-01
1.003378262906686080e+00
1.012895536902173932e+00
1.017824033725438726e+00
1.023386700798644577e+00
1.036261690430813509e+00
1.074201796450737989e+00
9.005262475144497625e-01
9.005279839933415520e-01
9.005325728093658277e-01
9.005446817046340868e-01
9.005765771861077296e-01
9.006603081548517631e-01
9.008784391678181791e-01
9.014366337408414864e-01
9.028084457736523794e-01
9.059010876939348478e-01
9.117808846433674841e-01
9.200684079796102033e-01
9.347433725440660313e-01
9.803291050500396731e-01
1.003757613395431791e+00
1.014060525638791788e+00
1.021209952103190766e+00
1.033309466423872225e+00
1.066529752567536571e+00
1.170880332313022798e+00
9.002156705404329440e-01
9.002173808964886170e-01
9.002219307854684160e-01
9.002339856783319050e-01
9.002658177474033296e-01
9.003495096966895872e-01
9.005677452671863037e-01
9.011265465429221244e-01
9.025004544620730540e-01
9.055991809052915675e-01
9.114947946641014376e-01
9.198205731370493465e-01
9.346787923756153527e-01
9.805467951113444602e-01
1.004669671721021063e+00
1.016914725533288877e+00
1.029749962058944535e+00
1.059425304100136023e+00
1.149904881304190996e+00
1.425792180261244768e+00
8.994907667483061919e-01
8.994923795829697921e-01
8.994967792544390495e-01
8.995086116916606311e-01
8.995401391729840324e-01
8.996234858585481220e-01
8.998415534777836067e-01
9.004011062920184161e-01
9.017788484425884876e-01
9.048901485489903029e-01
9.108203558144407630e-01
9.192326190242765538e-01
9.345202628393198818e-01
9.810665622240739570e-01
1.006895865464588091e+00
1.024080043367471271e+00
1.052088781382264360e+00
1.131058707722943479e+00
1.373889171489556249e+00
1.915459695589045497e+00
8.978005355581877289e-01
8.978017902601649336e-01
8.978056272996778331e-01
8.978165960291442094e-01
8.978468527639332786e-01
8.979284838584937756e-01
8.981446825668372158e-01
8.987036010197912983e-01
9.000864748388327508e-01
9.032212066097601300e-01
9.092236180737184315e-01
9.178272142291112878e-01
9.341219735243881939e-01
9.823221538103769079e-01
1.012453969757867389e+00
1.042705314147552409e+00
1.113053834784788254e+00
1.326184207535018311e+00
1.833848083201820023e+00
2.463523994672573547e+00
8.938691788922904502e-01
8.938691316857791946e-01
8.938708982298260164e-01
8.938786199034667312e-01
8.939039081680568710e-01
8.939782761844344838e-01
8.941848098831414182e-01
8.947336395954093025e-01
8.961146500298354800e-01
8.992824211557587377e-01
9.054216384604718559e-01
9.144316417461494373e-01
9.330887316864315828e-01
9.854099928633058836e-01
1.026793794080556710e+00
1.093242640190275505e+00
1.280792736111017183e+00
1.752093747480823360e+00
2.388343177690396502e+00
2.892677435302199562e+00
8.847796819752926645e-01
8.847749337961644533e-01
8.847691650299305266e-01
8.847649103901178425e-01
8.847714392060044286e-01
8.848171720332468349e-01
8.849820675992076113e-01
8.854761994181625795e-01
8.868023179290630553e-01
8.899670211398157393e-01
8.963055052372324027e-01
9.061064931655200549e-01
9.302932158669606766e-01
9.932159992395692694e-01
1.065421191907580445e+00
1.233332038563616395e+00
1.667950575510977584e+00
2.307079494672447328e+00
2.835726844059236029e+00
3.197255091133856197e+00
8.640782582982501348e-01
8.640566474777188199e-01
8.640237050658003959e-01
8.639758769788258297e-01
8.639131173655558715e-01
8.638502587176866143e-01
8.638493589404220296e-01
8.641027185545496758e-01
8.651144138912104653e-01
8.679695543649427192e-01
8.743048650616868089e-01
8.853051791383830249e-01
9.223425093383729179e-01
1.013837895257963639e+00
1.173249280707089781e+00
1.574334726598177081e+00
2.214673041405700094e+00
2.770294301365340495e+00
3.153278699101139892e+00
3.413391741413042357e+00
8.188144468243787610e-01
8.187333876645574993e-01
8.186042679152311097e-01
8.184012127763501399e-01
8.180889346617774560e-01
8.176277973009135058e-01
8.169991270090469770e-01
8.162860934157512016e-01
8.158783587076402499e-01
8.168493870102337961e-01
8.212646228727853437e-01
8.321881727526072581e-01
8.987802529386141881e-01
1.072602543491369964e+00
1.451536586686298813e+00
2.097289976082882035e+00
2.687076262520854186e+00
3.097637278557917373e+00
3.375535835323228984e+00
3.569366622286907376e+00
7.315441797309626404e-01
7.312697123841934710e-01
7.308266029224779192e-01
7.301138903793072954e-01
7.289746689392573309e-01
7.271729259234177567e-01
7.243752856494546366e-01
7.201700104915530476e-01
7.142049536217606187e-01
7.065758170736935462e-01
6.985314029747539122e-01
6.946567019918467034e-01
8.366299814912502297e-01
1.244331032341486232e+00
1.913839567440911216e+00
2.559412883506898329e+00
3.013202793537003821e+00
3.319478708069586670e+00
3.530613092881660808e+00
3.683134985703571562e+00
6.415971467430753306e-01
6.408890218263052496e-01
6.397393615440276626e-01
6.378730747683057922e-01
6.348441332807936988e-01
6.299303576840474816e-01
6.219655420767690179e-01
6.090737850566499967e-01
5.882345000449842320e-01
5.543883123737461949e-01
4.975100164728751828e-01
3.879458021405762791e-01
1.037420669683245311e+00
2.031678453057370159e+00
2.853734630946443307e+00
3.336344365684901003e+00
3.538856969659295526e+00
3.556945238843211232e+00
3.707693634141033368e+00
3.790789711860705680e+00
7.752212129101477833e-01
7.742217242808372424e-01
7.725963896202460157e-01
7.699509237934745176e-01
7.656387542783422706e-01
7.585933666058860547e-01
7.470393243606625600e-01
7.279771594074311292e-01
6.968390896587348671e-01
6.438867418953194699e-01
5.497852795649758040e-01
1.095184191167530408e+00
1.861952572227076663e+00
2.709414949871299605e+00
3.214126592949572814e+00
3.663631235036706180e+00
3.815714736653752936e+00
4.121591906168399433e+00
4.202291508053989766e+00
4.327788873043193263e+00
1.152431595453637270e+00
1.151565515629284553e+00
1.150157787438772061e+00
1.147868286605471910e+00
1.144141191855618134e+00
1.138065170244175528e+00
1.128139353535443812e+00
1.111879247827747497e+00
1.085150962940752306e+00
1.041041120850924706e+00
1.150549044677802613e+00
1.992277121550217300e+00
2.385090969245108550e+00
2.887312565267831754e+00
3.034288870731916887e+00
3.520029224477486895e+00
3.651337656180773994e+00
4.094077345865207107e+00
4.214248657735754300e+00
4.348241137129962297e+00
1.662152302256076020e+00
1.661539647229060002e+00
1.660544303965389989e+00
1.658926742028927759e+00
1.656296830244218476e+00
1.652018446825787468e+00
1.645053740835846767e+00
1.633712020816645127e+00
1.615257537668935983e+00
1.932590775306129549e+00
2.301441632815545812e+00
2.560397533257357416e+00
2.832022116812450641e+00
3.088596898327065077e+00
3.340185733610800511e+00
3.427583106008983638e+00
3.762240171310235581e+00
3.940394964800689959e+00
4.125212322748028626e+00
4.007409844875374993e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_RK_P1_IRES.txt <==
1.293747990617862609e+00
1.291341485452321081e+00
1.287455019077591523e+00
1.281199789228376851e+00
1.271187919564376267e+00
1.255308675640668170e+00
1.230497823938538238e+00
1.192675827060415417e+00
1.137301329003398198e+00
1.061256872118929051e+00
9.660247016410884457e-01
8.597030800920283378e-01
7.598783944433078474e-01
6.980012067080079152e-01
6.981212253563331416e-01
7.258110185019124305e-01
7.585124165143407593e-01
7.886396631093219867e-01
8.148609673189340930e-01
8.373845467025385902e-01
1.293747270404150385e+00
1.291340763275271364e+00
1.287454293773123926e+00
1.281199059005462049e+00
1.271187181769330987e+00
1.255307926616940906e+00
1.230497059385286640e+00
1.192675043935372825e+00
1.137300531164365802e+00
1.061256082539017820e+00
9.660239793356807381e-01
8.597025254928234439e-01
7.598781151615606744e-01
6.980012034659955900e-01
6.981213441243250273e-01
7.258111057145548717e-01
7.585124729935611709e-01
7.886396984323742476e-01
8.148609884168468431e-01
8.373845585480967912e-01
1.293745589871427182e+00
1.291339078142512253e+00
1.287452601313996636e+00
1.281197355021828521e+00
1.271185460040707760e+00
1.255306178567936470e+00
1.230495274912564607e+00
1.192673215843933487e+00
1.137298668334161267e+00
1.061254238466374789e+00
9.660222917380577590e-01
8.597012290163714709e-01
7.598774615944666744e-01
6.980011951882159060e-01
6.981216216185055501e-01
7.258113095761898892e-01
7.585126050407871023e-01
7.886397810308513057e-01
8.148610377584467601e-01
8.373845862549826879e-01
1.293741670639634300e+00
1.291335148118580856e+00
1.287448654098397594e+00
1.281193380760965894e+00
1.271181444125975668e+00
1.255302100840715029e+00
1.230491111570086504e+00
1.192668949762473396e+00
1.137294319789513786e+00
1.061249931831121263e+00
9.660183482300058744e-01
8.596981969353728603e-01
7.598759306084706955e-01
6.980011733318212119e-01
6.981222700755875810e-01
7.258117863054326380e-01
7.585129139239701335e-01
7.886399742938159374e-01
8.148611532321441420e-01
8.373846511104998669e-01
1.293732537961162166e+00
1.291325990059491557e+00
1.287439455604331817e+00
1.281184118641591541e+00
1.271172083976881639e+00
1.255292595121070720e+00
1.230481403953902930e+00
1.192658999117983010e+00
1.137284171815244882e+00
1.061239874956291240e+00
9.660091311099694433e-01
8.596911010564235456e-01
7.598723388260094636e-01
6.980011132603255453e-01
6.981237858102543603e-01
7.258129018527742504e-01
7.585136370358132041e-01
7.886404269106236375e-01
8.148614237576448094e-01
8.373848030986663638e-01
1.293711283768478548e+00
1.291304675970263993e+00
1.287418046072146494e+00
1.281162558878743418e+00
1.271150292616826105e+00
1.255270459496570012e+00
1.230458789906541117e+00
1.192635806528909326e+00
1.137260501500043874e+00
1.061216393205803854e+00
9.659875807548510274e-01
8.596744781011205205e-01
7.598638929670480380e-01
6.980009406435803143e-01
6.981273302529348301e-01
7.258155148735877527e-01
7.585153319769762925e-01
7.886414884622000576e-01
8.148620585610450995e-01
8.373851599226045384e-01
1.293661916861277072e+00
1.291255166976062352e+00
1.287368310601885613e+00
1.281112466752555523e+00
1.271099650203471487e+00
1.255218997855319207e+00
1.230406186439582550e+00
1.192581812974773836e+00
1.137205332213258036e+00
1.061161578003928740e+00
9.659371694268248376e-01
8.596354780523755013e-01
7.598439644766763479e-01
6.980004215687929392e-01
6.981356243865781686e-01
7.258216453554330316e-01
7.585193125620197652e-01
7.886439838206760200e-01
8.148635519496988389e-01
8.373860000009359927e-01
1.293547605680559487e+00
1.291140516167500696e+00
1.287253118221564963e+00
1.280996420891628684e+00
1.270982285879806994e+00
1.255099666370079081e+00
1.230284101457919110e+00
1.192456343363300864e+00
1.137076903367097103e+00
1.061033668520410478e+00
9.658191625231856703e-01
8.595437728028414437e-01
7.597966996784643046e-01
6.979987923910460079e-01
6.981550554720420410e-01
7.258360657864042498e-01
7.585286899185283982e-01
7.886498705883300264e-01
8.148670793112812172e-01
8.373879866456218624e-01
1.293284202794815041e+00
1.290876292594566488e+00
1.286987585177628013e+00
1.280728822091260044e+00
1.270711490261860810e+00
1.254824086059431076e+00
1.230001783400582749e+00
1.192165631395382119e+00
1.136778523071132030e+00
1.060735406118477719e+00
9.655426578036644392e-01
8.593274296407383828e-01
7.596837488500888247e-01
6.979934827578971879e-01
6.982006710678231309e-01
7.258701354763213986e-01
7.585508924363325578e-01
7.886638383593427282e-01
8.148754650454094195e-01
8.373927186985448134e-01
1.292682019016620165e+00
1.290272095454302992e+00
1.286380172815914991e+00
1.280116330297246030e+00
1.270091118650900519e+00
1.254191869404893245e+00
1.229352748789075633e+00
1.191495266058795632e+00
1.136087568936329006e+00
1.060040835410498650e+00
9.648939981873597693e-01
8.588146709936513856e-01
7.594108585788096333e-01
6.979756216949760672e-01
6.983081742858943120e-01
7.259512641883755224e-01
7.586039157313496650e-01
7.886973024351731087e-01
8.148956180511603975e-01
8.374053458160307661e-01
1.291323215226107601e+00
1.288908251848570163e+00
1.285008271678745873e+00
1.278731675379070287e+00
1.268686613856662149e+00
1.252757354029481629e+00
1.227875162800862396e+00
1.189961796548404394e+00
1.134496569541557642e+00
1.058427593607929262e+00
9.633704254305256454e-01
8.575916391791151838e-01
7.587413907815122593e-01
6.979139420260749294e-01
6.985636180865950617e-01
7.261475307019495951e-01
7.587326386355852659e-01
7.887789029556450116e-01
8.149567767756210612e-01
8.000000000000000000e+01
1.288325805098512911e+00
1.285897902742771937e+00
1.281977205631769312e+00
1.275667737393633816e+00
1.265571301855801245e+00
1.249563807866788778e+00
1.224567836658200459e+00
1.186502795281318967e+00
1.130870104264655174e+00
1.054700464018959005e+00
9.597899100006631601e-01
8.546509858673743132e-01
7.570652416892604819e-01
6.976961840650057756e-01
6.991829455567326601e-01
7.266418056140330206e-01
7.590601887207019116e-01
7.891645264276031524e-01
8.000000000000000000e+01
8.000000000000000000e+01
1.281986003864135970e+00
1.279523885381236514e+00
1.275548306264478571e+00
1.269151498250928878e+00
1.258917884188494263e+00
1.242699696761245365e+00
1.217392558877720132e+00
1.178900075501238653e+00
1.122761013614139491e+00
1.046185018682399104e+00
9.513925853343955241e-01
8.475187455181690810e-01
7.527631188875020252e-01
6.969130187555471201e-01
7.007808913883204482e-01
7.281244860455894363e-01
7.622181275431124670e-01
1.070739711248520365e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.269712130670811678e+00
1.267156600394602872e+00
1.263030882194350779e+00
1.256394329670702303e+00
1.245782031247204102e+00
1.228976615263680294e+00
1.202787522087428895e+00
1.163044998007636721e+00
1.105323364585045320e+00
1.027197076793787689e+00
9.318801274161142567e-01
8.301152684512373980e-01
7.414383589595345825e-01
6.955534367009832408e-01
7.061669769552572085e-01
7.476017021458082334e-01
3.389367421685123283e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.251135571888078113e+00
1.248317103812015771e+00
1.243767766317087853e+00
1.236452135082374948e+00
1.224760304227840324e+00
1.206262839414006915e+00
1.177485797740154494e+00
1.133955458792201387e+00
1.071134360435612054e+00
9.872390766942464868e-01
8.877974799214872759e-01
7.878636430105752098e-01
7.112459158449565555e-01
6.976063899305507965e-01
7.683485952060531421e-01
2.373049293837545815e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.250962049678334020e+00
1.247398748656627365e+00
1.241645621739208671e+00
1.232390328513893296e+00
1.217589024084553939e+00
1.194150225728302539e+00
1.157641596866832989e+00
1.102355377886382382e+00
1.022631880286974049e+00
9.171150074519995865e-01
7.965798178272883723e-01
6.892585635657313414e-01
6.345238496294338670e-01
8.102867471755396123e-01
2.288888538737366751e+00
1.539711758676350684e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.442081507161778964e+00
1.436819089742213729e+00
1.428306301472872741e+00
1.414568521005261426e+00
1.392486520793871696e+00
1.357226748589231979e+00
1.301556750667878903e+00
1.215374868170919553e+00
1.086619901220838624e+00
9.067776664830032862e-01
6.877831010865601558e-01
5.020694222643876659e-01
1.134586640863435969e+00
2.929326388042344131e+00
8.115623980958394768e+00
3.664688046861812154e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.518932194525917545e+00
2.510456957157741087e+00
2.496725822095657410e+00
2.474510915983546777e+00
2.438654730516419455e+00
2.381006884941819557e+00
2.288938139784320924e+00
2.143596129708894349e+00
1.918971798225330483e+00
1.621373510669848805e+00
1.263135873655688357e+00
3.984491155858813194e+00
5.509414028452519041e+00
7.874640701681046018e+00
1.366702677449201175e+01
3.545769995967962274e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.033623306556414434e+00
4.027624890348024955e+00
4.017901619416694103e+00
4.002157896260266412e+00
3.976712994660964284e+00
3.935717619740935813e+00
3.870026989316707411e+00
3.765798515067295682e+00
3.603525336691246750e+00
3.360543566375326918e+00
3.978345311951959840e+00
7.554920657071666490e+00
8.374227814480732945e+00
1.023710058073755569e+01
1.391495155537408479e+01
2.390038460811530641e+01
5.020470509285228644e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.889284908403610963e+00
4.885908225740676514e+00
4.880434577850154554e+00
4.871571430808575798e+00
4.857246148399186225e+00
4.834164784448948815e+00
4.797178764548931440e+00
4.614308966399021550e+00
4.647232825521451893e+00
6.483304417385680196e+00
7.639684232771569938e+00
8.124871961534445575e+00
8.657385185519027360e+00
9.608099580536874740e+00
1.159161036368901065e+01
1.546292921876207238e+01
2.299294394573791323e+01
3.705399735067435074e+01
6.322694843360383743e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_RK_P1_TAUU.txt <==
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_RK_P1_maxeps.txt <==
9.999999999999999791e-17
8.881784197001248284e-13
1.332267629550187041e-12
8.881784197001248284e-13
1.332267629550187041e-12
8.881784197001248284e-13
4.440892098500625152e-13
4.440892098500625152e-13
8.881784197001248284e-13
4.440892098500625152e-13
4.440892098500625152e-13
4.440892098500625152e-13
8.881784197001248284e-13
8.881784197001248284e-13
8.881784197001248284e-13
9.999999999999999791e-17
8.881784197001248284e-13
1.332267629550187041e-12
2.220446049250310657e-12
8.881784197001248284e-13
2.905759690513750623e-13
9.999999999999999791e-17
2.905759690513750623e-13
9.999999999999999791e-17
5.811519381027499226e-13
5.811519381027499226e-13
9.999999999999999791e-17
5.811519381027499226e-13
9.999999999999999791e-17
5.811519381027499226e-13
9.999999999999999791e-17
8.717279071541248334e-13
1.162303876205499441e-12
2.905759690513750623e-13
5.811519381027499226e-13
2.905759690513750623e-13
5.811519381027499226e-13
5.811519381027499226e-13
5.811519381027499226e-13
9.999999999999999791e-17
4.753233805131921725e-13
9.506467610263848246e-14
9.506467610263848246e-14
4.753233805131921725e-13
4.753233805131921725e-13
2.851940283079153843e-13
9.506467610263848246e-14
4.753233805131921725e-13
9.506467610263848246e-14
2.851940283079153843e-13
4.753233805131921725e-13
9.506467610263848246e-14
2.851940283079153843e-13
9.506467610263848246e-14
2.851940283079153843e-13
4.753233805131921725e-13
9.506467610263848246e-14
4.753233805131921725e-13
2.851940283079153843e-13
4.753233805131921725e-13
3.110130776472340434e-13
6.220261552944682887e-14
1.866078465883404614e-13
3.110130776472340434e-13
1.866078465883404614e-13
9.999999999999999791e-17
8.086340018828077151e-13
1.866078465883404614e-13
9.999999999999999791e-17
6.220261552944682887e-14
1.866078465883404614e-13
9.999999999999999791e-17
6.220261552944682887e-14
3.110130776472340434e-13
3.110130776472340434e-13
6.220261552944682887e-14
3.110130776472340434e-13
4.354183087061275497e-13
6.220261552944682887e-14
6.220261552944682887e-14
4.070034777719911779e-14
1.221010433315973407e-13
2.849024344403936352e-13
9.999999999999999791e-17
4.070034777719911779e-14
9.999999999999999791e-17
1.221010433315973407e-13
1.221010433315973407e-13
9.999999999999999791e-17
1.221010433315973407e-13
1.221010433315973407e-13
8.140069555439823558e-14
9.999999999999999791e-17
9.999999999999999791e-17
2.035017388859955006e-13
2.849024344403936352e-13
2.849024344403936352e-13
1.221010433315973407e-13
1.221010433315973407e-13
1.221010433315973407e-13
7.989302194539199320e-14
1.065240292605226366e-13
7.989302194539199320e-14
7.989302194539199320e-14
9.999999999999999791e-17
9.999999999999999791e-17
5.326201463026133090e-14
7.989302194539199320e-14
1.597860438907839359e-13
5.326201463026133090e-14
2.663100731513066861e-14
9.999999999999999791e-17
1.597860438907839359e-13
1.331550365756532799e-13
9.999999999999999791e-17
1.331550365756532799e-13
1.331550365756532799e-13
7.989302194539199320e-14
1.597860438907839359e-13
5.326201463026133090e-14
1.742517175776695209e-14
1.219762023043686047e-13
8.712585878883473206e-14
1.045510305466016684e-13
6.970068703106778312e-14
5.227551527330084681e-14
1.742517175776695209e-14
3.485034351553390418e-14
3.485034351553390418e-14
6.970068703106778312e-14
3.485034351553390418e-14
1.742517175776695209e-14
9.999999999999999791e-17
6.970068703106778312e-14
9.999999999999999791e-17
6.970068703106778312e-14
1.742517175776695209e-14
1.742517175776695209e-14
1.045510305466016684e-13
4.556256120813957722e+01
1.140161944288020944e-14
3.420485832864062515e-14
4.560647777152082512e-14
4.560647777152082512e-14
1.140161944288020944e-14
7.981133610016141871e-14
2.280323888576041571e-14
5.700809721440103140e-14
3.420485832864062515e-14
3.420485832864062515e-14
1.140161944288020944e-14
4.560647777152082512e-14
1.140161944288020944e-14
2.280323888576041571e-14
2.280323888576041571e-14
4.560647777152082512e-14
3.420485832864062515e-14
3.420485832864062515e-14
1.625110557672635636e+01
1.326454018597569302e+02
1.492059047995556391e-14
2.984118095991111520e-14
2.238088571993334113e-14
2.238088571993334113e-14
7.460295239977781955e-15
5.222206667984444056e-14
2.238088571993334113e-14
2.984118095991111520e-14
2.984118095991111520e-14
3.730147619988889242e-14
3.730147619988889242e-14
9.999999999999999791e-17
2.984118095991111520e-14
2.238088571993334113e-14
7.460295239977781955e-15
1.492059047995556391e-14
2.984118095991111520e-14
2.143760178220474266e+00
7.696333483538944620e+01
1.546823938518422779e+02
4.881412271867203154e-15
3.416988590307039762e-14
1.952564908746880315e-14
4.881412271867203154e-15
1.464423681560160710e-14
2.440706135933600236e-14
9.762824543734404731e-15
9.999999999999999791e-17
2.440706135933600236e-14
1.464423681560160710e-14
1.464423681560160710e-14
4.881412271867203154e-15
9.762824543734404731e-15
4.881412271867203154e-15
4.881412271867203154e-15
9.762824543734404731e-15
1.952564908746880315e-14
4.393595292961109067e+01
9.496818776043217269e+01
1.438097859819179405e+02
6.388000742985789155e-15
1.277600148597157515e-14
1.597000185746446855e-14
3.194000371492894972e-15
1.597000185746446855e-14
1.916400222895736036e-14
9.582001114478683338e-15
9.999999999999999791e-17
9.999999999999999791e-17
9.999999999999999791e-17
3.194000371492894972e-15
2.235800260045024903e-14
1.277600148597157515e-14
6.388000742985789155e-15
6.388000742985789155e-15
1.597000185746446855e-14
2.456323858046363284e+01
5.802862956675253514e+01
9.018987359676560800e+01
1.208701715735088413e+02
3.332127622835947268e-06
9.999999999999999791e-17
9.999999999999999791e-17
6.269684553315447211e-15
8.359579404420595230e-15
1.253936910663089127e-14
6.269684553315447211e-15
8.359579404420595230e-15
1.462926395773603850e-14
6.269684553315447211e-15
8.359579404420595230e-15
1.044947425552574246e-14
1.671915880884118415e-14
9.999999999999999791e-17
1.253936910663089127e-14
1.335516276599941499e+01
3.526337561315860825e+01
5.644073104750391678e+01
7.662143864090977274e+01
9.608597535964567271e+01
1.567803189844934903e-03
7.525463858694120397e-04
1.531541965622452311e-04
1.078930983954476441e-09
1.093966181759544588e-14
5.469830908797725308e-15
2.734915454398863443e-15
6.837288635997156241e-15
5.469830908797725308e-15
4.102373181598294375e-15
8.204746363196587173e-15
1.093966181759544588e-14
4.102373181598294375e-15
1.367457727199431721e-15
6.982486885454770587e+00
2.129329603352459088e+01
3.523675472698639055e+01
4.851390933275263961e+01
6.129825144443381646e+01
7.376302837779063282e+01
1.283264887355430213e-02
9.928730984421998973e-03
7.199430189114839826e-03
4.313229543589380127e-03
1.610666460870789629e-03
1.478100636152836775e-04
1.789506907190664691e-15
9.999999999999999791e-17
2.684260360785996839e-15
3.579013814381328593e-15
8.947534535953323454e-16
3.579013814381328593e-15
2.684260360785996839e-15
3.440230890041582335e+00
1.276221292038189326e+01
2.194095630415664644e+01
3.067794299940570113e+01
3.907639243357872516e+01
4.725350065646092901e+01
5.529165638071866340e+01
6.023037735345543320e-02
5.576454539262953869e-02
4.920542006297274479e-02
4.031374808045900399e-02
2.991691252074471508e-02
2.051926803944509325e-02
1.044776569521073742e-02
2.762891861091115037e-03
5.942299529040890829e-05
5.854541071338110908e-16
1.756362321401432878e-15
2.341816428535243574e-15
1.530819263170761779e+00
7.581814894531540006e+00
1.362201880871064930e+01
1.937245062158675424e+01
2.489079587026603946e+01
3.025591829492162077e+01
3.552457953423596848e+01
4.073338590693891348e+01
2.212392813776341005e-01
2.161366823173976326e-01
2.078931881431112516e-01
1.947835777076162567e-01
1.760914589837385968e-01
1.492329869601665693e-01
1.142490092656016643e-01
8.374801627759831391e-02
5.027915309350654283e-02
2.059713773134555850e-02
3.466987051031897391e-03
5.460076168905916294e-01
4.456644467599439885e+00
8.429495283058175303e+00
1.221490372881747000e+01
1.584158939774489916e+01
1.936227565496301040e+01
2.281601188571434946e+01
2.622816125394524889e+01
2.961462099761054390e+01
6.424988278465074698e-01
6.374819366029895740e-01
6.293166476625456918e-01
6.174243020276040106e-01
5.981075218416435080e-01
5.671038656668906386e-01
5.223131536274536746e-01
4.563325399500892665e-01
3.664306270029445978e-01
2.860933866106457057e-01
1.929128949133540050e-01
2.585828197534434825e+00
5.197047354296193689e+00
7.689268333274381639e+00
1.007325622059728865e+01
1.238396916582170881e+01
1.464822548822177062e+01
1.688358973654187878e+01
1.910109894416202891e+01
2.130759823917459528e+01
1.220677777294601807e+00
1.217919842103568850e+00
1.213437599547798618e+00
1.206149131654504769e+00
1.194728355763140515e+00
1.177465248027032008e+00
1.149469432793729373e+00
1.105419142849949354e+00
1.039306693523880387e+00
9.417474127549781970e-01
1.476168180784076744e+00
3.190758538528181809e+00
4.831747486886357912e+00
6.399192856006466812e+00
7.916029662681896895e+00
9.400638873482142444e+00
1.086517739394698268e+01
1.231730653062606606e+01
1.376178240639380412e+01
1.520154253777938358e+01
1.538077693273152580e+00
1.536944956184731259e+00
1.535108409604663438e+00
1.532133695941980012e+00
1.527323596934142769e+00
1.519568796089948659e+00
1.508213429949153417e+00
1.490229112203798501e+00
1.462162821183027761e+00
1.419989800253028012e+00
1.949656507465120647e+00
3.030215865480899495e+00
4.061018127189523597e+00
5.056902918843139361e+00
6.030437905941626653e+00
6.990031654455192367e+00
7.941001100280056235e+00
8.886650645374897906e+00
9.829021974360374614e+00
1.076937396841290706e+01
1.532525537494733747e+00
1.532074594392971001e+00
1.531345101520426466e+00
1.530167841696852937e+00
1.528275645712098507e+00
1.525255316347374768e+00
1.520492773172281264e+00
1.513356816297075857e+00
1.502956531166215859e+00
1.488190305323201512e+00
1.896306002647220934e+00
2.574341106671326429e+00
3.228314170687622831e+00
3.866793208565743711e+00
4.495589702877911265e+00
5.118392703963796642e+00
5.737497813740132457e+00
6.354324037767412392e+00
6.969746459250912629e+00
7.584304269461423331e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_RK_P2_CFLL.txt <==
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_RK_P2_ERROR.txt <==
6.149588361243670809e-01
6.543312865969403980e-01
6.150952092364878609e-01
6.151227189895644987e-01
6.241774464639986419e-01
3.287281819104324598e-01
6.794174070477866367e-01
3.318126671181382825e-01
3.364461203843400749e-01
3.488679325579920887e-01
3.672166863487731359e-01
3.891060826434820652e-01
4.297024712485187359e-01
5.477463886322333497e-01
8.052269868217789561e-01
1.711830180995705497e+00
1.953078475730804175e+00
3.747561575869267525e+00
4.130184892486783887e+00
5.897214860035394857e+00
6.149588374845461614e-01
6.543312820024437260e-01
6.150952125414130833e-01
6.151227247109660734e-01
6.241774558729145106e-01
3.287281840854774928e-01
6.794174171458534639e-01
3.318126713271789541e-01
3.364461261501878742e-01
3.488679329766750659e-01
3.672167011337857945e-01
3.891061117252006540e-01
4.297025058453411983e-01
5.477464000998331084e-01
8.052269744561725284e-01
1.465918918285031625e+00
1.953078389199155218e+00
3.785031132509746321e+00
4.285155186217998846e+00
5.897214860246820400e+00
6.149588421534676330e-01
6.543312733905030099e-01
6.150952241473102156e-01
6.151227449512202128e-01
6.241774893004684577e-01
3.287281915174990465e-01
6.794174533141806860e-01
3.318126860264409284e-01
3.364461467552151142e-01
3.488679595570051140e-01
3.672167239309085951e-01
3.891061444304107497e-01
4.297025744670725511e-01
5.477464716272025802e-01
8.052269260836046882e-01
1.465918869602115038e+00
1.953078087272041019e+00
3.785031133767437606e+00
3.798107882163841431e+00
5.897214860999164365e+00
6.149588576472504453e-01
6.543312603592272847e-01
6.150952644428135940e-01
6.151228161329450606e-01
6.241776077577526616e-01
6.504661875392444559e-01
3.308509941335253113e-01
3.318127367071610490e-01
3.364462174625231228e-01
3.488680469497594805e-01
3.672168513615061691e-01
3.891063339964133672e-01
4.297028307556492455e-01
5.477467474428767691e-01
8.052267905379669743e-01
1.465918661926124411e+00
1.953077010144344206e+00
3.785031137990743755e+00
3.798107884818644919e+00
5.897214863671335294e+00
6.149589066571038432e-01
6.543312298562149465e-01
6.150954021207286626e-01
6.151230644098171219e-01
6.241780258430069672e-01
6.504668181980282071e-01
3.308511102118085745e-01
3.318129078467963455e-01
3.364464594196233116e-01
3.488683826526806642e-01
3.672173042158815015e-01
3.891069682529335605e-01
4.297037505765534116e-01
5.477477195326261317e-01
8.052262895715867064e-01
6.714523274224275973e+00
1.953073110887573627e+00
3.785031152368973473e+00
3.798107892818270326e+00
4.811398037009745110e+00
6.149590472181106771e-01
6.543311014360014832e-01
6.150958598830241764e-01
6.151239187846327949e-01
6.241794920933330104e-01
6.504690586194357138e-01
6.794197344289916174e-01
3.318134653178583804e-01
3.364472724200975873e-01
3.488695100484751621e-01
3.672188769120177665e-01
3.891091996794799335e-01
4.297070296428315284e-01
5.477512311710475146e-01
8.052245030500387868e-01
1.465915333513604590e+00
1.953058900486353444e+00
3.785031199888889031e+00
3.798107918211685252e+00
4.811398101701002794e+00
6.149593611376882318e-01
6.543305338369576063e-01
6.150973095538913027e-01
6.151267937403288588e-01
6.241845818741073026e-01
6.504769955774170054e-01
6.794258539305939593e-01
3.318151628799322350e-01
3.364498871086432086e-01
3.488732869137007864e-01
3.672242459591035790e-01
3.891169908505240915e-01
4.297186614856158826e-01
5.477638861914259083e-01
8.052180786046495564e-01
1.465905850959202450e+00
1.953006548291498667e+00
3.785031348731940692e+00
3.798107988244578959e+00
3.584423163870656737e+01
6.149594558225184304e-01
6.543280103094660793e-01
6.151014744153978642e-01
3.192581344912401309e-01
6.242019520631918450e-01
6.505049842616984490e-01
6.794482843720134335e-01
3.318196205846854485e-01
3.364576456839870611e-01
3.488852550421491228e-01
3.672420246050128734e-01
3.891436363549750643e-01
4.297596895953542662e-01
5.478096764669251328e-01
8.051949371712613379e-01
1.465871026379763187e+00
1.952810469144663941e+00
3.785031766467618297e+00
1.547074704295962810e+01
5.897215430308549777e+00
6.149541911808260597e-01
6.543162072227336479e-01
6.151108017957148677e-01
3.192429825140005728e-01
3.243761703280403363e-01
6.506029113402062025e-01
6.795316356738171359e-01
3.318267451186669437e-01
3.364766753837134527e-01
3.489196741636746979e-01
3.672978215644708833e-01
3.892322140759419402e-01
4.299031975631680269e-01
5.479764570516203470e-01
8.051114906642049540e-01
1.465741305498752034e+00
1.952057525364454094e+00
3.785032636663229866e+00
3.798108001631701036e+00
4.811401402357868839e+00
6.149048314491538658e-01
6.542588991635738260e-01
6.151136729301089900e-01
3.191401343589456152e-01
6.244399011682308931e-01
3.286441571609542422e-01
3.307976517503870562e-01
7.458666214660070182e-01
3.364968162820180519e-01
3.780412317003290390e+00
3.674540523245996004e-01
3.895112603362460013e-01
4.303976953128601513e-01
5.485899544157757379e-01
8.048123121563480753e-01
1.465248029216875025e+00
1.949055117861486108e+00
3.785032346745450749e+00
3.798104202765166804e+00
4.811408233475258811e+00
6.145624315452863362e-01
6.158355427959322226e-01
2.008521285739581330e+00
3.185089188421391104e-01
3.236933208925212857e-01
3.281074530759818808e-01
3.303390308425264155e-01
4.166507079753071774e-01
7.487760906758338386e-01
4.231367988889849663e+00
3.677694864658567764e-01
3.902929745245383164e-01
4.320512865789790657e-01
5.508778931768436582e-01
8.037734705784093103e-01
1.463317053780677890e+00
1.936377698377986123e+00
3.785012742616417292e+00
3.798072339304712219e+00
4.811424184592898001e+00
1.700067466434811658e+00
1.702933350500818621e+00
6.134827275053267304e-01
6.147222096428569538e-01
3.201759374155033755e-01
3.247825616143145688e-01
4.210540607445010797e-01
1.550992072950769796e+00
3.999332248832727643e+00
7.734068321521212486e-01
3.675195077618654271e-01
3.918262485361869718e-01
4.372246899396006192e-01
5.595578294427103749e-01
8.007056337939536528e-01
1.455467755743954594e+00
1.877829159224041033e+00
3.784841481185037715e+00
6.606048397170827258e+00
5.897278076182075779e+00
6.001482585638083789e-01
1.712551264732283807e+00
1.715240466757909976e+00
8.350025730788280809e-01
3.002435794086102949e-01
4.331004358497020368e-01
1.005851438608598380e+00
3.114736327308921804e-01
3.638860703508997485e+00
3.348012188427418878e-01
3.587791318670354723e-01
3.898225913283335231e-01
4.507792802029618739e-01
5.929119973171641522e-01
8.007849091685206311e-01
1.422506287623352073e+00
1.567130376054698848e+00
4.086456316317877757e+00
7.103290043836233636e+00
1.026107495099981470e+01
5.487416554818373982e-01
5.487178664301850528e-01
1.778365252833277455e-01
1.846828818701370389e-01
1.919974901586664062e-01
5.430401086078361361e-01
2.555635730293127406e+00
1.482620025463516678e+00
2.199789447659027952e-01
2.441695815436931150e-01
2.815998299949071804e-01
3.365149876930104700e-01
4.665042296289031443e-01
7.178599370453396800e-01
9.118491190748954089e-01
1.301312972159587522e+00
7.690543016019033118e+00
6.356265928319043468e+00
3.789113165504612191e+00
5.469197848524987471e+00
1.313968883066940263e+00
5.197822005894994213e-01
5.062723802765383141e-01
9.269028104605064877e-01
3.183848859087249572e+00
6.833527826311733833e-01
5.543078163600423380e-01
5.693511475472473604e-01
5.732804738137869949e-01
5.579251547723139693e-01
5.211969485062628582e-01
4.651084876732103357e-01
6.716644326384786368e-01
1.953061292985202702e+00
6.407404467528152736e+00
4.982275043268647785e+00
7.075798618482857627e+00
4.403476451785665269e+00
4.557600517857945732e+00
6.067177269721793387e+00
2.324848219172862773e+00
5.308224560239234613e+00
3.171823403175366707e+00
3.002467113570117085e+00
4.567493994470707364e+00
4.093966580698801927e+00
5.141696609232644377e+00
3.736982642500031648e+00
4.636813052437962490e+00
7.355407029191738388e+00
7.716259876850006805e+00
8.162486744547884143e+00
6.715969197355439846e+00
8.098587615603454637e+00
7.728628847673893354e+00
6.859956438454481109e+00
7.724953380074988551e+00
6.412311657392689490e+00
7.497919135780578337e+00
6.413871629428775201e+00
3.384322693135356275e+00
3.126917732646383286e+00
3.241359793444429815e+00
3.938981929032502993e+00
3.253043502601756565e+00
3.302322794797497352e+00
2.942738644016285932e+00
6.418791418858893039e+00
5.099229451278599612e+00
8.789970639887828341e+00
6.621809149451217458e+00
4.484571049096878426e+00
9.857147063359102290e+00
5.770665698326710391e+00
8.947386161437057339e+00
8.048218193258124487e+00
6.717914632365292960e+00
1.361529692018693183e+01
1.362374766014111671e+01
7.817715067239455529e+00
5.015218485641825374e+00
5.138421140665260012e+00
6.361533985999702878e+00
6.009597425610703425e+00
5.147343518974562215e+00
5.100812722112822328e+00
4.886077797401370937e+00
6.503261993153112819e+00
8.867659094284368493e+00
9.129205357408014976e+00
9.921421706974946630e+00
6.939772524440488866e+00
6.952859204952703820e+00
6.965228127385779011e+00
6.973402756857465690e+00
1.027080917618517653e+01
1.028046999760125146e+01
9.789530547414868167e+00
9.792864043078543190e+00
9.794939640972602390e+00
7.521443432899430626e+00
6.791272102890656193e+00
6.792678659859299195e+00
6.974210312455617178e+00
7.196982463660498652e+00
6.853929355019968028e+00
6.646681437667201209e+00
7.672702928243647413e+00
8.958375803624873512e+00
8.362508262125890823e+00
7.625206054275717626e+00
8.941189261645769548e+00
7.614903153820272941e+00
7.619999511160500560e+00
7.623622189147734041e+00
7.633323065943574903e+00
8.669891665705714345e+00
8.672616591524461072e+00
8.674296178439865557e+00
8.675341433210707720e+00
7.610328201092910305e+00
8.212109909960192411e+00
8.196418983267532710e+00
7.956404772994079444e+00
7.912365829238413362e+00
7.510594302970793557e+00
7.784579187111167364e+00
8.942129426096819600e+00
8.886668032159267483e+00
8.973550751884198817e+00
8.735703656333035028e+00
8.982849289086981770e+00
8.466111552525919848e+00
8.571531833844609594e+00
8.477299323502972328e+00
8.625094633062511562e+00
8.607100198745071040e+00
9.484904367770974787e+00
9.504977738013879573e+00
8.458086608446228283e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_RK_P2_IRES.txt <==
1.294595204881525907e+00
2.354186934801302922e+00
1.088804149437493374e+00
9.329976627423742785e-01
7.584952852794900613e-01
5.587929776378037783e-01
5.681736657828144743e-01
5.222219293358770775e-01
5.078393801764373716e-01
5.086662922697858802e-01
5.153948630033544642e-01
5.249225964317200122e-01
5.444430418254777582e-01
5.800993807608064712e-01
6.213470067763102733e-01
7.260049834381884226e-01
7.178478903373595177e-01
4.942926098813676283e+00
5.506225871860618071e+00
7.383519820954163926e+00
1.294595184756651252e+00
2.354186928361341025e+00
1.088804138051381765e+00
9.329976579646356294e-01
7.584952865446707992e-01
5.587929639943781668e-01
5.681736668429340220e-01
5.222219198639900251e-01
5.078393823223938952e-01
5.086662982970903135e-01
5.153948717532772505e-01
5.249226063218614957e-01
5.444430500935357742e-01
5.800993852168566667e-01
6.213470090930683920e-01
6.600882623855315323e-01
7.178478912108535726e-01
4.956107260894512478e+00
5.511380990285268844e+00
7.383519815458026159e+00
1.294595112724818753e+00
2.354186905385751594e+00
1.088804097207321409e+00
9.329976407395937921e-01
7.584952909498382523e-01
5.587929147770378524e-01
5.681736706188558195e-01
5.222218855498377277e-01
5.078393895993564833e-01
5.086663195089998757e-01
5.153949027767696922e-01
5.249226415168126714e-01
5.444430795812069679e-01
5.800994011384642546e-01
6.213470173761919124e-01
6.600882680251413115e-01
7.178478943152076797e-01
4.956107165161049544e+00
5.506225751812173996e+00
7.383519795820845388e+00
1.294594854521744942e+00
2.354186823481671631e+00
1.088803950337401405e+00
9.329975783228102726e-01
7.584953060624461951e-01
6.044866859174344853e-01
5.420891118232922246e-01
5.222217603230598915e-01
5.078394134842177943e-01
5.086663935701658534e-01
5.153950123662072169e-01
5.249227665522054886e-01
5.444431846966326649e-01
5.800994580563895164e-01
6.213470470151174485e-01
6.600882880985261547e-01
7.178479053203635774e-01
4.956106822954573943e+00
5.506225416642148041e+00
7.383519725722679894e+00
1.294593927021377322e+00
2.354186531693932327e+00
1.088803420238942277e+00
9.329973504473845214e-01
7.584953566574055284e-01
6.044868344082647837e-01
5.420886738671732985e-01
5.222212983939530373e-01
5.078394873235525520e-01
5.086666488728021074e-01
5.153953972376681403e-01
5.249232095902766071e-01
5.444435591085436954e-01
5.800996616811530115e-01
6.213471532026701993e-01
6.600883594347312089e-01
7.178479441880017964e-01
4.956105599844299547e+00
5.506224219360858818e+00
6.543707974509472614e+00
1.294590584746292850e+00
2.354185493506130822e+00
1.088801496299278471e+00
9.329965093637716533e-01
7.584955189138430365e-01
6.044873577160668754e-01
5.681739006627177790e-01
5.222195682994563715e-01
5.078396885022266050e-01
5.086675105518861928e-01
5.153967363580280736e-01
5.249247728774085742e-01
5.444448910339283465e-01
5.801003909422856042e-01
6.213475343486373204e-01
6.600886123260352178e-01
7.178480806494912381e-01
4.956101225532110632e+00
5.506219941104214755e+00
6.543707833486794634e+00
1.294578484704035359e+00
2.354181807828505058e+00
1.088794456665208576e+00
9.329933562328569518e-01
7.584959974065417221e-01
6.044891884393627235e-01
5.681744962099340990e-01
5.222129514060585009e-01
5.078400655591908119e-01
5.086703140956451152e-01
5.154013251777818105e-01
5.249302520802915373e-01
5.444496192021294201e-01
5.801030067975212479e-01
6.213489062072792279e-01
6.600895053704423088e-01
7.178485552502058553e-01
4.956085567416304016e+00
5.506204646896969201e+00
8.000000000000000000e+01
1.294534386425403971e+00
2.354168777725694550e+00
1.088768398504016410e+00
5.696590737033790930e-01
7.584971513924227970e-01
6.044955164161509575e-01
5.681765822259394749e-01
5.221869429135337359e-01
5.078395471341654588e-01
5.086788252422000944e-01
5.154166465658231999e-01
5.249492433714725292e-01
5.444663427660618726e-01
5.801124101973422764e-01
6.213538639548970011e-01
6.600926394227947247e-01
7.178501805878629849e-01
4.956029449962189304e+00
5.506149942650726103e+00
7.383503988201720603e+00
1.294372192863493032e+00
2.354123097298846723e+00
1.088670388609428219e+00
5.694750846822858037e-01
5.660687257263500305e-01
6.045169490795737621e-01
5.681838182752926292e-01
5.220812624570880800e-01
5.078275204485097616e-01
5.087009689024514225e-01
5.154654415878686669e-01
5.250138097459798869e-01
5.445251073240575668e-01
5.801463078306339227e-01
6.213718846662877882e-01
6.601035258983112275e-01
7.178556030366465279e-01
4.955828019761921333e+00
5.505954176621738583e+00
6.543699081152000829e+00
1.293768630186741264e+00
2.353965849926778819e+00
1.088294058536954045e+00
5.687475740290837134e-01
7.584850706541392817e-01
5.580512590450084076e-01
5.415288613249532590e-01
5.626469736225194751e-01
5.077294148060375045e-01
5.662623384200593080e+00
5.156065718991373892e-01
5.252256145053021408e-01
5.447289990598521703e-01
5.802688745131947545e-01
6.214379110043926069e-01
6.601406871439557955e-01
7.178728605817936703e-01
4.955103848940663802e+00
5.505253566527706255e+00
6.543675995750086294e+00
1.291494137521186136e+00
1.206669386753316031e+00
5.269014420796978015e+00
5.658044025754931372e-01
5.627442444274027844e-01
5.557200295239596022e-01
5.396721158570637611e-01
5.290702099213525633e-01
1.789359318437575563e+00
5.872860500294598829e+00
5.159249121354677614e-01
5.258712470650446225e-01
5.454177460819262802e-01
5.807127230023225728e-01
6.216823121747142578e-01
6.602636545175512017e-01
7.179228393941712305e-01
4.952498750686353368e+00
5.502750423417118064e+00
6.543593236343674846e+00
3.381615078217055981e+00
3.012052276885297530e+00
1.080877006016019770e+00
9.283254848220683364e-01
5.517286127709822852e-01
5.459017898282486625e-01
5.315288143184137004e-01
3.958028400102048483e+00
5.190538052154852977e+00
1.750732787283158620e+00
5.160508287389380389e-01
5.275171352572771699e-01
5.476008129142955205e-01
5.823094628593297184e-01
6.225972223226179381e-01
6.606474543412105271e-01
7.180373360271888883e-01
4.943159339834246602e+00
8.000000000000000000e+01
7.380954886515816327e+00
1.250679780024587462e+00
3.002043927247667110e+00
2.491561746119164589e+00
1.066971571869792745e+00
5.087490820781446210e-01
5.313639920029203934e-01
2.473198529709884408e+00
4.867996074823189301e-01
4.275770393973261640e+00
4.956844071063633561e-01
5.118240625709689073e-01
5.297534853158442081e-01
5.534148068027711087e-01
5.878262835672173336e-01
6.260540614082702460e-01
6.617477575461322425e-01
7.181083078655373653e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.142070151042347881e+00
1.069033726271145568e+00
3.600758715869334936e-01
3.669990484927954655e-01
3.760300102758328822e-01
1.746957284151050560e+00
4.997086413939482163e+00
1.801881046722009216e+00
4.247295778787926746e-01
4.547513127628647345e-01
4.895497751840146017e-01
5.261072609101385966e-01
5.649708007433758006e-01
6.039429589020783862e-01
6.425314014502216953e-01
6.713445158962870751e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.941622909051951451e+00
9.806734038906298467e-01
9.519346482957623534e-01
1.057206303646475165e+00
7.827411498375519194e+00
1.781162009155768056e+00
8.456534669680059180e-01
8.033604697113780890e-01
8.000000000000000000e+01
6.275030125360067101e-01
5.783626535267080149e-01
5.822218957905958003e-01
6.056737222824281064e-01
8.969814118490303301e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_RK_P2_TAUU.txt <==
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_RK_P2_maxeps.txt <==
4.588085570545250569e-01
3.038137984071168640e-01
7.586171295270940917e-02
7.781669154675338249e-03
8.378379226055015019e-03
5.277216355345752327e-03
8.881784197001248284e-13
1.776356839400248849e-12
2.220446049250310657e-12
2.220446049250310657e-12
1.776356839400248849e-12
2.220446049250310657e-12
2.664535259100372062e-12
5.773159728050797047e-12
4.440892098500616468e-12
3.552713678800494467e-12
4.440892098500616468e-12
5.329070518200736854e-12
2.664535259100372062e-12
2.266372428406263282e+02
4.588085325849279861e-01
3.038137689214142623e-01
7.586168349796738875e-02
7.781657576606084911e-03
8.378379180307022819e-03
5.277216311150668103e-03
2.615183721462370966e-12
8.717279071541248334e-13
5.811519381027499226e-13
1.743455814308248253e-12
1.743455814308248253e-12
8.717279071541248334e-13
2.324607752410996863e-12
1.743455814308248253e-12
2.615183721462370966e-12
5.811519381027499226e-13
8.717279071541248334e-13
2.905759690513744665e-12
1.452879845256873948e-12
2.209725844805644556e+03
4.588084453056650025e-01
3.038136637248106675e-01
7.586157837044782415e-02
7.781616233379852650e-03
8.378379023002632819e-03
5.277216150486332968e-03
5.703880566158305666e-13
1.806228845950127569e-12
1.045711437129022032e-12
1.235840789334298618e-12
1.330905465436936912e-12
8.555820849237455469e-13
2.376616902565955309e-12
7.605174088211072538e-13
2.186487550360679530e-12
2.281552226463317823e-12
2.756875606976507270e-12
2.851940283079145159e-12
1.261644224698799235e+03
2.701262514354902578e+03
4.588081341615403708e-01
3.038132885353540535e-01
7.586120318319754252e-02
7.781468666012527832e-03
8.378378459511682738e-03
5.277215574827746197e-03
9.952418484711476463e-13
8.086340018828077151e-13
8.708366174122543925e-13
9.952418484711476463e-13
1.057444464000594223e-12
4.354183087061275497e-13
6.842287708239143603e-13
9.999999999999999791e-17
7.464313863533610377e-13
9.952418484711476463e-13
1.057444464000594223e-12
7.038201484473696610e+02
1.652114883597994321e+03
2.559669690417798392e+03
4.588070257822793319e-01
3.038119510910757270e-01
7.585986442843006827e-02
7.780941939961451975e-03
8.378376448373196089e-03
5.277213521988113540e-03
2.849024344403936352e-13
5.291045211035878623e-13
1.221010433315973407e-13
5.291045211035878623e-13
5.291045211035878623e-13
6.919059122123837781e-13
5.698048688807868665e-13
9.361079988755773994e-13
1.017508694429975206e-12
5.291045211035878623e-13
3.799633602131336829e+02
1.005125866454693210e+03
1.601803099896416597e+03
2.178005572825451509e+03
4.588030820464363835e-01
3.038071873146139246e-01
7.585508875630081471e-02
7.779062004881331233e-03
8.378369269184584439e-03
5.277206193926018904e-03
4.260961170420899909e-13
5.326201463026133090e-14
1.331550365756532799e-13
3.728341024118288304e-13
1.864170512059145414e-13
3.195720877815676194e-13
4.793581316723511514e-13
3.728341024118288304e-13
4.793581316723511514e-13
1.951333369888605773e+02
6.077518593599082806e+02
1.000090194656408698e+03
1.378594862327978035e+03
1.746786623311238145e+03
4.587890760838037596e-01
3.037902419033927659e-01
7.583806156052404213e-02
7.772353594407164189e-03
8.378343645025680339e-03
5.277180036198223477e-03
3.485034351553390418e-14
2.613775763665038933e-13
2.265272328509700711e-13
2.439524046087370074e-13
2.962279198820376649e-13
1.568265458199024521e-13
1.219762023043686047e-13
2.439524046087370074e-13
9.202300898293115949e+01
3.648136721856176905e+02
6.228284452555790267e+02
8.714994004075905423e+02
1.113132807218038124e+03
1.349908134400365043e+03
4.587394874546851242e-01
3.037300996586381752e-01
7.577741326106773867e-02
7.748425005199064027e-03
8.378252189642138026e-03
5.277086672870956278e-03
1.482210527574425176e-13
1.482210527574425176e-13
1.368194333145623491e-13
2.622372471862441512e-13
4.560647777152082512e-14
1.140161944288019871e-13
1.368194333145623491e-13
3.629926215545089718e+01
2.170789881138164503e+02
3.867885110664482227e+02
5.501825512116116670e+02
7.087809391250932549e+02
8.640371661758440496e+02
1.017097869147523625e+03
4.585648286517778338e-01
3.035174834181720294e-01
7.556182668169153516e-02
7.663152361582948810e-03
8.377925816061792402e-03
5.276753466430680016e-03
1.119044285996665574e-13
2.387294476792882148e-13
1.641264952795108212e-13
1.119044285996665574e-13
2.984118095991111520e-14
1.417456095595775905e-13
7.575263270434411389e+00
1.277925839701757695e+02
2.394464631065758056e+02
3.468221438648998856e+02
4.509342710904112437e+02
5.527489421093439432e+02
6.530462959460497814e+02
7.523736893795168044e+02
4.579552676919301235e-01
3.028280283929528083e-01
7.479870200793038715e-02
7.615621820959762346e-03
8.376761364393626313e-03
5.275564507143314270e-03
2.440706135933600236e-14
5.857694726240636528e-14
1.220353067966797436e-13
8.786542089360949111e-14
8.786542089360949111e-14
1.220353067966797436e-13
7.422027664053361207e+01
1.477053384338773014e+02
2.182785869088893094e+02
2.866332318435734123e+02
3.534096749558453894e+02
4.191378602136736617e+02
4.841940211058284262e+02
5.488270210724580238e+02
4.558637439037708239e-01
3.006415082048645715e-01
7.212203416596135730e-02
7.611533670095677918e-03
8.372608651506428801e-03
5.271323697581021227e-03
6.388000742985789155e-15
3.513400408642180367e-14
8.304400965881503577e-14
8.304400965881503577e-14
7.665600891582927738e-14
4.235105788558417572e+01
9.074339903521401141e+01
1.371368226476723464e+02
1.820223789428675900e+02
2.258242177445187338e+02
2.689019657713627112e+02
3.115141351517561361e+02
3.538326940940919485e+02
3.959679694423695082e+02
4.489249151627579537e-01
2.932707349753754800e-01
6.292499165515179349e-02
7.596966792703735254e-03
8.357812810028114950e-03
5.256210235949596542e-03
2.089894851105147545e-14
4.179789702210290673e-14
2.507873821326176360e-14
3.134842276657719425e-14
2.358618403434784128e+01
5.548437096934465984e+01
8.599131251649710350e+01
1.154718805948742784e+02
1.442078990435564094e+02
1.724435699372243107e+02
2.003566082377838882e+02
2.280658914226628724e+02
2.556478861634651309e+02
2.831508334668420730e+02
4.275395387961856142e-01
2.698910191919217105e-01
3.426995707886308640e-02
7.545162104563271459e-03
8.305200579709400704e-03
5.202448288243175130e-03
1.777695045359258871e-14
2.187932363519087283e-14
2.324678136239029982e-14
1.267797182057475958e+01
3.373253795201416239e+01
5.380268429366506666e+01
7.317133458120180478e+01
9.202719255956775157e+01
1.105367550892116384e+02
1.288225174149327472e+02
1.469667930953853840e+02
1.650226345799754597e+02
1.830235426539869934e+02
2.009904464900864980e+02
3.735237120073734429e-01
2.067887385567726832e-01
1.094846210188465604e-02
7.426620849857560290e-03
8.118927225354661756e-03
5.011999851971090519e-03
1.163179489673930530e-14
3.579013814381328593e-15
6.450206962270011779e+00
2.036498111148050683e+01
3.357727251124733669e+01
4.630874059710448165e+01
5.868520348615719939e+01
7.082097855097180172e+01
8.280107535315133305e+01
9.468275279758631768e+01
1.065029243691033685e+02
1.182848953722342031e+02
1.300432223887403609e+02
1.417869443926418285e+02
5.368711673115210914e+00
5.307797111104110677e+00
5.209145965775547893e+00
5.047196627295702065e+00
4.784258011522310561e+00
4.355701741507281177e+00
3.691583011857259677e+00
2.990357097418705479e+00
1.219240599113341261e+01
2.089155516932573420e+01
2.926557034125511336e+01
3.739312493314041319e+01
4.535210364532637328e+01
5.320208981026816275e+01
6.098331626817292062e+01
6.872164808961586857e+01
7.643337035269455271e+01
8.412863528550184355e+01
9.181373922905608254e+01
9.949257593607477190e+01
8.279742902770450996e+00
8.261408487255071265e+00
8.231473115069565694e+00
8.182530924522563254e+00
8.102836867847161173e+00
7.974873221628486775e+00
7.784641334487335307e+00
7.568570325586143177e+00
1.295458567684266704e+01
1.846330849212373693e+01
2.380400348252446818e+01
2.902613672407204959e+01
3.417111301632782983e+01
3.926759006213397640e+01
4.433395525156614525e+01
4.938170721500583937e+01
5.441797427463735914e+01
5.944716079124654584e+01
6.447198403429162283e+01
6.949411915500482451e+01
8.416603762167223834e+00
8.409672064162572624e+00
8.398275225926571608e+00
8.379442752193915211e+00
8.348264160259034838e+00
8.297737855559699227e+00
8.224359695803943993e+00
8.156027463626244867e+00
1.162668857491947172e+01
1.513661212228922537e+01
1.856508054062149071e+01
2.193861580238413822e+01
2.527739603131467661e+01
2.859473893205999673e+01
3.189893360539678824e+01
3.519506256835869351e+01
3.848623797545888436e+01
4.177436819489199138e+01
4.506062514653568485e+01
4.834572925395204379e+01
7.421995672450005799e+00
7.419117046477024857e+00
7.414351669878305628e+00
7.406376472678858569e+00
7.392982708308202255e+00
7.371223985279155677e+00
7.341114933628209549e+00
7.325848511102848626e+00
9.613802400078924393e+00
1.186493750102319389e+01
1.407820584316305101e+01
1.626638024284739714e+01
1.843894384725776447e+01
2.060202646160491469e+01
2.275936114782099651e+01
2.491319713132466518e+01
2.706489503254440265e+01
2.921528262656937258e+01
3.136486572552512797e+01
3.351395431094015009e+01
6.096242156411895152e+00
6.095007372562897707e+00
6.092936720308767207e+00
6.089415852923945494e+00
6.083370156914338800e+00
6.073626417307302461e+00
6.061362773392714232e+00
6.100058127334274438e+00
7.576637717249317561e+00
9.028804839431186835e+00
1.046366869659085275e+01
1.188705502467943376e+01
1.330338227002372875e+01
1.471548861331893576e+01
1.612506960648137877e+01
1.753312778419108753e+01
1.894026107078657972e+01
2.034682975786716952e+01
2.175305264256068938e+01
2.315906328942054415e+01
4.796564197683377273e+00
4.796023356352237421e+00
4.795101183906743003e+00
4.793496706050142997e+00
4.790677494783873058e+00
4.786187611918366613e+00
4.781300985026557981e+00
4.835123271172752979e+00
5.786908408099636247e+00
6.727844024520211796e+00
7.660880429180663143e+00
8.588599570374666925e+00
9.513077897861085930e+00
1.043565308155890392e+01
1.135710850292730889e+01
1.227789700263175199e+01
1.319828380768120901e+01
1.411842671371195834e+01
1.503842074436981946e+01
1.595832359561061509e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_RK_P3_CFLL.txt <==
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
1.528306732658768832e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
2.335721469090121152e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
3.569698846826062453e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
5.455594781168519869e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
8.337822234717890899e-03
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.274274985703133418e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
2.976351441631317624e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
4.548777947003775080e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
6.951927961775605791e-02
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.062467830894040927e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
1.623776739188720897e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
2.481628922836823792e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
3.792690190732249667e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
5.796393953384967324e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
8.858667904100823165e-01
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
1.353876180022543174e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
2.069138081114787919e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00
3.162277660168379523e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_RK_P3_ERROR.txt <==
6.443687216750862978e-01
6.384704133169172291e-01
2.222171233995037465e+00
4.857472828279542076e-01
4.591736484757414360e-01
4.302498891302147244e-01
2.902043607384975910e-01
3.238533078487816352e-01
3.763080916477266058e-01
4.381698484432671181e-01
5.108721502152302474e-01
6.038632380352768614e-01
1.484624168725202198e+00
1.220937922327954617e+00
1.744881659077087255e+00
1.718088682731486072e+00
2.309164586755951820e+00
2.281682212016352906e+00
2.320216544829780236e+00
2.511549363354201869e+00
6.443687219522072906e-01
6.384704135750413068e-01
1.622895840624645647e+00
4.857472413073586903e-01
4.591736147846456895e-01
4.302498897386435872e-01
2.902043288099155349e-01
3.238532968171853321e-01
3.763081129654281543e-01
4.381698655347185944e-01
5.108721508214582041e-01
6.038632214951076271e-01
1.484624166190812389e+00
1.220937936224147258e+00
1.744881669704155591e+00
1.718088674260117577e+00
3.635334285889541661e+00
2.314100712862472431e+00
2.320216540287780571e+00
3.286225667958678986e+00
6.443687231729311460e-01
6.384704148331568074e-01
2.222085681350883579e+00
4.857472514313860290e-01
4.591736030239539357e-01
4.302498638656606644e-01
2.902043318759964241e-01
3.238533012351612617e-01
3.763081144214629470e-01
4.381698370215545979e-01
5.108721541379180886e-01
6.038632037661452179e-01
1.484624153266275615e+00
1.220937922909189233e+00
1.744881645783892710e+00
1.718088679110401307e+00
4.031934576548260374e+00
2.281682209472272405e+00
2.320216538898958181e+00
2.511549356754343432e+00
6.443687298983081790e-01
6.384704215713451481e-01
1.622810302090551993e+00
4.857472746906396077e-01
4.591736191258611322e-01
4.302498834484417278e-01
2.902043547341102148e-01
3.238533174597645337e-01
3.763081479990786904e-01
4.381698517475293153e-01
5.108721729240554010e-01
5.516888382257111978e+00
1.484624156893417979e+00
1.220937910405358817e+00
1.744881662348257478e+00
1.718088676660994629e+00
2.155810993124721353e+00
2.281682208579770776e+00
2.320216546340069019e+00
3.346361136890948274e+00
6.443687668319595385e-01
6.384704587071277082e-01
1.622810345017934530e+00
1.876354865020192220e+00
4.591737162449765486e-01
4.302499745369839923e-01
2.902044695758581039e-01
3.238534406617795125e-01
3.763082364452982054e-01
4.381699561601822279e-01
5.108722728885809472e-01
5.516888378847410124e+00
6.967928050860388023e-01
1.220937912915890378e+00
1.744881712859287504e+00
1.718088700341588559e+00
6.351548588397920803e+00
2.833475690192249541e+00
4.699964801604894937e+00
3.346361164004952649e+00
6.443689684614539726e-01
6.384706615066723101e-01
1.622810579660875607e+00
1.876353941601336839e+00
4.591742651180955037e-01
4.302505181700419512e-01
2.902051502638135494e-01
3.238541046666795764e-01
3.763088611789783822e-01
4.381705402967145391e-01
5.108728195980002385e-01
5.516888344899507857e+00
6.967932541036371275e-01
1.220937925402124424e+00
1.744882039369799243e+00
3.387940935866806669e+00
3.322025319624009931e+00
2.281682337811604455e+00
4.699964883193802123e+00
3.346361354981606251e+00
6.443700692962844867e-01
6.384717701864240924e-01
1.775827816597689512e+00
1.876348761057663461e+00
4.591772728722320895e-01
4.302534852670708565e-01
2.902088484474084629e-01
3.238577668555280287e-01
3.763123140420256418e-01
4.381737830478527052e-01
5.108758382728096903e-01
6.038665596900383292e-01
6.967957397786593843e-01
1.220937985471280962e+00
2.936485868805357669e+00
2.512189397470972807e+00
3.322059783441136727e+00
2.281682939045308611e+00
2.320217278307192821e+00
3.012849427614802789e+00
6.443760680365815396e-01
6.384778272113803554e-01
2.008393641529672369e+00
4.857672663754452613e-01
4.591937661061275544e-01
4.302698393664827203e-01
2.902292043824133971e-01
3.238779312722685488e-01
3.763313671053007403e-01
4.381916990124444800e-01
3.921802395929257390e+00
1.329706744436824684e+00
6.968095832510815546e-01
1.220938251037461342e+00
2.798056880363638754e+00
3.387941145179692803e+00
3.422950334595508792e+00
2.281686235089432468e+00
4.710663415567803547e+00
2.511659471085561535e+00
6.444086053437595440e-01
6.385108084366034609e-01
2.008528334474962929e+00
9.223226037857666926e-01
4.592842241976714535e-01
4.303601446187547697e-01
2.903411429332752314e-01
3.239890869049288358e-01
3.764367533619529249e-01
4.382910875065962886e-01
3.141204719238863685e+00
6.039672107818448987e-01
6.765914659859220137e-01
1.220939236911265491e+00
1.744951570454113643e+00
6.625244392580389885e+00
2.155832794700207167e+00
2.281704304949625062e+00
4.699981639636418684e+00
3.346394355470837301e+00
6.445828444007674074e-01
6.386884870707445483e-01
2.008705701727257598e+00
4.863386212264778630e-01
4.597772339692046684e-01
4.308573729706295374e-01
2.909531120375788982e-01
3.245993259342775938e-01
3.770185610903247775e-01
4.293080122629747919e+00
5.115039364339550865e-01
6.044454713546965063e-01
6.973255168432325179e-01
1.220940400843453233e+00
1.745282975839859807e+00
1.718235998685307964e+00
4.032107154049179520e+00
2.281803420620452716e+00
4.700068112513160479e+00
2.511451034438762608e+00
6.454850485783373282e-01
6.396174560904211992e-01
3.550690982308438493e+00
4.888765819032496185e-01
4.624078749272760303e-01
4.335511692886773183e-01
2.942252347010145264e-01
3.278872985349260971e-01
4.072101818111699245e+00
4.418639123951517145e-01
5.200918377821628358e-01
4.053717468150870751e+00
6.408781886197504107e+00
2.888489208411158415e+00
1.747229841836003050e+00
3.233309432943642925e+00
2.156466822952436413e+00
2.282342524764822578e+00
2.754146809354119707e+00
2.998816782407113468e+00
6.497558171085161538e-01
6.440916334406128207e-01
7.150506137026767517e-01
1.576528588060989833e+00
4.755891901130166466e-01
4.477679870306705001e-01
3.107780641614396600e-01
1.702344214518392906e+00
2.423511689544814551e+00
4.576810875858307037e-01
5.295706067694231356e-01
3.879892070335311693e+00
7.134148040042184169e-01
1.220379975095421177e+00
1.758936105069199840e+00
1.722625652320490364e+00
3.391574841240611260e+00
2.285193545722058239e+00
5.015078719635528870e+00
2.928559390380956362e+00
4.182730243080661658e+00
7.283592220336939649e-01
5.989722520389729743e-01
1.754783542438077104e+00
5.835141954818683363e-01
5.125755734530713648e-01
6.268281532046520610e+00
1.536617330370634749e+00
3.395604952445757885e+00
5.294792943771845506e-01
2.220505773366114433e+00
6.910259986589107895e-01
7.446005393312223886e-01
1.211503659336130356e+00
1.839951787464012556e+00
1.742278336950130235e+00
2.173993791333729941e+00
2.300066817273907382e+00
4.674828101920777357e+00
3.262140831671905161e+00
5.432452610718706332e+00
4.340913295101699987e+00
6.463398355878219093e+00
7.681783206961665833e+00
3.980858958763418443e+00
6.277079303853648540e+00
4.854265397153082695e+00
5.476500205550530742e-01
6.435130133343561765e-01
7.325896840607011296e-01
9.028779555269724755e-01
1.099036667209366103e+00
3.744823786813596733e+00
1.292269651167721412e+00
2.629237032886095893e+00
1.935986127452894667e+00
2.489759372707796015e+00
2.254579362420183308e+00
3.606772929441091513e+00
5.365016256295845665e+00
3.291166335099740436e+00
4.016071349858876260e+00
4.435314429583042894e+00
6.646681789996173428e+00
7.217224668618199779e+00
5.163960606585265012e+00
6.495352205317035832e+00
3.424504236960147718e+00
6.403174428798547702e+00
5.663895038941691773e+00
7.511462667037617003e+00
6.776021247086235100e+00
6.469766773237537016e+00
8.200473845691593766e+00
5.883177344658606422e+00
7.033085427827906244e+00
7.791898822713563710e+00
5.052436259904351523e+00
4.699387740396200996e+00
4.481775651642734282e+00
1.074509912638765918e+01
1.059834294676437771e+01
1.081975077698177756e+01
1.089371301193199848e+01
1.101041963398411561e+01
1.086367911100673567e+01
8.702947046109771989e+00
1.078173644212028748e+01
1.119578546618895842e+01
1.138875609949811896e+01
1.149929029960169657e+01
1.156247149773321325e+01
1.159982379084904025e+01
1.161856394602955689e+01
1.163470295315784497e+01
1.165388788579880952e+01
1.169559016949747665e+01
1.187981810794319593e+01
1.166687009256609642e+01
1.176987341237219198e+01
1.079694530424188770e+01
1.086704367947367089e+01
1.131686791332081476e+01
1.152407256952220216e+01
1.183187086620476869e+01
1.084237907011543633e+01
9.583747845598919568e+00
1.143640129474245093e+01
1.180059135198088960e+01
1.198227459398759898e+01
1.208726563625540962e+01
1.203053206263856900e+01
1.218550605855454627e+01
1.216217370385240137e+01
1.219649041872864892e+01
1.223779649855968898e+01
1.229766602097088324e+01
1.282850711209353456e+01
1.226717024298230463e+01
1.238147223289992560e+01
1.289605768694003984e+01
1.317999466018543231e+01
1.321672714361911005e+01
1.329851186663797336e+01
1.294868475242443573e+01
1.229709952946057250e+01
1.153397835406204841e+01
1.255952533897178114e+01
1.291813346323842637e+01
1.310896577898300919e+01
1.277880157987536336e+01
1.289558085240033236e+01
1.333496754763167047e+01
1.331892597140776147e+01
1.337669983645078808e+01
1.348942631625816801e+01
1.380042401908669980e+01
1.396823939965172912e+01
1.397954148264993357e+01
1.397765092743647308e+01
1.305350679226953226e+01
1.326611032910687626e+01
1.308103934914596955e+01
1.271271685052253808e+01
1.266247741558161799e+01
1.265958035683710214e+01
1.248134886822192513e+01
1.286495386490052262e+01
1.309396161352628596e+01
1.321516406951493572e+01
1.320424644552036497e+01
1.319183453255733340e+01
1.333415087811988187e+01
1.303931195063358572e+01
1.339071809381418454e+01
1.387533111099325644e+01
1.397305200650533941e+01
1.397699661914889369e+01
1.347694985520512745e+01
1.385651253170773245e+01
1.382755502353629495e+01
1.376141325899887846e+01
1.369520390799317688e+01
1.346397071253530164e+01
1.340637371457534854e+01
1.329837648963775898e+01
1.260905422110901775e+01
1.356541953818170931e+01
1.315562064077789906e+01
1.350446665047138950e+01
1.383554262947201963e+01
1.389813083843181829e+01
1.393030540043400300e+01
1.395766390478906160e+01
1.380906787246768985e+01
1.454954312762472490e+01
1.405478237511621309e+01
1.455726783372683819e+01
1.457159935478330581e+01
1.457537358948688500e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_RK_P3_IRES.txt <==
1.620359274883698353e+00
1.425665157303821484e+00
1.183721522557663608e+00
9.146792363789154612e-01
7.027585813438875784e-01
6.028632244208398383e-01
4.824818297419840585e-01
5.107519980316717056e-01
5.495584647797298050e-01
5.970522464649674621e-01
6.537335368542930292e-01
7.201621333521353030e-01
7.835252810656816447e-01
8.667029125796990030e-01
1.026737570476128125e+00
1.892849430494782936e+00
3.800170540648967865e+00
2.303942069693771355e+00
3.180387368498704515e+00
4.978663318421559403e+00
1.620359275166060486e+00
1.425665157814398398e+00
1.238570501192586271e+00
9.146792374585167584e-01
7.027585821091452134e-01
6.028632250610973520e-01
4.824818304665575708e-01
5.107519986873680917e-01
5.495584653653570184e-01
5.970522470098307277e-01
6.537335373704648012e-01
7.201621338420277629e-01
7.835252815149066352e-01
8.667029130015521110e-01
1.026737570882181316e+00
1.892849430649427678e+00
2.491562329761789485e+00
4.354002833310177678e+00
3.180387368550721128e+00
8.240994374223278740e+00
1.620359276566011308e+00
1.425665160510666718e+00
1.183721527594004952e+00
9.146792432756181146e-01
7.027585862726657417e-01
6.028632285528884305e-01
4.824818344239697465e-01
5.107520022658533776e-01
5.495584685637530109e-01
5.970522499853975207e-01
6.537335401874769802e-01
7.201621365100333572e-01
7.835252839649972101e-01
8.667029153015300968e-01
1.026737573095934275e+00
1.892849431481853140e+00
8.600171674840346725e+00
2.303942070073870863e+00
3.180387368847564566e+00
4.975707749900895038e+00
1.620359283229587222e+00
1.425665174305116967e+00
1.238544021085730806e+00
9.146792743947653737e-01
7.027586089184529872e-01
6.028632475878081820e-01
4.824818560454215977e-01
5.107520218156567093e-01
5.495584860299117524e-01
5.970522662252290003e-01
6.537335555499534934e-01
6.118751018418692844e+00
7.835252973073154603e-01
8.667029278260989233e-01
1.026737585140319764e+00
1.892849436010510589e+00
1.588140403828906200e+00
2.303942071825343163e+00
3.180387370450149742e+00
7.606008937107784362e+00
1.620359311329190533e+00
1.425665241996397770e+00
1.238544121854283642e+00
1.228396466748256310e+00
7.027587318782553272e-01
6.028633512920477111e-01
4.824819742510889631e-01
5.107521286695612117e-01
5.495585814524790447e-01
5.970523548667006075e-01
6.537336392992647571e-01
6.118751241878022107e+00
7.835253698908046793e-01
8.667029959429717323e-01
1.026737650546784453e+00
1.892849460572811671e+00
1.171565922360002254e+01
8.000000000000000000e+01
6.090287091673361353e+00
7.606008938946699161e+00
1.620359395996897822e+00
1.425665548182503350e+00
1.238544661494883847e+00
1.228396724690686170e+00
7.027593975607188126e-01
6.028639156829043166e-01
4.824826209581343783e-01
5.107527130671657423e-01
5.495591029742667999e-01
5.970528386557875100e-01
6.537340955262249675e-01
6.118752431259139257e+00
7.835257640235178123e-01
8.580154291951536116e-01
1.026738004770275436e+00
6.448983163875125157e+00
8.000000000000000000e+01
2.303942132942722765e+00
6.090287253260782130e+00
7.606008949306546363e+00
1.620359287237202128e+00
1.425666692614017128e+00
7.686232003785486988e+00
1.228397907040772896e+00
7.027629834893515115e-01
6.028669808184236034e-01
4.824861613032929153e-01
5.107559106659261827e-01
5.495619536385264459e-01
5.970554775190278773e-01
6.537365768988135928e-01
7.201649938185870070e-01
7.835278971715493590e-01
8.667053657417427281e-01
1.026739914238737672e+00
8.000000000000000000e+01
3.800170978485304829e+00
2.303942411717449623e+00
3.180387677747656738e+00
4.365739912589829075e+00
1.700371911939837499e+00
1.425668559550551162e+00
1.322735424316648700e+00
9.147049581716197864e-01
7.027821282677321202e-01
6.028835552308312584e-01
4.825055386864043339e-01
5.107733991805950557e-01
5.495775213063938125e-01
5.970698427671637942e-01
6.537500255145166639e-01
7.689914237082707826e-01
7.835393717477977527e-01
8.667161166671105699e-01
1.026750123330676390e+00
6.448983388788428250e+00
8.000000000000000000e+01
2.303943909089314790e+00
8.104648566757790107e+00
4.978665098617115703e+00
1.620285978387358883e+00
1.425642503064767697e+00
1.322831062486249820e+00
1.007877978248564510e+00
7.028826218436574624e-01
6.029723503354184055e-01
4.826112813842594051e-01
5.108687361636741198e-01
5.496622023371401378e-01
5.971476075034434228e-01
3.522909478440345410e+00
7.202447664483634382e-01
7.852365878034291979e-01
8.667732023830374555e-01
1.026803881117426931e+00
7.129070102750056925e+00
2.770338764412298538e+00
2.303951867813286203e+00
6.090316409185534852e+00
7.606007172114676251e+00
1.619599805544631232e+00
1.425204232100842461e+00
1.323137651609755272e+00
9.150324281449092600e-01
7.033922122562706880e-01
6.034382305909301580e-01
4.831820506525175696e-01
5.113826571230627449e-01
5.501172777272220760e-01
5.828692633157988467e+00
6.542039998370894338e-01
7.205952810253589691e-01
7.839163301082395785e-01
8.670687331406905507e-01
1.027078480586112619e+00
1.892976144754648260e+00
8.600227767630594045e+00
2.303993397631007856e+00
6.090434767019267781e+00
4.975748801385148745e+00
1.613419734771808445e+00
1.420489170002943613e+00
1.180846009652817941e+00
9.145196218677589250e-01
7.057805590760688474e-01
6.057627586372283934e-01
4.861604668152012532e-01
5.140613152800783681e-01
5.667096732407191695e+00
5.996914543065198222e-01
6.633449349675546447e-01
6.518956244032679814e-01
6.141534421195835591e+00
8.895678527454304874e-01
1.028390330312215273e+00
4.066163663735808953e+00
1.592428249030791720e+00
2.304202844243499637e+00
3.180596371335000061e+00
5.512441901302101321e+00
1.625948060232635717e+00
1.378985736221475467e+00
1.150460150530088876e+00
1.426629793571740024e+00
7.147234481820126106e-01
6.158266853965945753e-01
5.000361729081750362e-01
1.839770003939216858e+00
9.761723023622321804e-01
6.094260748978316267e-01
6.646535735782578280e-01
2.869820418127905004e+00
7.919105030032231873e-01
8.745773318934112472e-01
1.033636527461265331e+00
1.895570745776217647e+00
6.450410667522256780e+00
2.305196149082710200e+00
8.000000000000000000e+01
4.354426878610547114e+00
4.312651885669901652e+00
2.109673510001552454e+00
1.034022160533287993e+00
1.040203640225910720e+00
7.607933077314616988e-01
6.395722049149341615e-01
9.508433841243224549e+00
1.858304537709832616e+00
8.000000000000000000e+01
6.364840776286535551e-01
6.861463484335327268e-01
7.459432207347035382e-01
8.038768410898248229e-01
8.876714057614688569e-01
1.311342998837116136e+00
1.901768380946815773e+00
1.582464411817238847e+00
2.873009989861256663e+00
7.967189253722525955e+00
8.217535410696683584e+00
9.793724263071450054e+00
6.803814904922775852e+00
7.829637347811469361e+00
2.582750948660738288e+00
8.029684893338794538e+00
1.155553064307011368e+01
1.065838500817033818e+01
5.734110392575282322e-01
5.881062877240912368e-01
6.085659004846257769e-01
6.357268309371147952e-01
6.733475973626406041e-01
6.812708215493532116e+00
8.002626895066322632e-01
6.167938652322217941e+00
1.908071993129718535e+00
6.149000499752985682e+00
1.888970954077098918e+00
6.235160336776797152e+00
1.120388005841631163e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_RK_P3_TAUU.txt <==
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01
1.000000000000000021e-03
1.623776739188721036e-03
2.636650898730358294e-03
4.281332398719395714e-03
6.951927961775605444e-03
1.128837891684688829e-02
1.832980710832435647e-02
2.976351441631317624e-02
4.832930238571751802e-02
7.847599703514611391e-02
1.274274985703133523e-01
2.069138081114790251e-01
3.359818286283781097e-01
5.455594781168514595e-01
8.858667904100823165e-01
1.438449888287663070e+00
2.335721469090121349e+00
3.792690190732245892e+00
6.158482110660260744e+00
1.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_OSS_RK_P3_maxeps.txt <==
2.335951564677217096e+00
1.986428465934787724e+00
1.453799871002654953e+00
6.736883851327857275e-01
3.126407892691296930e-01
2.289942979448785290e-02
8.881784197001248284e-13
1.332267629550187041e-12
2.738815296774047090e-03
1.064699993262922632e-02
1.501319275851431372e-02
1.509769628742316933e-02
1.192713432096408066e-02
8.207415424531221831e-03
5.137896914791084332e-03
9.098554396598717425e-03
1.683548251740325449e-02
5.298385840223145821e-02
3.683630509389166036e+03
8.025811918595397401e+03
2.335951564674052072e+00
1.986428465936589838e+00
1.453799871003135014e+00
6.736883851345919494e-01
3.126407890316882376e-01
2.289942975950466988e-02
2.615183721462370966e-12
2.034031783359622760e-12
2.738815295534753266e-03
1.064699993267457546e-02
1.501319275714967615e-02
1.509769628620885942e-02
1.192713432191428759e-02
8.207415425012085444e-03
5.137896916529390880e-03
9.098554395770969833e-03
1.683548251841895937e-02
2.050882134458871860e+03
4.900591743792930174e+03
7.672103079203178822e+03
2.335951564674395797e+00
1.986428465936276755e+00
1.453799871001431487e+00
6.736883851356633146e-01
3.126407876854561674e-01
2.289942946701472790e-02
1.806228845950127569e-12
1.045711437129022032e-12
2.738815295422315430e-03
1.064699993303016776e-02
1.501319275696565668e-02
1.509769628645532547e-02
1.192713432107160923e-02
8.207415425053016245e-03
5.137896915868243528e-03
9.098554395438690490e-03
1.106801413079372651e+03
2.976135961557120936e+03
4.796110198019394375e+03
6.567667928737952025e+03
2.335951564668186542e+00
1.986428465933130827e+00
1.453799871000977850e+00
6.736883851360704334e-01
3.126407798090665158e-01
2.289942730374612198e-02
3.110130776472340434e-13
2.488104621177872650e-13
2.738815295605881266e-03
1.064699993317767997e-02
1.501319275740991936e-02
1.509769628685023179e-02
1.192713432188514944e-02
8.207415424711258373e-03
5.137896915507006446e-03
5.707065873094272774e+02
1.796028664102260791e+03
2.991190582228786297e+03
4.153952801137796087e+03
5.291267969247654946e+03
2.335951564643355738e+00
1.986428465921993070e+00
1.453799870998630173e+00
6.736883851354342756e-01
3.126407323585960185e-01
2.289941066725218952e-02
2.849024344403936352e-13
1.017508694429975206e-12
2.738815295560673071e-03
1.064699993213976195e-02
1.501319275698430843e-02
1.509769628675211930e-02
1.192713432153474050e-02
8.207415424773430862e-03
2.735605808224735824e+02
1.075818678646966191e+03
1.860678208656954894e+03
2.623923350573048538e+03
3.369895174952905109e+03
4.103486573824435254e+03
2.335951564502647848e+00
1.986428465859581216e+00
1.453799870985555742e+00
6.736883851353492325e-01
3.126404363016396792e-01
2.289927962855146937e-02
2.929410804664369887e-13
4.260961170420899909e-13
2.738815292623170833e-03
1.064699992837024600e-02
1.501319275573062377e-02
1.509769628625676902e-02
1.192713432152158262e-02
1.143611986690141862e+02
6.387031215138825928e+02
1.154105570694377548e+03
1.655144598660160227e+03
2.144479356108830871e+03
2.625333761579484872e+03
3.100454372457158115e+03
2.335951563738809966e+00
1.986428465519777031e+00
1.453799870914347592e+00
6.736883851337791551e-01
3.126385126275241788e-01
2.289822953210788117e-02
2.788027481242707791e-13
2.265272328509700711e-13
2.738815272784452057e-03
1.064699990134481203e-02
1.501319274760839345e-02
1.509769628247527480e-02
3.332821058238305767e+01
3.751174965994322292e+02
7.135451870620005366e+02
1.042478440690397520e+03
1.363497338909858627e+03
1.678714431473737250e+03
1.989981820513347429e+03
2.298672420765791230e+03
2.335951559600412342e+00
1.986428463675587786e+00
1.453799870526055305e+00
6.736883851253913091e-01
3.126254693637263160e-01
2.288971741075431984e-02
1.710242916432028796e-13
1.482210527574425176e-13
2.738815125127074413e-03
1.064699972790190442e-02
1.501319269896179628e-02
1.509769626141830787e-02
2.173937061531350707e+02
4.395732958395938681e+02
6.555272206706027873e+02
8.661438003186883634e+02
1.072797177329389342e+03
1.276732151086792783e+03
1.478886125534384973e+03
1.679902992433164400e+03
2.335951537265478439e+00
1.986428453707112629e+00
1.453799868423645503e+00
6.736883850807628971e-01
3.125334275001570017e-01
2.282029253141705516e-02
8.206324763975551158e-14
1.119044285996665574e-13
2.738813980588227903e-03
1.064699854933612994e-02
1.501319239907566473e-02
1.239002109668640230e+02
2.697036359684790909e+02
4.114803630347042258e+02
5.496722984202431235e+02
6.851629956463300459e+02
8.187850368993495067e+02
9.511769531925665433e+02
1.082781369284929724e+03
1.213889566530613138e+03
2.335951417400302432e+00
1.986428400077506096e+00
1.453799857069462353e+00
6.736883848382354545e-01
3.118630237191468146e-01
2.225405823481793263e-02
5.369553499053916922e-14
6.345835953427354240e-14
2.738804919583049096e-03
1.064699017889096308e-02
6.913854140173970109e+01
1.647386406097072893e+02
2.578012345334377642e+02
3.484740592091816325e+02
4.373128691269880051e+02
5.248698325846672788e+02
6.115781488988054662e+02
6.977414508499772410e+02
7.835607049278163458e+02
8.691649204779071169e+02
2.335950779680510792e+00
1.986428113674370222e+00
1.453799796084512597e+00
6.736883835242352125e-01
3.068996104125173985e-01
1.768109110625738431e-02
5.110400594388623120e-14
6.388000742985789155e-15
2.738732030893654620e-03
3.757147885730715586e+01
1.001421371392794981e+02
1.611965202960013812e+02
2.206825380796550746e+02
2.789330728263022934e+02
3.363079707041829352e+02
3.930987597840950230e+02
4.495128590585987922e+02
5.056886044885925457e+02
5.617151673824785121e+02
6.176489555552705042e+02
2.335947431532353402e+00
1.986426601319172702e+00
1.453799471213780503e+00
6.736883764338658098e-01
2.705397028259576842e-01
1.524721343462794379e-03
6.060695068204915133e-14
4.179789702210298404e-15
1.977493833906985188e+01
6.059161926755343330e+01
1.005938543380626555e+02
1.396010778226653031e+02
1.777903983894411226e+02
2.153871239130104414e+02
2.525838990493015217e+02
2.895210981706855478e+02
3.262934571288927259e+02
3.629624296688373306e+02
3.995670281720146590e+02
4.361317165802960290e+02
2.335930206024307676e+00
1.986418751780023584e+00
1.453797762269484872e+00
6.736883383939288317e-01
1.964168489628376757e-01
1.230711954479487603e-14
3.145152772558685544e-14
1.002414723170401878e+01
3.653538823882910691e+01
6.267378848600362318e+01
8.822002755389759443e+01
1.132453929454459285e+02
1.378783634062831140e+02
1.622408249181546012e+02
1.864256747438855939e+02
2.104969983652006533e+02
2.344968511668307372e+02
2.584521035144863390e+02
2.823796680614287880e+02
3.062900977477146398e+02
6.239276344712064493e+00
6.166628782564838929e+00
6.056635302012389310e+00
5.893377107186798192e+00
5.659804928484002851e+00
5.332419652628941797e+00
4.910767337764383456e+00
2.200567450733920793e+01
3.902450033316964806e+01
5.571113591341634219e+01
7.208980652700074643e+01
8.822133268645343662e+01
1.041752600287210981e+02
1.200097492530251913e+02
1.357668467228056102e+02
1.514748363667958131e+02
1.671520384612054499e+02
1.828100747502043077e+02
1.984562302487185832e+02
2.140950396463001368e+02
1.550114938694106748e+01
1.548448305960341642e+01
1.545906833339444830e+01
1.542209603584503341e+01
1.536895301798310065e+01
1.528637127242042126e+01
1.513799825282164058e+01
2.432241988940612387e+01
3.518430735261864584e+01
4.587610240099290593e+01
5.642707054113984810e+01
6.686943081230134567e+01
7.723487757325334258e+01
8.754890187450173755e+01
9.782969410840188118e+01
1.080894269486346815e+02
1.183359660333515819e+02
1.285742949619998114e+02
1.388075356016193211e+02
1.490376304832534515e+02
1.644193383796033459e+01
1.643572582186511610e+01
1.642657334883272924e+01
1.641363597014078124e+01
1.639632047534023940e+01
1.636837057432494902e+01
1.631023388815758324e+01
2.224722406027152743e+01
2.920288976910725154e+01
3.608603629205914132e+01
4.291229397773728493e+01
4.969416822826723035e+01
5.644407451148575916e+01
6.317235761489491352e+01
6.988656668783553982e+01
7.659181871447124479e+01
8.329144466772336841e+01
8.998756418960334713e+01
9.668150851805411605e+01
1.033741072855189458e+02
1.469573182553896729e+01
1.469330192086488118e+01
1.469004079019691567e+01
1.468597452710861617e+01
1.468120967880065031e+01
1.467371169652924578e+01
1.465281979462229778e+01
1.861087430976502688e+01
2.308604982513642057e+01
2.753690736594608524e+01
3.196848971363840874e+01
3.638358029278808203e+01
4.078604129265198708e+01
4.517966249470017459e+01
4.956741924188089854e+01
5.395140269830221058e+01
5.833300084519985518e+01
6.271310665840680798e+01
6.709228457128284617e+01
7.147088768416310245e+01
1.215056938710710099e+01
1.214966602695553632e+01
1.214863070367071174e+01
1.214779139662352136e+01
1.214756645715181627e+01
1.214731168358372493e+01
1.214116617741031767e+01
1.478503231646395832e+01
1.767730441627246663e+01
2.056560592940211052e+01
2.344979854952111253e+01
2.632888739536540967e+01
2.920337944857410406e+01
3.207440497246652455e+01
3.494304198629048130e+01
3.781011013908621976e+01
4.067617477561884698e+01
4.354160721841185477e+01
4.640664494727378298e+01
4.927143755282543225e+01
9.598250659462921774e+00
9.597958099152119615e+00
9.597735368582007709e+00
9.597958623670001188e+00
9.599084152055400665e+00
9.600873771832288739e+00
9.600222051827767444e+00
1.135897184764128021e+01
1.323510433478785941e+01
1.511433931155243648e+01
1.699475529534445783e+01
1.887435387073406901e+01
2.075254760164630952e+01
2.262947776122331334e+01
2.450547001235618438e+01
2.638082285531995552e+01
2.825575832216468442e+01
3.013042777992506416e+01
3.200493001315901864e+01
3.387932797067653468e+01
7.355641882645270080e+00
7.355577533198299101e+00
7.355632795509221999e+00
7.356101769478702757e+00
7.357383650108379136e+00
7.359395925992989973e+00
7.360451775132538899e+00
8.525094279588694590e+00
9.745422008986677653e+00
1.097038511809863337e+01
1.219784123411387711e+01
1.342586651064892855e+01
1.465366800574431849e+01
1.588107631102862527e+01
1.710813979353431336e+01
1.833495113757260953e+01
1.956159200062187864e+01
2.078812209281695189e+01
2.201458177291746665e+01
2.324099725756507340e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_DeC_P1_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_DeC_P1_ERROR.txt <==
9.007577944912721346e-01
9.007577944912721346e-01
9.007577680695141309e-01
9.007577680695141309e-01
9.007577342542755217e-01
9.007577342542755217e-01
9.007576644365071772e-01
9.007576644365071772e-01
9.007574848835100401e-01
9.007574848835100401e-01
9.007569983393689528e-01
9.007569983393689528e-01
9.007557170750932762e-01
9.007557170750932762e-01
9.007523441996808655e-01
9.007523441996808655e-01
9.007434512616174782e-01
9.007434512616174782e-01
9.007200060348307114e-01
9.007200060348307114e-01
9.006581919050464791e-01
9.006581919050464791e-01
9.004952388438037802e-01
9.004952388438037802e-01
9.000657835891969771e-01
9.000657835891969771e-01
8.989348166166910570e-01
8.989348166166910570e-01
8.959623291511228382e-01
8.959623291511228382e-01
8.881915683805945427e-01
8.881915683805945427e-01
8.681795908663213490e-01
8.681795908663213490e-01
8.189468431051902808e-01
8.189468431051902808e-01
7.160997220023624932e-01
7.160997220023624932e-01
6.525148911506388760e-01
6.525148911506388760e-01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_DeC_P1_IRES.txt <==
1.297627288794709122e+00
1.297627288794709122e+00
1.297627279992994431e+00
1.297627279992994431e+00
1.297627256790935046e+00
1.297627256790935046e+00
1.297627195631129826e+00
1.297627195631129826e+00
1.297627034423837200e+00
1.297627034423837200e+00
1.297626609604900949e+00
1.297626609604900949e+00
1.297625490481204347e+00
1.297625490481204347e+00
1.297622543924787486e+00
1.297622543924787486e+00
1.297614792825217522e+00
1.297614792825217522e+00
1.297594432944530585e+00
1.297594432944530585e+00
1.297541082712599492e+00
1.297541082712599492e+00
1.297401848663384483e+00
1.297401848663384483e+00
1.297040948890365586e+00
1.297040948890365586e+00
1.296116528621337194e+00
1.296116528621337194e+00
1.293799080031503790e+00
1.293799080031503790e+00
1.288226974276735159e+00
1.288226974276735159e+00
1.276009397088022634e+00
1.276009397088022634e+00
1.255680722450839282e+00
1.255680722450839282e+00
1.264466509360078428e+00
1.264466509360078428e+00
1.631114836274955904e+00
1.631114836274955904e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_DeC_P1_TAUU.txt <==
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_DeC_P1_maxeps.txt <==
1.554312234475217864e-11
1.554312234475217864e-11
1.367457727199430325e-11
1.367457727199430325e-11
3.031727022015050689e-11
3.031727022015050689e-11
9.905916100643257521e-11
9.905916100643257521e-11
4.248020494084924014e-10
4.248020494084924014e-10
1.819296256865154224e-09
1.819296256865154224e-09
7.793205615378609483e-09
7.793205615378609483e-09
3.336803553295363928e-08
3.336803553295363928e-08
1.428615086681441029e-07
1.428615086681441029e-07
6.116417713422485411e-07
6.116417713422485411e-07
2.618644748593025891e-06
2.618644748593025891e-06
1.121129002495900302e-05
1.121129002495900302e-05
4.799922893603942285e-05
4.799922893603942285e-05
2.054996701972501463e-04
2.054996701972501463e-04
8.797830457037708217e-04
8.797830457037708217e-04
3.765770325460989203e-03
3.765770325460989203e-03
1.609658473743852403e-02
1.609658473743852403e-02
6.815600473078320398e-02
6.815600473078320398e-02
2.715720077981891301e-01
2.715720077981891301e-01
8.178277696830322796e-01
8.178277696830322796e-01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_DeC_P2_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_DeC_P2_ERROR.txt <==
6.158432494796913792e-01
6.158432494796913792e-01
6.158430649345192354e-01
6.158430649345192354e-01
6.158431362915256502e-01
6.158431362915256502e-01
6.158431031732775063e-01
6.158431031732775063e-01
6.158430847636277017e-01
6.158430847636277017e-01
6.158430831091280533e-01
6.158430831091280533e-01
6.158430644723993375e-01
6.158430644723993375e-01
6.158430572125680458e-01
6.158430572125680458e-01
6.158430443620139805e-01
6.158430443620139805e-01
6.158429801914737656e-01
6.158429801914737656e-01
6.169775103735520849e-01
6.169775103735520849e-01
6.169735325837488737e-01
6.169735325837488737e-01
6.169467923640316043e-01
6.169467923640316043e-01
6.156806548631176268e-01
6.156806548631176268e-01
6.154608731994619664e-01
6.154608731994619664e-01
2.704070883902805478e-01
2.704070883902805478e-01
1.867071797265776600e-01
1.867071797265776600e-01
5.176589911638361796e-01
5.176589911638361796e-01
5.984833450424135393e+00
5.984833450424135393e+00
4.026081625651720231e+00
4.026081625651720231e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_DeC_P2_IRES.txt <==
1.446637315943755331e+00
1.446637315943755331e+00
1.446630160425734779e+00
1.446630160425734779e+00
1.446630160278519428e+00
1.446630160278519428e+00
1.446630159653084613e+00
1.446630159653084613e+00
1.446637312441061418e+00
1.446637312441061418e+00
1.446637300934736192e+00
1.446637300934736192e+00
1.446637251595684237e+00
1.446637251595684237e+00
1.446637039856643492e+00
1.446637039856643492e+00
1.446636129842693075e+00
1.446636129842693075e+00
1.446632209812331871e+00
1.446632209812331871e+00
1.446933479651126175e+00
1.446933479651126175e+00
1.446866824829311282e+00
1.446866824829311282e+00
1.446536371858407444e+00
1.446536371858407444e+00
1.444796379942314912e+00
1.444796379942314912e+00
1.438713116390648139e+00
1.438713116390648139e+00
5.264213810164682927e-01
5.264213810164682927e-01
3.712863771758346809e-01
3.712863771758346809e-01
9.967663569042227723e-01
9.967663569042227723e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_DeC_P2_TAUU.txt <==
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_DeC_P2_maxeps.txt <==
7.294428046522075659e-01
7.294428046522075659e-01
7.294428046144998401e-01
7.294428046144998401e-01
7.294428044811871459e-01
7.294428044811871459e-01
7.294428039457725443e-01
7.294428039457725443e-01
7.294428016057551423e-01
7.294428016057551423e-01
7.294427915993317857e-01
7.294427915993317857e-01
7.294427488155716954e-01
7.294427488155716954e-01
7.294425660086104601e-01
7.294425660086104601e-01
7.294417858970523305e-01
7.294417858970523305e-01
7.294384638811307608e-01
7.294384638811307608e-01
7.294243677831340200e-01
7.294243677831340200e-01
7.293649205577944494e-01
7.293649205577944494e-01
7.291169375626121996e-01
7.291169375626121996e-01
7.281033798825448100e-01
7.281033798825448100e-01
7.241273455094303646e-01
7.241273455094303646e-01
7.099155652546754736e-01
7.099155652546754736e-01
6.713242439831392794e-01
6.713242439831392794e-01
5.466116207861655418e+00
5.466116207861655418e+00
8.444615834044045144e+00
8.444615834044045144e+00
8.209519433158046553e+00
8.209519433158046553e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_DeC_P3_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_DeC_P3_ERROR.txt <==
2.880423003745238297e+00
2.880423003745238297e+00
2.880422848644098810e+00
2.880422848644098810e+00
2.888034598663783203e+00
2.888034598663783203e+00
2.888034501416877564e+00
2.888034501416877564e+00
2.888034484114450962e+00
2.888034484114450962e+00
2.888034529119523075e+00
2.888034529119523075e+00
2.888034493533417901e+00
2.888034493533417901e+00
2.888034482262146430e+00
2.888034482262146430e+00
2.888034474196382373e+00
2.888034474196382373e+00
2.888034420255865875e+00
2.888034420255865875e+00
2.888034030411484210e+00
2.888034030411484210e+00
2.888031348761471495e+00
2.888031348761471495e+00
2.888012947834299293e+00
2.888012947834299293e+00
2.887892813409764337e+00
2.887892813409764337e+00
2.829074230627746100e+00
2.829074230627746100e+00
1.892973318899099588e+00
1.892973318899099588e+00
3.608867763806587359e+00
3.608867763806587359e+00
4.308416367718478135e+00
4.308416367718478135e+00
1.036176861407760441e+01
1.036176861407760441e+01
1.189311251931521340e+01
1.189311251931521340e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_DeC_P3_IRES.txt <==
9.407462216184651282e+00
9.407462216184651282e+00
9.407462216137444599e+00
9.407462216137444599e+00
9.424539673265773132e+00
9.424539673265773132e+00
9.424536331998702110e+00
9.424536331998702110e+00
9.424536331971170355e+00
9.424536331971170355e+00
9.424536331900258190e+00
9.424536331900258190e+00
9.424536331220711105e+00
9.424536331220711105e+00
9.424536326092320948e+00
9.424536326092320948e+00
9.424536284511388473e+00
9.424536284511388473e+00
9.424535929432339643e+00
9.424535929432339643e+00
9.424532717838527418e+00
9.424532717838527418e+00
9.424502056561546937e+00
9.424502056561546937e+00
9.424199512502802634e+00
9.424199512502802634e+00
9.421060996851879921e+00
9.421060996851879921e+00
9.139145997839612789e+00
9.139145997839612789e+00
6.601423383874642781e+00
6.601423383874642781e+00
8.481552473963013483e+00
8.481552473963013483e+00
1.057827629231791455e+01
1.057827629231791455e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_DeC_P3_TAUU.txt <==
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_DeC_P3_maxeps.txt <==
2.930997569467030495e+00
2.930997569467030495e+00
2.930997569460263019e+00
2.930997569460263019e+00
2.930997569475902065e+00
2.930997569475902065e+00
2.930997569475951359e+00
2.930997569475951359e+00
2.930997569475012554e+00
2.930997569475012554e+00
2.930997569478086096e+00
2.930997569478086096e+00
2.930997569474502740e+00
2.930997569474502740e+00
2.930997569467739705e+00
2.930997569467739705e+00
2.930997569414818926e+00
2.930997569414818926e+00
2.930997569055211471e+00
2.930997569055211471e+00
2.930997566569548685e+00
2.930997566569548685e+00
2.930997549468549401e+00
2.930997549468549401e+00
2.930997432553656967e+00
2.930997432553656967e+00
2.930996641544383774e+00
2.930996641544383774e+00
2.930991379704366295e+00
2.930991379704366295e+00
2.930957327006874724e+00
2.930957327006874724e+00
3.423075909416189333e+00
3.423075909416189333e+00
1.553018008123071247e+01
1.553018008123071247e+01
1.630399013760783689e+01
1.630399013760783689e+01
1.400613832820699045e+01
1.400613832820699045e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_RK_P1_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_RK_P1_ERROR.txt <==
9.007577944912721346e-01
9.007577944912721346e-01
9.007577680695141309e-01
9.007577680695141309e-01
9.007577342542755217e-01
9.007577342542755217e-01
9.007576644365071772e-01
9.007576644365071772e-01
9.007574848835100401e-01
9.007574848835100401e-01
9.007569983393689528e-01
9.007569983393689528e-01
9.007557170750932762e-01
9.007557170750932762e-01
9.007523441996808655e-01
9.007523441996808655e-01
9.007434512616174782e-01
9.007434512616174782e-01
9.007200060348307114e-01
9.007200060348307114e-01
9.006581919050464791e-01
9.006581919050464791e-01
9.004952388438037802e-01
9.004952388438037802e-01
9.000657835891969771e-01
9.000657835891969771e-01
8.989348166166910570e-01
8.989348166166910570e-01
8.959623291511228382e-01
8.959623291511228382e-01
8.881915683805945427e-01
8.881915683805945427e-01
8.681795908663213490e-01
8.681795908663213490e-01
8.189468431051902808e-01
8.189468431051902808e-01
7.160997219997075058e-01
7.160997219997075058e-01
6.525148911506389870e-01
6.525148911506389870e-01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_RK_P1_IRES.txt <==
1.297627288794709122e+00
1.297627288794709122e+00
1.297627279992994431e+00
1.297627279992994431e+00
1.297627256790935046e+00
1.297627256790935046e+00
1.297627195631129826e+00
1.297627195631129826e+00
1.297627034423837200e+00
1.297627034423837200e+00
1.297626609604900949e+00
1.297626609604900949e+00
1.297625490481204347e+00
1.297625490481204347e+00
1.297622543924787486e+00
1.297622543924787486e+00
1.297614792825217522e+00
1.297614792825217522e+00
1.297594432944530585e+00
1.297594432944530585e+00
1.297541082712599492e+00
1.297541082712599492e+00
1.297401848663384483e+00
1.297401848663384483e+00
1.297040948890365586e+00
1.297040948890365586e+00
1.296116528621337194e+00
1.296116528621337194e+00
1.293799080031503790e+00
1.293799080031503790e+00
1.288226974276735159e+00
1.288226974276735159e+00
1.276009397088022634e+00
1.276009397088022634e+00
1.255680722450839282e+00
1.255680722450839282e+00
1.264466509360078428e+00
1.264466509360078428e+00
1.631114836274955904e+00
1.631114836274955904e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_RK_P1_TAUU.txt <==
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_RK_P1_maxeps.txt <==
1.332267629550187041e-11
1.332267629550187041e-11
1.367457727199430325e-11
1.367457727199430325e-11
2.863297743014215007e-11
2.863297743014215007e-11
9.905916100643257521e-11
9.905916100643257521e-11
4.251214494456416204e-10
4.251214494456416204e-10
1.819296256865154224e-09
1.819296256865154224e-09
7.793205615378609483e-09
7.793205615378609483e-09
3.336803553295363928e-08
3.336803553295363928e-08
1.428615086681441029e-07
1.428615086681441029e-07
6.116417996368369609e-07
6.116417996368369609e-07
2.618644731167854360e-06
2.618644731167854360e-06
1.121129001422774610e-05
1.121129001422774610e-05
4.799922891621297686e-05
4.799922891621297686e-05
2.054996701972501463e-04
2.054996701972501463e-04
8.797830457163024640e-04
8.797830457163024640e-04
3.765770325460989203e-03
3.765770325460989203e-03
1.609658473743757687e-02
1.609658473743757687e-02
6.815600473078320398e-02
6.815600473078320398e-02
2.715720077981887970e-01
2.715720077981887970e-01
8.178277696830322796e-01
8.178277696830322796e-01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_RK_P2_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_RK_P2_ERROR.txt <==
6.158431735746089375e-01
6.158431735746089375e-01
6.158431584094131717e-01
6.158431584094131717e-01
6.158430790070580363e-01
6.158430790070580363e-01
6.158430678999050611e-01
6.158430678999050611e-01
6.158430629341535845e-01
6.158430629341535845e-01
6.158430640467776884e-01
6.158430640467776884e-01
6.158430727717189024e-01
6.158430727717189024e-01
6.158430550148118465e-01
6.158430550148118465e-01
6.158430412217615890e-01
6.158430412217615890e-01
6.158429792244294321e-01
6.158429792244294321e-01
6.169775108963188037e-01
6.169775108963188037e-01
6.169735328501075866e-01
6.169735328501075866e-01
6.169467932472505467e-01
6.169467932472505467e-01
6.156806550201925354e-01
6.156806550201925354e-01
6.154608730281369011e-01
6.154608730281369011e-01
2.704070883251767365e-01
2.704070883251767365e-01
1.867071796940859285e-01
1.867071796940859285e-01
5.176589911238193009e-01
5.176589911238193009e-01
5.984833450433071356e+00
5.984833450433071356e+00
4.026081625646278361e+00
4.026081625646278361e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_RK_P2_IRES.txt <==
1.446637315934681256e+00
1.446637315934681256e+00
1.446630160424411171e+00
1.446630160424411171e+00
1.446630160279041011e+00
1.446630160279041011e+00
1.446630159654905601e+00
1.446630159654905601e+00
1.446637312442598411e+00
1.446637312442598411e+00
1.446637300934486614e+00
1.446637300934486614e+00
1.446637251596078810e+00
1.446637251596078810e+00
1.446637039856934592e+00
1.446637039856934592e+00
1.446636129842599150e+00
1.446636129842599150e+00
1.446632209812410474e+00
1.446632209812410474e+00
1.446933479651071552e+00
1.446933479651071552e+00
1.446866824829325049e+00
1.446866824829325049e+00
1.446536371858446302e+00
1.446536371858446302e+00
1.444796379942306030e+00
1.444796379942306030e+00
1.438713116390667013e+00
1.438713116390667013e+00
5.264213810164684038e-01
5.264213810164684038e-01
3.712863771758359022e-01
3.712863771758359022e-01
9.967663569042241045e-01
9.967663569042241045e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_RK_P2_TAUU.txt <==
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_RK_P2_maxeps.txt <==
7.294428046699699131e-01
7.294428046699699131e-01
7.294428046309073821e-01
7.294428046309073821e-01
7.294428044980268977e-01
7.294428044980268977e-01
7.294428039540680198e-01
7.294428039540680198e-01
7.294428016115013236e-01
7.294428016115013236e-01
7.294427916012972135e-01
7.294427916012972135e-01
7.294427488175073693e-01
7.294427488175073693e-01
7.294425660089081109e-01
7.294425660089081109e-01
7.294417858967776613e-01
7.294417858967776613e-01
7.294384638809620069e-01
7.294384638809620069e-01
7.294243677829786998e-01
7.294243677829786998e-01
7.293649205576463457e-01
7.293649205576463457e-01
7.291169375626443960e-01
7.291169375626443960e-01
7.281033798825213843e-01
7.281033798825213843e-01
7.241273455094091593e-01
7.241273455094091593e-01
7.099155652546838002e-01
7.099155652546838002e-01
6.713242439831377251e-01
6.713242439831377251e-01
5.466116207861654530e+00
5.466116207861654530e+00
8.444615834044054026e+00
8.444615834044054026e+00
8.209519433158044777e+00
8.209519433158044777e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_RK_P3_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_RK_P3_ERROR.txt <==
2.888034568180287476e+00
2.888034568180287476e+00
2.880422924521159000e+00
2.880422924521159000e+00
2.880422835284000893e+00
2.880422835284000893e+00
2.888034489764103707e+00
2.888034489764103707e+00
2.888034485263711204e+00
2.888034485263711204e+00
2.888034483939654784e+00
2.888034483939654784e+00
2.888034484802406432e+00
2.888034484802406432e+00
2.888034487948448081e+00
2.888034487948448081e+00
2.888034474723983891e+00
2.888034474723983891e+00
2.888034422974877113e+00
2.888034422974877113e+00
2.888034030104754013e+00
2.888034030104754013e+00
2.888031347799654203e+00
2.888031347799654203e+00
2.888012947171880729e+00
2.888012947171880729e+00
2.887892813253634117e+00
2.887892813253634117e+00
2.829074230470422613e+00
2.829074230470422613e+00
1.892973318801712379e+00
1.892973318801712379e+00
3.608867763861944411e+00
3.608867763861944411e+00
4.308416367699276606e+00
4.308416367699276606e+00
1.036176861410004513e+01
1.036176861410004513e+01
1.189311251968216965e+01
1.189311251968216965e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_RK_P3_IRES.txt <==
9.424539673350455615e+00
9.424539673350455615e+00
9.407465563553365939e+00
9.407465563553365939e+00
9.407462216198354099e+00
9.407462216198354099e+00
9.424536331994383787e+00
9.424536331994383787e+00
9.424536331979231463e+00
9.424536331979231463e+00
9.424536331900053909e+00
9.424536331900053909e+00
9.424536331234158126e+00
9.424536331234158126e+00
9.424536326093290839e+00
9.424536326093290839e+00
9.424536284512011974e+00
9.424536284512011974e+00
9.424535929429339376e+00
9.424535929429339376e+00
9.424532717839609219e+00
9.424532717839609219e+00
9.424502056562227281e+00
9.424502056562227281e+00
9.424199512502216436e+00
9.424199512502216436e+00
9.421060996851727154e+00
9.421060996851727154e+00
9.139145997839566604e+00
9.139145997839566604e+00
6.601423383874636563e+00
6.601423383874636563e+00
8.481552473963006378e+00
8.481552473963006378e+00
1.057827629231789324e+01
1.057827629231789324e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_RK_P3_TAUU.txt <==
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01
1.000000000000000048e-04
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/cubature_any_RK_P3_maxeps.txt <==
2.930997569489228738e+00
2.930997569489228738e+00
2.930997569446594841e+00
2.930997569446594841e+00
2.930997569469170116e+00
2.930997569469170116e+00
2.930997569467663322e+00
2.930997569467663322e+00
2.930997569473099862e+00
2.930997569473099862e+00
2.930997569474949493e+00
2.930997569474949493e+00
2.930997569475948250e+00
2.930997569475948250e+00
2.930997569466851971e+00
2.930997569466851971e+00
2.930997569414637738e+00
2.930997569414637738e+00
2.930997569055543206e+00
2.930997569055543206e+00
2.930997566569951918e+00
2.930997566569951918e+00
2.930997549468569385e+00
2.930997549468569385e+00
2.930997432553656967e+00
2.930997432553656967e+00
2.930996641544401093e+00
2.930996641544401093e+00
2.930991379704335653e+00
2.930991379704335653e+00
2.930957327006862734e+00
2.930957327006862734e+00
3.423075909416202212e+00
3.423075909416202212e+00
1.553018008123072669e+01
1.553018008123072669e+01
1.630399013760782978e+01
1.630399013760782978e+01
1.400613832820698690e+01
1.400613832820698690e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_RK_P1_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_RK_P1_ERROR.txt <==
1.033078097663981121e-01
1.033078157312850853e-01
1.033078446384698978e-01
1.033079844840044115e-01
1.033086604933771135e-01
1.033119242474516142e-01
1.033276133728118357e-01
1.034018089751359976e-01
1.037347045596916789e-01
1.050418483423166266e-01
1.089680215320533024e-01
1.163063290767681196e-01
1.227411008326230873e-01
1.253449836717919763e-01
1.266245483919211379e-01
1.302017192227405418e-01
1.490969404403369170e-01
2.657873724255176984e-01
9.523862499231453560e-01
2.144899358431733294e+00
1.032932342155140626e-01
1.032932401445004478e-01
1.032932689712693919e-01
1.032934086523221440e-01
1.032940843566301087e-01
1.032973477025313919e-01
1.033130372036646233e-01
1.033872397731886578e-01
1.037201800759250114e-01
1.050275595830357789e-01
1.089548617456008173e-01
1.162982729098923640e-01
1.227565593242071484e-01
1.254752259979341478e-01
1.273361763984710016e-01
1.340219663249946902e-01
1.714371488386407516e-01
4.119898726635510267e-01
1.432977184863353015e+00
2.492232013697614601e+00
1.032665182921043284e-01
1.032665241263247546e-01
1.032665527530317456e-01
1.032666920140569711e-01
1.032673668949583845e-01
1.032706289139790207e-01
1.032863178321518638e-01
1.033605303782454271e-01
1.036935465330742351e-01
1.050013449749104821e-01
1.089306904965898909e-01
1.162834233623720043e-01
1.227849550985342375e-01
1.257166329946385053e-01
1.286748455931432666e-01
1.414317576833887813e-01
2.171545314533866178e-01
6.959414702269154374e-01
1.896209760114295095e+00
2.767355369285647182e+00
1.032175511461033146e-01
1.032175567498956614e-01
1.032175848741218871e-01
1.032177230687796599e-01
1.032183957874712732e-01
1.032216539386414389e-01
1.032373386315632857e-01
1.033115625286090133e-01
1.036447025311145326e-01
1.049532362027919830e-01
1.088862623435594978e-01
1.162559986346690249e-01
1.228371539442027760e-01
1.261658464954609205e-01
1.312159253215147703e-01
1.653261568707084794e-01
3.120551074739298381e-01
1.141945054435576923e+00
2.293513103690829169e+00
2.986693308572823558e+00
1.031278126457231270e-01
1.031278176694659376e-01
1.031278445282360207e-01
1.031279799877943687e-01
1.031286469382047960e-01
1.031318938582906769e-01
1.031475621518269381e-01
1.032217892058464037e-01
1.035551183732541791e-01
1.048649184331166689e-01
1.088045294390535683e-01
1.162052236794204191e-01
1.229332097732058621e-01
1.270061943270550664e-01
1.360977856941912589e-01
1.856231349668972797e-01
5.043826883592805732e-01
1.620621438626188127e+00
2.609960312137022509e+00
3.163835718376945660e+00
1.029634077163608941e-01
1.029634113021030556e-01
1.029634350257681297e-01
1.029635637206719051e-01
1.029642164144263100e-01
1.029674349643424774e-01
1.029830552524520076e-01
1.030572461195300438e-01
1.033908284910599745e-01
1.047027476508840121e-01
1.086540248695321287e-01
1.161109362182836530e-01
1.231102483370320883e-01
1.285895288628511324e-01
1.456253404589945566e-01
2.465679710979788997e-01
8.617516510823196585e-01
2.065337211088719371e+00
2.860888452239122248e+00
3.308890194177227073e+00
1.026621576961088966e-01
1.026621577068809743e-01
1.026621736192060569e-01
1.026622853750005088e-01
1.026629019547388444e-01
1.026660465522721694e-01
1.026815305657936411e-01
1.027555489024807450e-01
1.030893623261480152e-01
1.044046619617167437e-01
1.083763124112863269e-01
1.159349256391256494e-01
1.234369984421166411e-01
1.316012473181814302e-01
1.645907483853459030e-01
3.728501055256324137e-01
1.336087189830060584e+00
2.428910412733475965e+00
3.061901885501022047e+00
3.429234798968158859e+00
1.021111661350686955e-01
1.021111572543521306e-01
1.021111536881241927e-01
1.021112229528282622e-01
1.021117477397643775e-01
1.021146988003202583e-01
1.021298028931151153e-01
1.022032281750953203e-01
1.025368791735882246e-01
1.038571166327984102e-01
1.078635725179132171e-01
1.156051620944008040e-01
1.240422376974875118e-01
1.374038099934652701e-01
2.032053808151450258e-01
6.206430494578696333e-01
1.806137253577555946e+00
2.717052558418566743e+00
3.225136199821342586e+00
3.530288313330508299e+00
1.011048773157478819e-01
1.011048463503143591e-01
1.011047943477530325e-01
1.011047576895954814e-01
1.011050523432094062e-01
1.011075111404574622e-01
1.011216074012268040e-01
1.011932460640246195e-01
1.015251145843881070e-01
1.028512465767975614e-01
1.069150976967020578e-01
1.149831730721878609e-01
1.251674610140113553e-01
1.487704801781030983e-01
2.833009524892751707e-01
1.044072435210556149e+00
2.220244856846307790e+00
2.946237667643759828e+00
3.359501402565368888e+00
3.616079876411707694e+00
9.927519587443961457e-02
9.927511007645312135e-02
9.927493774016049599e-02
9.927463756125380623e-02
9.927435784660559870e-02
9.927557841099968194e-02
9.928708054105228609e-02
9.935375235087694212e-02
9.967863862192595514e-02
1.010076412790729961e-01
1.051604574632956507e-01
1.138036296946771941e-01
1.272734628212947861e-01
1.650290491360691392e-01
4.480453714828451228e-01
1.525972169495384057e+00
2.551545362028220243e+00
3.130766192495710420e+00
3.471508458914028594e+00
3.689652189929768067e+00
9.598837408125837634e-02
9.598815213977138217e-02
9.598768071736167584e-02
9.598672404744833242e-02
9.598500607797166850e-02
9.598308984976053337e-02
9.598783838093788434e-02
9.604068462242297544e-02
9.634235639954329133e-02
9.765576575259674041e-02
1.019298919458490049e-01
1.115649950528724843e-01
1.312646203771245801e-01
2.181321320118426166e-01
7.664787414712023184e-01
1.980010960180423218e+00
2.813876125644503734e+00
3.281386997985481724e+00
3.565955209988652896e+00
3.753343387251426577e+00
9.023268780871669670e-02
9.023212855467585558e-02
9.023091591372014997e-02
9.022833134118125875e-02
9.022304232983772987e-02
9.021331401261593885e-02
9.020109687278815569e-02
9.021806258527377553e-02
9.045213204141040741e-02
9.168309426901403991e-02
9.607113949702265898e-02
1.073555402210849413e-01
1.390030145724363841e-01
3.157987502387046841e-01
1.230618696887794572e+00
2.359481494678059121e+00
3.023342305084116166e+00
3.405934264833982095e+00
3.646425643144279860e+00
3.808880972443495772e+00
8.105682151975321381e-02
8.105595456016791156e-02
8.105405541598519059e-02
8.104991308853996823e-02
8.104096488213562155e-02
8.102205861284554611e-02
8.098420153173584157e-02
8.091892199179791245e-02
8.085990605321230484e-02
8.156558068031752318e-02
8.587029129180551168e-02
9.971282053548109758e-02
1.546794227314270131e-01
5.188212401052531009e-01
1.704707460865913404e+00
2.660456707591094982e+00
3.192820142312363441e+00
3.510190824072727533e+00
3.715626729726293931e+00
3.857597861769113123e+00
6.894296717438204436e-02
6.894094837468982273e-02
6.893651687030784292e-02
6.892680663561312482e-02
6.890561423390935414e-02
6.885977296273274040e-02
6.876262902584896752e-02
6.856686878238676952e-02
6.822397541943450716e-02
6.786117532075833236e-02
7.002851188268456595e-02
8.728842418943491555e-02
1.892557798809539060e-01
9.155505260426479719e-01
2.134801264853588787e+00
2.899349916081257916e+00
3.331790727746046787e+00
3.598412091323726081e+00
3.775653045565715349e+00
3.901116771909342251e+00
6.008557266333347524e-02
6.008159349788916304e-02
6.007285130711869509e-02
6.005365950577103151e-02
6.001159886885706202e-02
5.991976574441561232e-02
5.972096919888900124e-02
5.929932178458146436e-02
5.845205998004412290e-02
5.699861607563525001e-02
5.580439262963856478e-02
7.321317240746436084e-02
2.762706289925226377e-01
1.416404807858820947e+00
2.482634388247431989e+00
3.091479207481949931e+00
3.447286542822351585e+00
3.673868880356020661e+00
3.828295609797277343e+00
3.939004936753366604e+00
8.028169430520301630e-02
8.030305622165134771e-02
8.035001127130324272e-02
8.045320386134281743e-02
8.067990160580411352e-02
8.117749453975665885e-02
8.226759734514865752e-02
8.464523070840457297e-02
8.977599788843960982e-02
1.005309104806899750e-01
1.208677673308233141e-01
1.359690729102178142e-01
5.948168445288148920e-01
1.895011723009467186e+00
2.763404014318536550e+00
3.250037111860822225e+00
3.545137065389081688e+00
3.739225766889557434e+00
3.874490223558776147e+00
3.974211728210405248e+00
1.615891341967125028e-01
1.616351363162069343e-01
1.617362732753166166e-01
1.619586421766703033e-01
1.624476421395009695e-01
1.635233615069476842e-01
1.658916328389366257e-01
1.711146338296249403e-01
1.826781899056343084e-01
2.085063630330379614e-01
2.674887749986125107e-01
4.180563176782776114e-01
1.493433389175989223e+00
2.367187138471193553e+00
3.005767730353923639e+00
3.386344190711746194e+00
3.630357764978739077e+00
3.796615650878674142e+00
3.915230984940456072e+00
4.003749358839028716e+00
2.342720866861285889e-01
2.343522292212060487e-01
2.345284478527827343e-01
2.349160094326333825e-01
2.357688152201606324e-01
2.376474664821809080e-01
2.417962497403456645e-01
2.510094365962756702e-01
2.717312694013437335e-01
3.197925337075080421e-01
4.410766388033971475e-01
8.448544284262052839e-01
2.650250555157239507e+00
3.132960185457175140e+00
3.264465706990434590e+00
3.515233984829846392e+00
3.708959164544189502e+00
3.847096780612760725e+00
3.954787344502431079e+00
4.035203982270431311e+00
2.471136550096877660e-01
2.471077843281112019e-01
2.470948674739346096e-01
2.470664189517866871e-01
2.470036250929666388e-01
2.471267842920828184e-01
2.489745983318293332e-01
2.530406348768493574e-01
2.712895011307881465e-01
3.329876188028434991e-01
4.854889059477923707e-01
1.485558154826183586e+00
2.829858208136899478e+00
3.443358737392024249e+00
3.806119294360255534e+00
3.696155518755827263e+00
3.782849803630292218e+00
3.900617997018704930e+00
3.983146774024375780e+00
4.052490791309841356e+00
3.320643607972483258e-01
3.320239146900073601e-01
3.319349855698688345e-01
3.317394230885601369e-01
3.313092034396412089e-01
3.303619792645139386e-01
3.282727034414449907e-01
3.236466614924207730e-01
3.141792791612054714e-01
2.954162294191408078e-01
3.094082114677180750e-01
1.847353204631708934e+00
2.770487790724577515e+00
3.769202222112006506e+00
3.952278616570785275e+00
4.021473054479140607e+00
4.018262076031551722e+00
3.958261324665639957e+00
4.039247059264005735e+00
4.098700313182975563e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_RK_P1_IRES.txt <==
2.197420220784108424e-01
2.197006526758974176e-01
2.196101842861837850e-01
2.194136056115355837e-01
2.189925647408896281e-01
2.181203439085621365e-01
2.164571464657450151e-01
2.139847214028144928e-01
2.145779293792929310e-01
2.589181390289954643e-01
3.625514214696909931e-01
4.926970431285575547e-01
6.038773363720525422e-01
6.867206862806266576e-01
7.489017244083578939e-01
7.967977603542742981e-01
8.343367202082522249e-01
8.640946027756007952e-01
8.878710261008684324e-01
8.000000000000000000e+01
2.197236587449029610e-01
2.196822909509991706e-01
2.195918261568114427e-01
2.193952556725286829e-01
2.189742341848612828e-01
2.181020625711651284e-01
2.164390046526751821e-01
2.139670293333975071e-01
2.145638197336076358e-01
2.589111408045354223e-01
3.625514128964681948e-01
4.926993071607813635e-01
6.038789165263022118e-01
6.867214892512113478e-01
7.489021143262499791e-01
7.967979413983339310e-01
8.343367965400246833e-01
8.640946274451382081e-01
8.878710262171459755e-01
8.000000000000000000e+01
2.196900299794099509e-01
2.196486650005700925e-01
2.195582065037443298e-01
2.193616503885293667e-01
2.189406630193390657e-01
2.180685785473743532e-01
2.164057697457527074e-01
2.139346049693751639e-01
2.145379134254881137e-01
2.588982466566103202e-01
3.625513488772074133e-01
4.927034425146149532e-01
6.038818129145582247e-01
6.867229628086546356e-01
7.489028303538147746e-01
7.967982740161583255e-01
8.343369368362761884e-01
8.640946728160582291e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.196284674871480935e-01
2.195871073369264903e-01
2.194966596552828664e-01
2.193001282809636798e-01
2.188791999513460540e-01
2.180072675804254900e-01
2.163448989713132598e-01
2.138751856608789026e-01
2.144903219759189128e-01
2.588744493447136530e-01
3.625511125678923530e-01
4.927109862371794602e-01
6.038871218357839687e-01
6.867256680973826688e-01
7.489041460998742128e-01
7.967988856174373913e-01
8.343371949524325260e-01
8.640947563615921645e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.195158250734347560e-01
2.194744729515833714e-01
2.193840432872345703e-01
2.191875532973343033e-01
2.187667245018911355e-01
2.178950520026091964e-01
2.162334495128745981e-01
2.137663119511523102e-01
2.144028337748641044e-01
2.588304343080086167e-01
3.625503873033158464e-01
4.927247232141626632e-01
6.038968524164102236e-01
6.867306374705415273e-01
7.489065660365386012e-01
7.968000114831231828e-01
8.343376704764465801e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.193098708410154141e-01
2.192685313915415657e-01
2.191781302638223239e-01
2.189817062801938941e-01
2.185610383592807848e-01
2.176897952116659540e-01
2.160294959514990065e-01
2.135668699499220502e-01
2.142418664065841583e-01
2.587488034602433706e-01
3.625483436359709377e-01
4.927496768165215979e-01
6.039146858937121110e-01
6.867397725948768406e-01
7.489110222749673085e-01
7.968020872859744586e-01
8.343385481684786331e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.189337095328452165e-01
2.188923882260295217e-01
2.188020282348390744e-01
2.186057007285373277e-01
2.181852740311167604e-01
2.173147010618864394e-01
2.156565397223240976e-01
2.132016642646075155e-01
2.139454075093659979e-01
2.585969063055432171e-01
3.625428617414781507e-01
4.927948512115740143e-01
6.039473644404285135e-01
6.867565824230840166e-01
7.489192421145780543e-01
7.968059228440789177e-01
8.343401723781570523e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.182477780741348405e-01
2.182064773241509936e-01
2.181161648454462698e-01
2.179199529931948043e-01
2.174998345597824179e-01
2.166301987562637976e-01
2.149753318499229848e-01
2.125333768648339505e-01
2.133987902250322755e-01
2.583131585418204645e-01
3.625286327044716095e-01
4.928762404904840633e-01
6.040072262873377174e-01
6.867875562408408685e-01
7.489344393884811435e-01
7.968130314989554375e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.170000526958574816e-01
2.169587577152025659e-01
2.168684622452047017e-01
2.166723086701715095e-01
2.162524190737714624e-01
2.153837705384810397e-01
2.137333802694988960e-01
2.113119098862178691e-01
2.123897657339677003e-01
2.577808556738889201e-01
3.624926186006805495e-01
4.930218830784885431e-01
6.041168145381403676e-01
6.868447304071992887e-01
7.489626276409576677e-01
7.968262629588458434e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.147392155520987667e-01
2.146978499575769583e-01
2.146074073849285335e-01
2.144109697044571106e-01
2.139906450601434251e-01
2.131219520610180551e-01
2.114758162300843236e-01
2.090838693865865461e-01
2.105254031026041750e-01
2.567781653156819832e-01
3.624035083590816941e-01
4.932799863846642485e-01
6.043171876844274371e-01
6.869503180963257849e-01
7.490151495062459253e-01
3.979081338984017613e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.106688308207540217e-01
2.106271243317518749e-01
2.105359478542989382e-01
2.103379717127114301e-01
2.099146267512027875e-01
2.090410372442996767e-01
2.073924810909116845e-01
2.050341194401281708e-01
2.070794496300251142e-01
2.548837881588542631e-01
3.621883104669235132e-01
4.937310824198356540e-01
6.046826508971341330e-01
6.871468304171922670e-01
7.491136526040821364e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.034232200437616767e-01
2.033803134222870734e-01
2.032865288418098382e-01
2.030829653099162635e-01
2.026480437931475476e-01
2.017524171008507339e-01
2.000718247043554721e-01
1.977202705855383158e-01
2.007158793855334245e-01
2.513044092446531375e-01
3.616843298224239334e-01
4.945041866584435342e-01
6.053458965504214806e-01
6.875125688320111728e-01
7.495819744758275283e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.908167501227557017e-01
1.907699525742110047e-01
1.906676751022871319e-01
1.904457354245215894e-01
1.899718421629176257e-01
1.889974560995960062e-01
1.871772669428610480e-01
1.846794301100047886e-01
1.890022880308351028e-01
2.445805974636884872e-01
3.605554917868045162e-01
4.957951067503215126e-01
6.065371022832758419e-01
6.881989912869469483e-01
3.708543721410145366e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.701373119934690425e-01
1.700777717762066710e-01
1.699476053440365231e-01
1.696649579866663649e-01
1.690605398114206626e-01
1.678135821070809997e-01
1.654653789647135831e-01
1.621617621404790044e-01
1.676237421729400157e-01
2.321739297503034594e-01
3.582057572583973726e-01
4.978918357691071161e-01
6.086302452665369733e-01
6.899430667672350470e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.435407203683889410e-01
1.434377639390495285e-01
1.432123384608322836e-01
1.427211876100385468e-01
1.416629206318249512e-01
1.394412553758435924e-01
1.350738485261600563e-01
1.280493496892388394e-01
1.298264492281978044e-01
2.103690695973668146e-01
3.539669210632360730e-01
5.012912882312468010e-01
6.121562946671796901e-01
1.626906295393083290e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.664644330090085944e-01
1.661563042011801883e-01
1.654808209254031437e-01
1.640051000979138862e-01
1.608061750059914807e-01
1.539987335313886541e-01
1.401939179958933690e-01
1.198803769510538852e-01
1.040720968100373595e-01
1.865859220452965317e-01
3.497936707377763410e-01
5.074422349282466937e-01
6.179789204557215587e-01
2.396909506483311958e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.341459355162469169e-01
4.337109292844101294e-01
4.327564813819135270e-01
4.306672557300616488e-01
4.261179858672545784e-01
4.163284881195714049e-01
3.958361088679748785e-01
3.558328446296086245e-01
2.930530753305285452e-01
2.673907672638867195e-01
3.885107146640209286e-01
5.262685676732856699e-01
1.044838641427933146e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.098206093183367926e+00
1.097466443075203690e+00
1.095842489694316191e+00
1.092282488871781476e+00
1.084504906130132396e+00
1.067641552010145878e+00
1.031698772072018544e+00
9.580865371975034739e-01
8.218280229709943319e-01
6.384473112016464391e-01
6.065010024987985693e-01
7.773776920364459109e-01
6.671304144969743000e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.618855820582381089e+00
2.617737506775893230e+00
2.615281001274751826e+00
2.609890237889145759e+00
2.598085573262937320e+00
2.572357792361780859e+00
2.516873013510204427e+00
2.400037845554904070e+00
2.167522677835311384e+00
1.769346948214905346e+00
1.390520560062777689e+00
6.074578773323009884e+00
1.730994357394807537e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.934665394921414538e+00
4.933497964742948660e+00
4.930932987716904137e+00
4.925301373813955053e+00
4.912955709194368303e+00
4.885983180824123195e+00
4.827496616367515259e+00
4.702805171337891110e+00
4.447186026596477326e+00
3.972272735523620035e+00
3.335533471278223860e+00
1.285227524553095435e+01
2.531785327232300631e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_RK_P1_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_RK_P1_maxeps.txt <==
7.021666937153401385e-14
7.021666937153401385e-14
7.021666937153401385e-14
7.021666937153401385e-14
3.510833468576699178e-13
3.510833468576699178e-13
3.510833468576699178e-13
3.510833468576699178e-13
7.021666937153401385e-14
3.510833468576699178e-13
2.106500081146019911e-13
7.021666937153401385e-14
2.106500081146019911e-13
9.999999999999999791e-17
3.510833468576699178e-13
1.136822825276471747e+02
1.290698871737835361e+03
2.421356748408855765e+03
3.482430755545867214e+03
4.508530834160887935e+03
5.186343508190296542e-14
5.186343508190296542e-14
1.037268701638059182e-13
9.999999999999999791e-17
1.037268701638059182e-13
2.074537403276117859e-13
1.037268701638059182e-13
3.111806104914176537e-13
5.186343508190296542e-14
1.037268701638059182e-13
2.074537403276117859e-13
3.111806104914176537e-13
1.037268701638059182e-13
3.111806104914176537e-13
3.111806104914176537e-13
4.100744276028173090e+02
1.282515278233433492e+03
2.094322304457586142e+03
2.865764180019167725e+03
3.617945704948997445e+03
1.149221084923128975e-13
3.830736949743764093e-14
9.999999999999999791e-17
2.298442169846257446e-13
7.661473899487526924e-14
1.532294779897505132e-13
1.532294779897505132e-13
2.298442169846257446e-13
2.298442169846257446e-13
1.532294779897505132e-13
1.532294779897505132e-13
3.830736949743764093e-14
1.149221084923128975e-13
3.830736949743764093e-14
1.532294779897505132e-13
5.547042763965827135e+02
1.182845626785048808e+03
1.768519098745651945e+03
2.331527737433860239e+03
2.883977894275829840e+03
1.131783543065208252e-13
1.131783543065208252e-13
1.980621200364113841e-13
1.131783543065208252e-13
1.697675314597812188e-13
1.414729428831510031e-13
8.488376572989063465e-14
1.414729428831510031e-13
1.697675314597812188e-13
8.488376572989063465e-14
1.980621200364113841e-13
1.414729428831510031e-13
1.131783543065208252e-13
8.488376572989063465e-14
1.146445647494076923e+02
5.926321844442253450e+02
1.042898087824429240e+03
1.467557263511920837e+03
1.879675147499136301e+03
2.286018212691982626e+03
2.089894851105149439e-14
4.179789702210298246e-14
2.089894851105149439e-14
6.269684553315446423e-14
6.269684553315446423e-14
4.179789702210298246e-14
1.253936910663089032e-13
6.269684553315446423e-14
4.179789702210298246e-14
1.044947425552574278e-13
8.359579404420595230e-14
1.253936910663089032e-13
8.359579404420595230e-14
6.269684553315446423e-14
2.201601163572823623e+02
5.686771816843750003e+02
8.925373352003612126e+02
1.201784189405180314e+03
1.504139746093455187e+03
1.803340593553544295e+03
4.630914293219225868e-14
4.630914293219225868e-14
1.543638097739742166e-14
3.087276195479484332e-14
4.630914293219225868e-14
6.174552390958967403e-14
3.087276195479484332e-14
7.718190488698707676e-14
7.718190488698707676e-14
1.234910478191792723e-13
3.087276195479484332e-14
6.174552390958967403e-14
3.087276195479484332e-14
7.282004238729954615e+00
2.637794204618742810e+02
5.138494444159698560e+02
7.479785937057539513e+02
9.739614405966536879e+02
1.196170682384085694e+03
1.416657618906209564e+03
2.280323888576041571e-14
3.420485832864062515e-14
3.420485832864062515e-14
2.280323888576041571e-14
4.560647777152082512e-14
3.420485832864062515e-14
6.840971665728122506e-14
5.700809721440103140e-14
3.420485832864062515e-14
7.981133610016141871e-14
4.560647777152082512e-14
2.280323888576041571e-14
5.700809721440103140e-14
7.530410448970246762e+01
2.676609538690493650e+02
4.470802155693905320e+02
6.171537171614254476e+02
7.827348712021271240e+02
9.462532781365580377e+02
1.108831706709391483e+03
4.210731975020917563e-14
3.368585580016734682e-14
4.210731975020917563e-14
2.526439185012551169e-14
1.684292790008367656e-14
2.526439185012551169e-14
3.368585580016734682e-14
1.684292790008367656e-14
1.684292790008367656e-14
8.421463950041839859e-15
3.368585580016734682e-14
9.999999999999999791e-17
1.684292790008367656e-14
1.108939276506457077e+02
2.498022707532884965e+02
3.791098378805219795e+02
5.031458389355667009e+02
6.247174727809550632e+02
7.451625893653489356e+02
8.650947864391215489e+02
1.071068257411532572e-04
2.488104621177871072e-14
6.220261552944680047e-15
2.488104621177871072e-14
6.220261552944680047e-15
2.488104621177871072e-14
1.244052310588935852e-14
1.244052310588935852e-14
1.244052310588935852e-14
2.488104621177871072e-14
2.488104621177871072e-14
1.244052310588935852e-14
1.751561951022734931e+01
1.223363870270126625e+02
2.219022137969685957e+02
3.155701099830380372e+02
4.063148827039984781e+02
4.957113362241643131e+02
5.844928671658683470e+02
6.729945389102912259e+02
8.391564450620441580e-04
3.304830474595151185e-04
2.689622607375613902e-07
4.594409477564709609e-15
1.837763791025883213e-14
2.297204738782353700e-14
4.594409477564709609e-15
1.837763791025883213e-14
9.999999999999999791e-17
9.188818955129417640e-15
1.837763791025883213e-14
2.756645686538824188e-14
4.235241428561228361e+01
1.193336640476658062e+02
1.908816184300648047e+02
2.590384761054909859e+02
3.255874576472712079e+02
3.913997371525956623e+02
4.568764399382305896e+02
5.222004536909988701e+02
3.827713345722249822e-03
2.334822852711888365e-03
9.798688481343206455e-04
3.838653084605717672e-05
6.787045293149636591e-15
1.357409058629927003e-14
1.018056793972445331e-14
1.018056793972445331e-14
1.696761323287408675e-14
2.714818117259852743e-14
1.018056793972445331e-14
6.787045293149636591e-15
5.357509825591217378e+01
1.088852519803566850e+02
1.605565299556178331e+02
2.103311135590352023e+02
2.592247848664563890e+02
3.077162174916811637e+02
3.560245436424146419e+02
4.042495661204087014e+02
1.200027236042566781e-02
9.891972696497452339e-03
6.377033489570946984e-03
2.786214547931429360e-03
3.015402888321976776e-04
1.503914182101192053e-14
1.253261818417660202e-14
7.519570910505963419e-15
2.506523636835321271e-15
1.253261818417660202e-14
5.013047273670642542e-15
1.332827085978045467e+01
5.568119795692796004e+01
9.534258808393262541e+01
1.328432804414101156e+02
1.692963739700143151e+02
2.052678106241315561e+02
2.410197073853812810e+02
2.766716999874538487e+02
3.122782446735317308e+02
3.262302611494596882e-02
3.016909115575257608e-02
2.533339702559560952e-02
1.702347610454569074e-02
7.686984282291198234e-03
1.426437731216475407e-03
9.999999999999999791e-17
1.110821066425844766e-14
1.666231599638766518e-14
3.702736888086150534e-15
7.405473776172299490e-15
2.194245544799690606e+01
5.265356373065976925e+01
8.120856646861373918e+01
1.085382614086094577e+02
1.352928273276111213e+02
1.617843119129182412e+02
1.881559965782236361e+02
2.144731750120899676e+02
2.407655586648368740e+02
8.374234327031206127e-02
8.096759049635866845e-02
7.530449623111817870e-02
6.408467540351749092e-02
4.458523696679717041e-02
2.072338739918321016e-02
5.232453524379112805e-03
4.102373181598292798e-15
4.102373181598292798e-15
9.572204090396011006e-15
2.213943171609301430e+00
2.513614162338982183e+01
4.715551201094895362e+01
6.781974834082218706e+01
8.780287334434008528e+01
1.074712058512396879e+02
1.269959217819279615e+02
1.464552715188561649e+02
1.658848841028005836e+02
1.853009695876669412e+02
2.077197006840300619e-01
2.047686006245560408e-01
1.983381933335778280e-01
1.851483237200302057e-01
1.589569545254020944e-01
1.130441345455567848e-01
5.399545731632455353e-02
1.641475502150460328e-02
2.020063204268297340e-15
5.050158010670741180e-15
7.986129928573099335e+00
2.497676752783602439e+01
4.078657168033797831e+01
5.581027136965360569e+01
7.045887899698905699e+01
8.493545332241802726e+01
9.933364986231185867e+01
1.136961828283877338e+02
1.280424921827761864e+02
1.423814216788809119e+02
4.929145572434198153e-01
4.898176956094005274e-01
4.830814232774790495e-01
4.683864231893292707e-01
4.382654278013832228e-01
3.783048571238942781e-01
2.727967521129858741e-01
1.348861343912839406e-01
4.564185552339454499e-02
3.730147619988889400e-15
1.080277170447679858e+01
2.303571796994216925e+01
3.444160950561894197e+01
4.540610725729282393e+01
5.616498036573948127e+01
6.682991332381168093e+01
7.745207876804130365e+01
8.805478689280622007e+01
9.864864400532970024e+01
1.092384749599250142e+02
1.059258822355365615e+00
1.056363234424982034e+00
1.049994018149682740e+00
1.036158385560244977e+00
1.005857339085070468e+00
9.441623380650343567e-01
8.208037111193786650e-01
6.016890863859648553e-01
3.150560503724987305e-01
2.232683454681220425e+00
1.154141128109561265e+01
2.031026338391414399e+01
2.858042880784385176e+01
3.660635470292562132e+01
4.451981698140166088e+01
5.238200425785976933e+01
6.022085701828731885e+01
6.804909444054736412e+01
7.587250308924647868e+01
8.369371522745555581e+01
1.881421294301355740e+00
1.879272930137947828e+00
1.874548678445850936e+00
1.864156631231802974e+00
1.841662234861969560e+00
1.792207851891060244e+00
1.693404363148395042e+00
1.495572866648148924e+00
1.140042835295282275e+00
4.287580926713125073e+00
1.107489166513683010e+01
1.738201322788106395e+01
2.340454326497089355e+01
2.929286645169668191e+01
3.511975221124516366e+01
4.091865704774554757e+01
4.670483083941520164e+01
5.248521326948104360e+01
5.826296131043523729e+01
6.403951102371598836e+01
2.638655073376869886e+00
2.637394330902531614e+00
2.634624018534249767e+00
2.628540092907073689e+00
2.615242607347436632e+00
2.586620961119604711e+00
2.525821562841452650e+00
2.406963737360544364e+00
2.185807281991806850e+00
5.137059476274016490e+00
1.000713078066817197e+01
1.456675625456792389e+01
1.896773387087090157e+01
2.329522116779093466e+01
2.758916686177366984e+01
3.186784512919275159e+01
3.613957765342482986e+01
4.040815062665527080e+01
4.467528638217415704e+01
4.894176837850722706e+01
3.055764023760959791e+00
3.055100843729468885e+00
3.053644908429557603e+00
3.050453869235441484e+00
3.043485885659715340e+00
3.028578687014936488e+00
2.997156034276581060e+00
2.936632484136378451e+00
2.835346001242943892e+00
5.212651681064565778e+00
8.706811373002652843e+00
1.201896397188545507e+01
1.524362886411312346e+01
1.842812210629010750e+01
2.159430942929620301e+01
2.475216682226501064e+01
2.790623483957745421e+01
3.105857912831109147e+01
3.421013932877580999e+01
3.736134286467100907e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_RK_P2_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_RK_P2_ERROR.txt <==
7.559467336583262087e-01
7.427760482401256636e-01
7.423978771651410513e-01
7.614314452488165630e-01
3.481031386386962634e+00
1.112278171838269714e+00
5.334502671105825766e-02
3.494847697685434657e-02
1.868776722778410504e-02
2.851558639203392170e-02
6.711370364897627228e-02
1.028233906341663451e-01
1.686485696852672023e-01
3.672254242947747271e-01
8.956202941247589644e-01
3.725929415722601945e+00
3.736984769389871008e+00
3.739245013189457456e+00
4.482990742526709482e+00
4.817319617809691756e+00
7.559467330694131793e-01
7.427760488328497557e-01
7.423978803761019929e-01
7.614314550857955721e-01
7.591801311631828364e-01
1.112278176428838306e+00
5.334500629989617076e-02
3.494843147261270100e-02
1.868778663527447328e-02
2.851572949990590841e-02
6.711395667242621432e-02
1.028238414656703625e-01
1.686491966438466716e-01
3.672254436736997474e-01
8.956102434276799196e-01
3.725929420776632472e+00
3.736984770641224252e+00
3.739239658359475360e+00
1.894181601922601601e+02
4.892548429157026035e+00
7.559467301305550224e-01
7.427760489022638968e-01
7.423978869344255438e-01
7.614314781377329311e-01
7.591801884856653748e-01
1.112278187807595353e+00
5.334496909103450535e-02
3.494833168515693034e-02
1.868783608436047627e-02
2.851607767366315382e-02
6.711457728437685011e-02
1.028249542713059461e-01
1.686507589194746748e-01
3.672254997288833533e-01
8.955848461969596608e-01
3.931768847266117195e+00
3.736987106571766137e+00
3.739239658581480441e+00
4.799893441400331362e+00
5.249959358593814684e+00
7.559467181846334372e-01
7.427760443111134370e-01
7.423978984802197534e-01
7.614315306434268349e-01
3.481031381231491917e+00
1.112278215938330650e+00
5.334492193932845183e-02
3.494812822369808281e-02
1.868796308714219465e-02
2.851691818853699031e-02
6.711609270971989616e-02
1.028276954606417992e-01
1.686546573983752906e-01
3.672256658068298596e-01
8.955202598132858682e-01
3.725929560292489118e+00
3.736986165925816561e+00
4.482990419734858456e+00
4.835170087263538363e+00
1.331606819122819445e+02
7.559466728342291164e-01
7.427760170413013618e-01
7.423979112127071511e-01
7.614316450595294272e-01
7.591806529881939269e-01
1.112278285528446542e+00
5.334495679864877798e-02
3.494777187833141702e-02
1.868829266721746402e-02
2.851892448142944250e-02
6.711976961509470707e-02
1.028344284473728804e-01
1.686644041643661218e-01
3.672261715472239230e-01
8.953545964254143730e-01
3.135106839421501146e+00
3.736984792988852444e+00
3.260803594786522552e+01
4.966259511431811546e+00
4.801581058924710099e+00
7.559465073334167284e-01
7.427758959789562132e-01
7.423978894200909950e-01
7.614318757318994102e-01
7.591814101097216216e-01
1.112278457389219488e+00
5.334555372519486638e-02
3.494738733296448574e-02
1.868915805121141444e-02
2.852363377227509073e-02
6.712860903833280102e-02
1.028508980490557001e-01
1.686888344323195510e-01
3.672277549901167837e-01
8.949247200491270426e-01
3.115723700471257018e+00
1.632737820853323285e+01
8.891770966971286327e+01
5.918560409269485234e+00
4.801581015925315832e+00
7.559459189061007445e-01
7.427754162489901280e-01
7.423976553274030943e-01
7.614322688969298314e-01
7.591831094250282019e-01
1.112278880894469246e+00
5.334875005037696682e-02
3.494811427841801321e-02
1.869146456174702528e-02
2.853440466281458726e-02
6.714957024343963521e-02
1.028909421133720192e-01
1.687502748395685592e-01
3.672328533736387568e-01
8.937916917044297360e-01
3.115724766920723976e+00
3.631076276139791759e+01
4.860341919244727471e+00
4.800172298084460110e+00
4.801581133775395749e+00
7.559438629164371148e-01
7.427736243456771748e-01
7.423964714270738785e-01
7.614326416074926884e-01
7.591867200270729921e-01
1.112279921509327973e+00
5.336244052003329824e-02
3.495557271026591278e-02
1.869771447417199403e-02
2.855801366060586877e-02
6.719823963107630915e-02
1.029874287379094061e-01
1.689054741330027753e-01
3.672497458392848246e-01
8.907418794962032038e-01
3.115727053872417773e+00
1.230751236344734956e+01
5.106215299762332904e+00
4.800172321749816007e+00
4.801581222445408415e+00
7.559367662751930173e-01
7.427671633324069989e-01
7.423915109617826857e-01
7.614315398489194253e-01
7.591936309439174524e-01
1.112282467462248459e+00
5.341572232824475658e-02
3.499308267892584784e-02
1.871496384895201051e-02
2.860593658599166339e-02
6.730744951973589851e-02
1.032166806435987072e-01
1.692997392989132044e-01
3.673074354987730938e-01
8.822962919172858687e-01
1.118043837305425647e+01
4.789396749674685871e+00
3.080715771090880040e+01
4.800171928725358583e+00
4.801580326228246598e+00
7.559125001657386322e-01
7.427444036875154865e-01
7.423724376718623397e-01
7.614220054782222524e-01
7.592038561942734409e-01
1.110445478283109022e+00
5.361249736505407232e-02
3.514988604269057848e-02
1.876349943545205234e-02
2.868829372673737874e-02
6.753822578632236173e-02
1.037491510584143822e-01
1.703084872847621667e-01
3.675111844214911661e-01
8.579942262947549692e-01
1.364921294604384450e+01
4.886587553389428962e+00
4.793339078398220821e+00
4.800169575879385420e+00
4.801577659270837906e+00
7.558302007443076231e-01
7.426655854206568597e-01
7.423025979108840433e-01
7.613756119600126882e-01
7.592058591215218311e-01
1.110449410785165236e+00
5.431547530433326887e-02
3.576003421407250582e-02
1.890276252884257394e-02
3.152406643269623832e+00
3.739276626299161244e+00
1.049382660418286817e-01
1.729115523785740849e-01
3.682596910479359331e-01
8.840908758961052438e-01
3.224349592071727333e+00
5.413513796813758994e+00
4.793337077736918417e+00
4.800158938216501525e+00
4.801564217089371311e+00
7.555534428895349652e-01
7.423965181964140569e-01
7.420550489796241544e-01
7.611850379369323738e-01
7.591322606014172525e-01
1.110681826683719065e+00
5.676721606864375269e-02
3.801160959226481534e-02
1.976371512252487680e-02
2.853052316552812800e-02
6.854496124378688104e-02
1.074019537793075713e-01
1.796908158569796299e-01
3.711441675252443728e-01
1.194194365682983427e+00
8.714703905559588293e+00
4.765217187255024633e+00
4.793316146908260578e+00
4.800116428154802328e+00
4.801510431863257544e+00
7.553953192657971716e-01
7.422536023387735771e-01
7.419630264259505781e-01
7.612381934616065937e-01
7.595195888673924589e-01
1.113543534433366622e+00
6.514758032705630919e-02
4.622044678089960723e-02
2.447068128874059501e-02
1.037091763304043734e+00
6.851989800410972220e-02
1.117009909592188571e-01
1.974742730678663849e-01
3.828703012553792973e-01
1.729643783543970637e+00
7.637037222127002423e+00
4.765223166488265605e+00
4.793210632168871221e+00
4.799960589451546689e+00
4.801332587379977035e+00
7.553964480352250987e-01
7.422787070780348939e-01
7.420945717706055600e-01
6.219660393105215235e-01
3.350659490472664093e+00
4.748123719881109039e+00
9.365371035496838914e-02
7.536938606700441246e-02
4.924671147413881706e-02
3.363769447377588928e-02
6.556743046284212173e-02
1.188472724504693184e-01
2.440597732046149160e-01
4.314197386047195493e-01
1.684303155134483809e+00
5.859623818954023733e+00
4.765044514874791304e+00
4.792769796002920302e+00
4.799394287872855713e+00
4.800732804638291995e+00
7.474953723603509070e-01
7.475810794325946640e-01
7.475885834834107291e-01
7.678220393496150153e-01
7.682532228894719539e-01
4.959505934082915957e+00
1.909422915168496604e-01
1.729284561780113361e-01
1.419275449325073102e-01
1.214973442928101582e-01
8.177870694792103989e-02
1.394202888893477654e-01
3.639707293332112292e-01
9.461650028910862931e-01
1.225269503017154538e+00
4.613885320631229803e+00
5.388288599409587043e+00
4.791088276902193854e+00
4.797424106926293064e+00
4.798631156607797266e+00
9.151595312150184736e-01
9.159612057570678534e-01
9.175949081426711951e-01
9.205016342334128021e-01
3.614518287951176578e+00
8.209772394357687242e-01
3.233034539172675803e+00
4.736684453212086088e-01
4.439715115219611263e-01
4.192503924195963294e-01
3.872591786330716324e-01
2.688021843551983148e-01
8.033026455932429366e-01
1.215337631636688620e+00
8.622985503790221440e-01
3.708079677040636568e+00
3.720394727692494907e+00
4.785272859819301061e+00
4.790970555996789670e+00
5.760740000862787369e+00
4.432515083462053695e+00
4.432510583619948541e+00
2.389916483641937539e+00
3.417889514833401421e+00
3.606715107714790758e+00
3.601112083061853042e+00
1.005392891600070282e+00
3.866487186505954465e+00
1.041642000173122806e+00
1.718406984918043223e+00
2.177167933695919100e+00
1.395143799783560512e+00
1.848084100936594032e+00
3.035338594107354293e+00
7.816846937859535771e+00
3.706840644789253236e+00
3.714825255584403241e+00
4.770393630472349322e+00
5.081092936519599590e+00
6.886213932726140463e+00
6.142995942582484048e+00
6.141764633931137141e+00
6.139101655153078596e+00
6.133460389944874080e+00
6.204743298563468734e+00
6.261122428615995439e+00
3.522406883139842737e+00
4.826240432725935392e+00
4.690761090353703366e+00
6.975389602796640887e+00
5.884850466093876520e+00
7.829041591918626253e+00
6.551148907755508510e+00
4.989114918016922751e+00
4.464982091760601790e+00
6.557747331672690194e+00
6.564683742858693272e+00
7.469546143182727249e+00
7.864762895748310001e+00
6.549169239870012760e+00
1.200081921349281977e+01
1.199270755816233702e+01
1.197716568249073532e+01
1.194299974917151452e+01
1.186786883787989133e+01
1.170180917646499275e+01
1.060520881621084399e+01
9.265199535523315433e+00
6.695340099511609466e+00
9.735204160436795817e+00
1.087615779453101084e+01
8.696749720314786103e+00
1.233566834664307876e+01
1.242873150866875243e+01
1.245623301317286113e+01
1.248291355684683879e+01
1.249802873543423232e+01
1.250194105720591864e+01
1.505977473166175962e+01
5.922682801051804091e+01
4.317370290154647350e+00
4.315376037847947543e+00
4.310986933850569081e+00
4.301313778204759686e+00
4.279928875906811037e+00
4.800037726251532355e+00
4.872457037057362328e+00
6.101467839856840492e+00
4.683259844616772583e+00
6.780446632890542169e+00
8.550580832764635986e+00
9.228938189316362894e+00
8.333864268565385203e+00
8.492747729571414439e+00
7.832887126195382521e+00
8.335815970040435730e+00
8.381232881922189293e+00
7.820072458880794386e+00
1.391567455656125318e+01
1.582068471272901888e+02


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_RK_P2_IRES.txt <==
2.195738766692350019e+00
2.133469507077964344e+00
2.108005434035381764e+00
1.975055998514374744e+00
8.058767620804076159e+00
2.592969859906471886e+00
1.359350842547113192e-01
1.250031077934469215e-01
1.733931713082886017e-01
2.589463718402613690e-01
3.555934754081172544e-01
4.540615434870514111e-01
5.430285450839613670e-01
6.086002924920556056e-01
6.797839282567961217e-01
5.318311134004133578e+00
6.125670237442275123e+00
6.715945045455451456e+00
7.050711106373691806e+00
7.219538365898319654e+00
2.195738579681298486e+00
2.133469312070452428e+00
2.108005249347408405e+00
1.975055858867106329e+00
1.688127612057774174e+00
2.592969751773669618e+00
1.359358536353871827e-01
1.250041443381393058e-01
1.733940813213433463e-01
2.589470065153550160e-01
3.555938680291054199e-01
4.540617482967105878e-01
5.430286289173693604e-01
6.086003295586318584e-01
6.797839483849839048e-01
5.318310461192933936e+00
6.125669570211822013e+00
6.715944381481525838e+00
8.000000000000000000e+01
7.219537726719088333e+00
2.195738114235266103e+00
2.133468826700575249e+00
2.108004789569990489e+00
1.975055510767672384e+00
1.688127385815523906e+00
2.592969482860141728e+00
1.356243679324677931e-01
1.250067250599067037e-01
1.733963435966578703e-01
2.589485827612671431e-01
3.555948433235736061e-01
4.540622579397993741e-01
5.430288377607567218e-01
6.086004217883445033e-01
6.797839980722931719e-01
5.318308790355329663e+00
6.125667914180500162e+00
6.715942733515581686e+00
7.050708804730140500e+00
7.219536108721663403e+00
2.195736954657562467e+00
2.133467617416273665e+00
2.108003643729340126e+00
1.975054641750510820e+00
8.058721364618135041e+00
2.592968813616989276e+00
1.359426169787864569e-01
1.250131571155515542e-01
1.734019705321757365e-01
2.589524981842656892e-01
3.555972666737640675e-01
4.540635272575920256e-01
5.430293587044058290e-01
6.086006514835489156e-01
6.797841204892439704e-01
5.318304640132652139e+00
6.125663803841944421e+00
6.715938645505471705e+00
7.050704734326036949e+00
8.000000000000000000e+01
2.195734062024712330e+00
2.133464600545837975e+00
2.108000784068908118e+00
1.975052467942470358e+00
1.688125393118602435e+00
2.592967146480606999e+00
1.356414234237356131e-01
1.250292093804595273e-01
1.734159752131509413e-01
2.589622259463104093e-01
3.556032898927914410e-01
4.540666922806677053e-01
5.430306603985318725e-01
6.086012242187912591e-01
6.797844212802665043e-01
5.089647758382697340e+00
6.125653601771297474e+00
8.000000000000000000e+01
7.050694648029821821e+00
7.219521961904706409e+00
2.195726834021384466e+00
2.133457061283230871e+00
2.107993634092061974e+00
1.975047016059873872e+00
1.688121792923397146e+00
2.592962988289049697e+00
1.359856962439612571e-01
1.250693360552756761e-01
1.734508555574410249e-01
2.589863969768862462e-01
3.556182649234344573e-01
4.540745957820681578e-01
5.430339203125974512e-01
6.086026545623134387e-01
6.797851575665957435e-01
5.089647592069689530e+00
6.125628280635958767e+00
8.000000000000000000e+01
7.050669618216860890e+00
7.219497027661571309e+00
2.195708734150778163e+00
2.133438179171105453e+00
2.107975714892037722e+00
1.975033296880816636e+00
1.688112651420647481e+00
2.592952600009059694e+00
1.360644274718867675e-01
1.251698335865563949e-01
1.735377871640944869e-01
2.590464491191623586e-01
3.556555023028966644e-01
4.540943673923985013e-01
5.430421081247100989e-01
6.086062340146464189e-01
6.797869502588551605e-01
5.089647170008519517e+00
8.000000000000000000e+01
6.715841003193430581e+00
7.050607671129119680e+00
7.219435124104704116e+00
2.195663289354084835e+00
2.133390760617324577e+00
2.107930673981248670e+00
1.974998628139133627e+00
1.688089278364078627e+00
2.592926593985762640e+00
1.362666701009016545e-01
1.254220262952379650e-01
1.737545200546993518e-01
2.591955485226273836e-01
3.557480781758792232e-01
4.541439315284161449e-01
5.430627491895098080e-01
6.086152151620385364e-01
6.797912816413911319e-01
5.089646091661352401e+00
8.000000000000000000e+01
6.715686534402662389e+00
7.050454218641941218e+00
7.219282344297022647e+00
2.195548832893557289e+00
2.133271298853466558e+00
2.107817066129210826e+00
1.974910573158379590e+00
1.688029013246147736e+00
2.592861328205779969e+00
1.364787501094661126e-01
1.260558223556138280e-01
1.742945320265656128e-01
2.595650420099973599e-01
3.559779668653683116e-01
4.542684467971130902e-01
5.431150210544789525e-01
6.086378237216729659e-01
6.798016295232575112e-01
8.000000000000000000e+01
6.125023009246137740e+00
8.000000000000000000e+01
7.050074825218967334e+00
7.218905680085278220e+00
2.195259625594120578e+00
2.132969320437149374e+00
2.107529428690714024e+00
1.974685644633114467e+00
1.687872119359099310e+00
2.592682102251381071e+00
1.378529663032366237e-01
1.276480032857867930e-01
1.756360437385610374e-01
2.604766080863663569e-01
3.565469719560992456e-01
4.545817438513615749e-01
5.432480996803055184e-01
6.086949634960313604e-01
6.798259345972301748e-01
8.000000000000000000e+01
6.124065991741787229e+00
6.725363918768419325e+00
7.049139424539854204e+00
7.217973926323401734e+00
2.194527008138407176e+00
2.132203886111379898e+00
2.106798816893122872e+00
1.974107947757468784e+00
1.687459602404258963e+00
2.592267501294002408e+00
1.414778385664991756e-01
1.316265569253466661e-01
1.789419101179715588e-01
5.551142144054727057e-01
5.216670002702326059e-01
4.553695338575005636e-01
5.435887952085842745e-01
6.088400311873755077e-01
6.798815252340454363e-01
5.089616885529047785e+00
6.121703082706408061e+00
6.725296548792328188e+00
7.046842644402577349e+00
7.215692088074691313e+00
2.192671784686003544e+00
2.130263718748462765e+00
2.104941841433787708e+00
1.972619864710725590e+00
1.686366767983676462e+00
2.591219906416315499e+00
1.510219331516541585e-01
1.414114643277717687e-01
1.869451545900362166e-01
2.680362007949947389e-01
3.613158618667778876e-01
4.573369600888486652e-01
5.444646800288704958e-01
6.092100191608520454e-01
6.800032333055019418e-01
8.000000000000000000e+01
6.553984526299874602e+00
6.725129328922252014e+00
7.041244799726824155e+00
7.210135732393057495e+00
2.188011890694962602e+00
2.125382750168339996e+00
2.100253634495897082e+00
1.968805364087032883e+00
1.683473884980195123e+00
2.588597634906903977e+00
1.754771977906028069e-01
1.646946167354432222e-01
2.057147189014048305e-01
3.620110902458405722e+00
3.691673148056977549e-01
4.621420251141719060e-01
5.467122498199739056e-01
6.101566772898988633e-01
6.803664266619987577e-01
8.000000000000000000e+01
6.553572828418414709e+00
6.724714846332519258e+00
7.027788872806008058e+00
7.196794164288830231e+00
2.176616289454142983e+00
2.113412772323237210e+00
2.088704970114152459e+00
1.393373774946729649e+00
7.262126515505101132e+00
7.734577375122149157e+00
2.343875468076647706e-01
2.175405284615065660e-01
2.480244006775048360e-01
3.076044540679260808e-01
3.864178279003522842e-01
4.732371940928749576e-01
5.523624132978951495e-01
6.125769269758540858e-01
6.151880438386680083e+01
8.000000000000000000e+01
6.552549760393207912e+00
6.723690996609997583e+00
6.996277333910144058e+00
7.165647472758346126e+00
2.097407969482826928e+00
2.085894394015541664e+00
2.062009650005984351e+00
1.936943557548565176e+00
1.657895317476503205e+00
7.768757711584743930e+00
3.669137527688512979e-01
3.413044978016778197e-01
3.420486751044244933e-01
3.674064411415773335e-01
4.228410962162816866e-01
4.963854072376636672e-01
5.657553886758399653e-01
4.608584373356404917e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
6.721179534316922499e+00
6.926165435139804316e+00
7.096607733556183462e+00
1.587727686424202922e+00
1.574821341222124138e+00
1.971666084455256485e+00
1.892488973992754175e+00
7.222053750701770802e+00
1.189200616391802523e+00
4.010409638328948922e+00
6.927633801407302450e-01
6.211853428877244232e-01
5.589730684530636040e-01
5.180840975072189547e-01
5.433853616880244264e-01
8.000000000000000000e+01
4.871515983597356048e+00
8.000000000000000000e+01
6.756759822745291899e+01
8.000000000000000000e+01
6.715111767837890433e+00
6.864282575484101478e+00
6.960027993430037974e+00
8.489753922157184718e+00
8.471770920185054621e+00
4.539997887564320322e+00
6.089173154725241233e+00
5.505570558322921748e+00
5.345357654578261730e+00
4.362730841286279748e+00
3.781487999273741796e+00
3.217466691802274514e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
6.700933257884259753e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_RK_P2_TAUU.txt <==
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_RK_P2_maxeps.txt <==
4.213000162292038811e-13
3.510833468576699178e-13
2.808666774861359544e-13
3.510833468576699178e-13
3.510833468576699178e-13
5.617333549722716059e-13
6.319500243438055188e-13
2.106500081146019911e-13
2.808666774861359544e-13
2.106500081146019911e-13
5.617333549722716059e-13
2.106500081146019911e-13
4.915166856007377940e-13
8.426000324584070555e-13
8.065622517748336122e+02
2.520894833593740259e+03
4.133690274113848318e+03
5.686227487486257814e+03
7.207948176327611691e+03
8.715033227081486984e+03
5.186343508190291367e-13
5.186343508190296542e-14
2.074537403276117859e-13
5.186343508190296542e-14
2.074537403276117859e-13
4.149074806552234204e-13
4.149074806552234204e-13
2.074537403276117859e-13
4.149074806552234204e-13
2.074537403276117859e-13
3.111806104914176537e-13
4.149074806552234204e-13
3.111806104914176537e-13
7.260880911466404682e-13
1.094390693691597335e+03
2.327218853067570763e+03
3.498115720109418362e+03
4.634117294134989606e+03
5.752940590391468504e+03
6.863711160161345106e+03
3.830736949743760054e-13
3.064589559795008750e-13
1.532294779897505132e-13
3.064589559795008750e-13
1.532294779897505132e-13
3.064589559795008750e-13
1.532294779897505132e-13
1.532294779897505132e-13
1.532294779897505132e-13
2.298442169846257446e-13
7.661473899487526924e-14
4.596884339692510853e-13
3.064589559795008750e-13
2.092398347531325840e+02
1.165356632364796496e+03
2.055785875256562122e+03
2.908659585003943903e+03
3.741718381738060543e+03
4.565264721696648849e+03
5.384391101542330034e+03
1.697675314597812188e-13
1.697675314597812188e-13
1.980621200364113841e-13
1.980621200364113841e-13
1.980621200364113841e-13
5.658917715326042520e-14
1.697675314597812188e-13
1.697675314597812188e-13
1.414729428831510031e-13
2.829458857663018547e-13
2.546512971896717146e-13
1.414729428831510031e-13
2.546512971896717146e-13
4.351046685679797292e+02
1.118007114755575913e+03
1.763179377314256726e+03
2.386257802962677943e+03
2.998229483559219261e+03
3.604957035187412203e+03
4.209262690124989604e+03
2.089894851105147293e-13
1.880905365994632917e-13
1.253936910663089032e-13
1.880905365994632917e-13
1.671915880884118289e-13
8.359579404420595230e-14
1.044947425552574278e-13
1.671915880884118289e-13
1.253936910663089032e-13
1.462926395773603660e-13
1.880905365994632917e-13
8.359579404420595230e-14
1.253936910663089032e-13
5.195255799047841947e+02
1.011692923532482268e+03
1.480715888287096959e+03
1.937056441711120669e+03
2.387224113070455132e+03
2.834509504550227120e+03
3.280469424330730817e+03
9.261828586438449211e-14
1.234910478191792723e-13
2.469820956383583427e-13
9.261828586438449211e-14
9.261828586438449211e-14
9.261828586438449211e-14
9.261828586438449211e-14
9.261828586438449211e-14
1.852365717287688328e-13
7.718190488698707676e-14
1.389274287965766751e-13
1.234910478191792723e-13
1.467818399755647079e+02
5.261235886726780109e+02
8.820472496595515395e+02
1.224104439077153756e+03
1.559002022771117481e+03
1.890488163971249378e+03
2.220393473511469892e+03
2.549573993580612296e+03
3.420485832864062515e-14
2.280323888576041571e-14
9.121295554304161237e-14
1.596226722003227112e-13
6.840971665728122506e-14
1.140161944288019871e-13
1.140161944288019871e-13
6.840971665728122506e-14
1.140161944288019871e-13
2.280323888576041571e-14
4.560647777152082512e-14
4.560647777152082512e-14
2.189713446272956787e+02
4.913301931499169086e+02
7.495600300343384106e+02
9.997200630220823996e+02
1.245882267279969938e+03
1.490166305414855970e+03
1.733584591741470604e+03
1.976606796817401118e+03
1.010575674005019458e-13
3.368585580016734682e-14
4.210731975020917563e-14
3.368585580016734682e-14
6.737171160033465577e-14
3.368585580016734682e-14
4.210731975020917563e-14
8.421463950041831340e-14
8.421463950041831340e-14
3.368585580016734682e-14
8.421463950041831340e-14
2.835124957851298788e+01
2.406499471406960424e+02
4.372360646027864277e+02
6.252085599248333665e+02
8.085833015973876172e+02
9.897417253102744326e+02
1.169868825988177150e+03
1.349522290051412710e+03
1.528959401689972537e+03
4.976209242355740251e-14
3.110130776472338288e-14
2.488104621177871072e-14
1.244052310588935852e-14
2.488104621177871072e-14
8.708366174122539129e-14
1.244052310588935852e-14
6.220261552944674052e-14
1.244052310588935852e-14
3.732156931766805819e-14
2.488104621177871072e-14
8.358270436538946058e+01
2.345699733580202917e+02
3.769167647006379980e+02
5.141657270642592721e+02
6.488317899073949775e+02
7.822750614343865436e+02
9.151530516260471586e+02
1.047772118972817452e+03
1.180273046201598390e+03
3.216086634295294360e-14
3.675527582051764532e-14
3.675527582051764532e-14
3.675527582051764532e-14
5.513291373077644589e-14
1.837763791025883213e-14
5.053850425321174417e-14
4.594409477564704876e-14
1.837763791025883213e-14
2.297204738782353700e-14
5.053850425321174417e-14
1.055857861764562671e+02
2.142972302023806037e+02
3.177106826615419095e+02
4.181849876950664111e+02
5.172216137258931212e+02
6.155857964530465551e+02
7.136405387901506856e+02
8.115538126141566408e+02
9.094025909217896242e+02
1.357409058629927003e-14
2.714818117259852743e-14
2.036113587944890031e-14
2.714818117259852743e-14
1.696761323287408675e-14
6.787045293149636591e-15
2.714818117259852743e-14
2.714818117259852743e-14
2.036113587944890031e-14
1.357409058629927003e-14
2.539358869249230111e+01
1.094504117537758674e+02
1.880186120335021371e+02
2.633915679396477572e+02
3.371002711327529937e+02
4.100136015814937878e+02
4.825579692446380591e+02
5.549331009541572257e+02
6.272309684266177783e+02
6.994936323847152835e+02
2.005218909468255439e-14
5.013047273670642542e-15
1.002609454734128193e-14
2.005218909468255439e-14
2.757176000518850361e-14
1.754566545784723904e-14
2.255871273151787290e-14
4.010437818936507723e-14
1.503914182101192053e-14
1.754566545784723904e-14
4.330885356500760963e+01
1.035269558224868831e+02
1.604919287186798726e+02
2.155864406477611226e+02
2.697496738703311507e+02
3.234746711153392198e+02
3.769975393934554972e+02
4.304279113672429844e+02
4.838160968462394749e+02
5.371850696740518742e+02
1.295957910830152016e-14
1.295957910830152016e-14
5.554105332129225407e-15
1.481094755234459267e-14
1.481094755234459267e-14
1.481094755234459267e-14
7.405473776172299490e-15
2.221642132851687954e-14
1.110821066425844766e-14
2.046108534351793296e+00
4.943705088852403406e+01
9.287088727064987381e+01
1.343101947517656640e+02
1.746790536539675713e+02
2.145307945208163005e+02
2.541417423539051867e+02
2.936420797013705624e+02
3.330918866581243378e+02
3.725186644224515931e+02
4.119349576706648577e+02
6.837288635997152296e-15
5.469830908797722941e-15
9.572204090396011006e-15
1.367457727199429828e-14
1.777695045359257925e-14
8.204746363196582440e-15
2.734915454398861865e-15
1.093966181759544115e-14
1.093966181759544115e-14
1.557579914431241974e+01
4.906770336988574854e+01
8.049768883748005521e+01
1.107372617122553322e+02
1.403733530133434328e+02
1.697237497655548850e+02
1.989420902449685684e+02
2.280999484795753460e+02
2.572302113776805754e+02
2.863479047327000444e+02
3.154598769753341685e+02
9.090284419207330338e-15
6.060189612804889259e-15
2.020063204268297340e-15
4.040126408536593891e-15
1.212037922560977063e-14
8.080252817073183049e-15
7.070221214939036548e-15
4.040126408536593891e-15
2.020063204268297340e-15
2.121943094003088248e+01
4.530318352466889564e+01
6.812139808534521990e+01
9.024787472474434935e+01
1.120373837977599578e+02
1.336695781119775290e+02
1.552294429803660307e+02
1.767562537363032504e+02
1.982679978502929146e+02
2.197728821143080040e+02
2.412746446724800933e+02
2.723757188072198243e+00
2.711057766940084157e+00
2.683072695317551659e+00
2.621226384514620200e+00
2.486600508134809040e+00
2.193477025111713719e+00
1.553726148153534714e+00
1.541312559168769303e-01
3.772489381424449562e+00
2.262777070119871681e+01
4.002229453829813366e+01
5.664286431063637650e+01
7.286876225820556385e+01
8.890763938191588522e+01
1.048600794214650307e+02
1.207729373651981035e+02
1.366677375127169398e+02
1.525543128195814404e+02
1.684371446208295140e+02
1.843182731291018115e+02
6.600524116030614508e+00
6.595383444811749207e+00
6.584071763323804838e+00
6.559154109260806109e+00
6.504137883771869078e+00
6.383461862827822131e+00
6.121044487269650780e+00
5.529837855273088465e+00
8.265246567372464881e+00
2.172439636272256536e+01
3.432758579652097808e+01
4.646992259185569907e+01
5.838959222844601271e+01
7.020584073245855450e+01
8.197465922082281509e+01
9.372182813988763428e+01
1.054591341730575067e+02
1.171919507443232931e+02
1.289227245313362573e+02
1.406525689716650902e+02
8.471330571576968893e+00
8.469122079827974048e+00
8.464262129280132996e+00
8.453554901187564141e+00
8.429905799441169023e+00
8.377397456346200144e+00
8.261103044264737960e+00
7.995246677174756122e+00
9.968592814753394649e+00
1.966736980157535797e+01
2.882936574520944006e+01
3.772234510577285249e+01
4.649047648808420519e+01
5.520152833342672949e+01
6.388657254719380063e+01
7.255977879092934302e+01
8.122759872956068250e+01
8.989296826250566141e+01
9.855722310019541510e+01
1.072209708754135420e+02
8.838161027310547979e+00
8.837090303380577438e+00
8.834732515166285438e+00
8.829530285734671580e+00
8.818002922345003824e+00
8.792226828062807087e+00
8.733502755706529896e+00
8.594756615503886366e+00
1.013877902070616521e+01
1.715217159045660367e+01
2.383386442718092724e+01
3.036019646076200118e+01
3.681670915733360516e+01
4.324173943366567840e+01
4.965251142760183001e+01
5.605681083120171593e+01
6.245816874336856017e+01
6.885818920594410031e+01
7.525760141035470951e+01
8.165673695604887428e+01
8.393881478813607799e+00
8.393329289885379296e+00
8.392112232158053686e+00
8.389421552995639075e+00
8.383433537643375288e+00
8.369919097747061443e+00
8.338528246979912240e+00
8.261435090204784615e+00
9.490993545600570513e+00
1.457893662894280240e+01
1.946544534633918389e+01
2.426253342453235362e+01
2.902056849834310981e+01
3.376123130254852356e+01
3.849407498073519918e+01
4.322337915424734689e+01
4.795107685078772164e+01
5.267804453378815310e+01
5.740468030230911012e+01
6.213116512184561913e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_SSPRK_P1_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_SSPRK_P1_ERROR.txt <==
1.033165589276418272e-01
1.033165649057709162e-01
1.033165938487426577e-01
1.033167337627898114e-01
1.033174098948572983e-01
1.033206737599103864e-01
1.033363623651882834e-01
1.034105531383301829e-01
1.037434204642992824e-01
1.050504197109573684e-01
1.089759092180114242e-01
1.163111456843091002e-01
1.227318359140236459e-01
1.252674186771217391e-01
1.262051427544582105e-01
1.279986503706661283e-01
1.367403755410709076e-01
1.860771902445886583e-01
4.622447403397049737e-01
9.400559729832441702e-01
1.033092709814390775e-01
1.033092769489510482e-01
1.033093058651754353e-01
1.033094457290628237e-01
1.033101217761898671e-01
1.033133855858595351e-01
1.033290747057162562e-01
1.034032696801973350e-01
1.037361609362038445e-01
1.050432814198848930e-01
1.089693420903568022e-01
1.163071388432727893e-01
1.227395495503491030e-01
1.253318558010745043e-01
1.265522409040032437e-01
1.298054644094663035e-01
1.466249372924935124e-01
2.444862795919979237e-01
6.965568054054021019e-01
4.579592796032731883e+01
1.032959124434880277e-01
1.032959183839535083e-01
1.032959472335375772e-01
1.032960869646828844e-01
1.032967627678087336e-01
1.033000262828085714e-01
1.033157159220760984e-01
1.033899176665482866e-01
1.037228507491158580e-01
1.050301890862928994e-01
1.089572880562380136e-01
1.162997668812280755e-01
1.227537088344700517e-01
1.254508439529119501e-01
1.271994124164043394e-01
1.332409959315235259e-01
1.660679851767453419e-01
3.569852135656244041e-01
9.208132152577479523e-01
1.011680843723358123e+02
1.032714269365648807e-01
1.032714328005180371e-01
1.032714614848919965e-01
1.032716008719126027e-01
1.032722760105399679e-01
1.032755385070713572e-01
1.032912280464154536e-01
1.033654398894017917e-01
1.036984445830667761e-01
1.050061713833857213e-01
1.089351520753821800e-01
1.162861858987248587e-01
1.227797129127942422e-01
1.256711337147218832e-01
1.284131501063791314e-01
1.398491555731152525e-01
2.047359644040169513e-01
5.489857486108276063e-01
2.311420346370458123e+00
1.184193886637975197e+02
1.032265469355199555e-01
1.032265526066592082e-01
1.032265808776803295e-01
1.032267193882314971e-01
1.032273927682078041e-01
1.032306522100147617e-01
1.032463389549955479e-01
1.033205635717841103e-01
1.036536869721778192e-01
1.049620988405902955e-01
1.088944753013517258e-01
1.162611224286606987e-01
1.228275026462846281e-01
1.260803881740921728e-01
1.307070591894490819e-01
1.527353347250307580e-01
2.811560836171027034e-01
7.965113723389575240e-01
3.611542449425081003e+01
1.176998435040917315e+02
1.031442891788010435e-01
1.031442943705425802e-01
1.031443215950622189e-01
1.031444578467919926e-01
1.031451264772845766e-01
1.031483767932739187e-01
1.031640512752771410e-01
1.032382850634324806e-01
1.035715948674265502e-01
1.048811953947972886e-01
1.088196632822922283e-01
1.162147593662427175e-01
1.229154090733784732e-01
1.268442434443216027e-01
1.350858719866478708e-01
1.782152781510452366e-01
4.235025304814725167e-01
9.560011110196237061e-01
5.189328375573046515e+01
1.050335476861284150e+02
1.029935900176554980e-01
1.029935940214116163e-01
1.029936186561273281e-01
1.029937493313285435e-01
1.029944062656206194e-01
1.029976335939459114e-01
1.030132705498089385e-01
1.030874853479679804e-01
1.034210592255759703e-01
1.047326717191219142e-01
1.086819735793326663e-01
1.161287891069590905e-01
1.230773666538401701e-01
1.282788476398659672e-01
1.435491058904186934e-01
2.289429768760317396e-01
6.457850618659289887e-01
1.004168905913827459e+01
5.204914990352790483e+01
1.023749734774639961e+02
1.027174178381263236e-01
1.027174188824391682e-01
1.027174370598515352e-01
1.027175537525092386e-01
1.027181809801518547e-01
1.027213479930477041e-01
1.027368764827661374e-01
1.028109693737717933e-01
1.031448348717877855e-01
1.044597200180243379e-01
1.084280523734927060e-01
1.159685915864996919e-01
1.233761225744164775e-01
1.309950736194091803e-01
1.601412453717087625e-01
3.278425447228590639e-01
8.853748565990839925e-01
2.059269846940330240e+01
5.334130191773974872e+01
8.654817798943903995e+01
1.022120720679953465e-01
1.022120657521592979e-01
1.022120678066556348e-01
1.022121493510430301e-01
1.022127007607500360e-01
1.022157085443250041e-01
1.022309286053163652e-01
1.023045665576259589e-01
1.026384810347387710e-01
1.039583277469016409e-01
1.079594689527995366e-01
1.156690702453294084e-01
1.239290611337168224e-01
1.361928123983096872e-01
1.930916882072223617e-01
5.029448325546227450e-01
1.084077483993338475e+00
2.223467949152612988e+01
4.777925615027996287e+01
7.213107725856232832e+01
1.012884123733014258e-01
1.012883877534826171e-01
1.012883496711934894e-01
1.012883434761766843e-01
1.012887044270995157e-01
1.012913057174298220e-01
1.013056994718347925e-01
1.013779157119079621e-01
1.017106838430409110e-01
1.030370224341354557e-01
1.070930872903609887e-01
1.151055999386292605e-01
1.249560853609302108e-01
1.462705831494919562e-01
2.585877903743082906e-01
7.462475898404961061e-01
7.045547851091396474e+00
2.413655102174990574e+01
4.078446173240375572e+01
5.949759165012868323e+01
9.960690718062389926e-02
9.960683703586016569e-02
9.960669906082592062e-02
9.960647417396355230e-02
9.960635878502568930e-02
9.960793481319252241e-02
9.962019032857785672e-02
9.968838200366557378e-02
1.000159461714179299e-01
1.013476329840229395e-01
1.054911875691389167e-01
1.140409535871982905e-01
1.268769608311086372e-01
1.661109051140575166e-01
3.836755422344093058e-01
9.469895500720155734e-01
9.048551932815398047e+00
2.181077321928279034e+01
3.440192885679180534e+01
4.860872252878817790e+01
9.657230065204273906e-02
9.657211710848813413e-02
9.657173001119838396e-02
9.657095829373278650e-02
9.656964485418431665e-02
9.656860792452094666e-02
9.657524086661981033e-02
9.663199272525861694e-02
9.694109004260161033e-02
9.826515006631537930e-02
1.025351895312505424e-01
1.120228133859548086e-01
1.305100920226310302e-01
2.057264383842343780e-01
5.910231749308040294e-01
1.959579129085078808e+00
1.027466610093015653e+01
1.930982981631552065e+01
2.867538587091670266e+01
3.941301727891971751e+01
9.122222186688465351e-02
9.122175576375972372e-02
9.122074776068299362e-02
9.121861236414378904e-02
9.121430743741913705e-02
9.120672613423413955e-02
9.119914922789192080e-02
9.122592543993188197e-02
9.147963155658522805e-02
9.274415199777874541e-02
9.715781622910242554e-02
1.082402446304836785e-01
1.375580206754442869e-01
2.850052502085134720e-01
8.408160608096642008e-01
3.495746241809267296e+00
9.725623935932256714e+00
1.675149541827733302e+01
2.335796622938826417e+01
3.150475402655308699e+01
8.251484016337309879e-02
8.251410534316905299e-02
8.251249686630955649e-02
8.250899437622043198e-02
8.250145681779263995e-02
8.248567104823689711e-02
8.245476436271807763e-02
8.240513585731530644e-02
8.238121044820606587e-02
8.327142556772336446e-02
8.771616289256831123e-02
1.013863267616068736e-01
1.518970500419087599e-01
4.365730834590694776e-01
9.651987581016733264e-01
4.096463751383802254e+00
8.755202529891773722e+00
1.377395564905713243e+01
1.857442947336449990e+01
2.397919455945433498e+01
7.039531848959328098e-02
7.039354225877846039e-02
7.038964440312711623e-02
7.038110920676966809e-02
7.036250902379548311e-02
7.032240991908279837e-02
7.023809652024758099e-02
7.007148181761910233e-02
6.979602133056483915e-02
6.958289266447913179e-02
7.258234700153386176e-02
9.010176395154527451e-02
1.837598984241390621e-01
6.781236506889681825e-01
1.350776708519149993e+00
4.050803880857617223e+00
7.302262588326589032e+00
1.098087656321814798e+01
1.448390472529636064e+01
1.821526541011735745e+01
6.011135447012491001e-02
6.010785437861697333e-02
6.010016542506237819e-02
6.008328926767649708e-02
6.004632035948562901e-02
5.996568579415453154e-02
5.979153132451797692e-02
5.942416205032866744e-02
5.869664993396870450e-02
5.750767596020762290e-02
5.655027136151098005e-02
7.678533293110130498e-02
2.650568471300496221e-01
9.389695475958613757e-01
1.611525208735010040e+00
3.550116972639552060e+00
5.840821241837793387e+00
8.511042623004446028e+00
1.112507580147419972e+01
1.411414151957462160e+01
7.370619672934422550e-02
7.372570290101024271e-02
7.376857738360700911e-02
7.386279487599473059e-02
7.406974047367692604e-02
7.452380668449101742e-02
7.551771358266298750e-02
7.768135797290759426e-02
8.232885028312665610e-02
9.195071395695640637e-02
1.093294158807752298e-01
1.126185864017011096e-01
5.216686275395308048e-01
1.085939628427160963e+00
1.566015257157651774e+00
2.855507450406980841e+00
4.444003821119507869e+00
6.358589203942407231e+00
8.341373278620437759e+00
1.024972698791285630e+01
1.557996570123884594e-01
1.558435717098037576e-01
1.559401190294491257e-01
1.561523948800855321e-01
1.566191907698932240e-01
1.576460213659840182e-01
1.599064491550034606e-01
1.648905740286276400e-01
1.759200923890844037e-01
2.005288016734346479e-01
2.565893989829926003e-01
4.036628438588724110e-01
1.088960716555524399e+00
1.277801574093241577e+00
1.379127415896210129e+00
2.158858216775664474e+00
3.223292633840851629e+00
4.492837155156889750e+00
5.833838362689940382e+00
7.289799480293001288e+00
2.318875680124605487e-01
2.319657989335353609e-01
2.321378155868511484e-01
2.325161419957488540e-01
2.333486571009763533e-01
2.351827600244196792e-01
2.392339053511018943e-01
2.482340333480594075e-01
2.684969297694507206e-01
3.156177673782748494e-01
4.355087640350499556e-01
1.288879573640674625e+00
2.192402673147696657e+00
2.008660371059938221e+00
1.290233106677990182e+00
1.523556345813002810e+00
2.166719277683479383e+00
2.937078489952530180e+00
3.914483712546491745e+00
4.968528225016317634e+00
2.452045415103615567e-01
2.452137978052133516e-01
2.452341403306776690e-01
2.452788299858732757e-01
2.456496990247779288e-01
2.464716093093585747e-01
2.482796563743072116e-01
2.522600155976252312e-01
3.515289324170826624e-01
3.312280832758718319e-01
1.435088582725990936e+00
2.030645768249731642e+00
2.575192705958222028e+00
2.450716712484566795e+00
2.135499665022785987e+00
1.155516873503965147e+00
1.249103197117315212e+00
1.758556457285968211e+00
2.365432363837881358e+00
3.067490812813671308e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_SSPRK_P1_IRES.txt <==
2.197530517698763619e-01
2.197116813708729355e-01
2.196212107549237735e-01
2.194246270148308975e-01
2.190035741827174032e-01
2.181313230940585823e-01
2.164680403646195572e-01
2.139953421338240402e-01
2.145863884908934816e-01
2.589223241807158682e-01
3.625514153799367922e-01
4.926956807701406982e-01
6.038763878835251564e-01
6.867202046948430727e-01
7.489014906623681078e-01
7.967976518587841506e-01
8.343366744776603561e-01
8.640945880024969439e-01
8.878710260384070629e-01
9.069778531230249241e-01
2.197438622880434067e-01
2.197024927276507444e-01
2.196120239848896594e-01
2.194154445054246616e-01
2.189944017273629528e-01
2.181221760388518949e-01
2.164589647774196324e-01
2.139864949823087059e-01
2.145793450894810384e-01
2.589188424170008052e-01
3.625514236121600842e-01
4.926968165289737356e-01
6.038771779552624119e-01
6.867206057361135985e-01
7.489016852846048788e-01
7.967977421847560748e-01
8.343367125461986777e-01
8.640946002986669150e-01
8.878710260886983896e-01
9.069778478415320144e-01
2.197270281542727244e-01
2.196856600865629006e-01
2.195951946795143273e-01
2.193986227952107460e-01
2.189775979759157054e-01
2.181054178202218585e-01
2.164423353478487078e-01
2.139702796569640797e-01
2.145664198151669977e-01
2.589124379619057170e-01
3.625514225323286932e-01
4.926988935282130000e-01
6.038786261539761391e-01
6.867213414133068738e-01
7.489020424597415682e-01
7.967979080044707008e-01
8.343367824511930264e-01
8.640946228872891099e-01
8.878710261908275836e-01
8.000000000000000000e+01
2.196961967010197248e-01
2.196548312589347018e-01
2.195643717236957226e-01
2.193678132287883165e-01
2.189468201615167031e-01
2.180747209238617368e-01
2.164118690393169731e-01
2.139405609657422380e-01
2.145426917373707831e-01
2.589006436185885551e-01
3.625513806665624505e-01
4.927026886370695080e-01
6.038812806868840699e-01
6.867226913253219323e-01
7.489026982411994826e-01
7.967982125820965988e-01
8.343369109003613282e-01
8.640946644173814750e-01
8.878710263988606188e-01
8.000000000000000000e+01
2.196397469214758924e-01
2.195983860181757452e-01
2.195079366440400859e-01
2.193114013707826992e-01
2.188904636111126123e-01
2.180185063879563068e-01
2.163560635825890754e-01
2.138860975884392113e-01
2.144991104213165301e-01
2.588788901145996357e-01
3.625512057561975920e-01
4.927096151867577101e-01
6.038861463636928661e-01
6.867251692357686510e-01
7.489039029837868400e-01
7.967987724490487311e-01
8.343371471325480293e-01
8.640947408552110964e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.195364374918657435e-01
2.194950842280171122e-01
2.194046519850904875e-01
2.192081559981443328e-01
2.187873124363513555e-01
2.179155998773655567e-01
2.162538732361680427e-01
2.137862972586743460e-01
2.144190139825429553e-01
2.588386888836444744e-01
3.625506442817611474e-01
4.927222372670215234e-01
6.038950647686475159e-01
6.867297199992238310e-01
7.489061180140774709e-01
7.967998026360514352e-01
8.343375821174682239e-01
8.640948817511349134e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.193474881239124152e-01
2.193061471735359147e-01
2.192157426206758908e-01
2.190193105010105057e-01
2.185986217715552848e-01
2.177273188427508999e-01
2.160668214380823682e-01
2.136034532332923841e-01
2.142716910137347774e-01
2.587642107233322775e-01
3.625490267578970194e-01
4.927451887770309402e-01
6.039114106062244414e-01
6.867380832915696010e-01
7.489101950370926630e-01
7.968017009028355302e-01
8.343383844149765416e-01
8.640951420153897278e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.190022202109891958e-01
2.189608976268481166e-01
2.188705345951012238e-01
2.186741992820111502e-01
2.182537500100856787e-01
2.173831014051922361e-01
2.157246500094213981e-01
2.132685665669850628e-01
2.140004561041924935e-01
2.586258078351643674e-01
3.625446338942397428e-01
4.927867991733639874e-01
6.039413662300947561e-01
6.867534671759994991e-01
7.489177105942540491e-01
7.968052055141510159e-01
8.343398676285537219e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.183721566574690354e-01
2.183308572421238103e-01
2.182405472653628775e-01
2.180443388268336613e-01
2.176242178341677436e-01
2.167545280074361647e-01
2.150993116367714564e-01
2.126555216104805968e-01
2.135005313051115683e-01
2.583676844208076528e-01
3.625331483293274260e-01
4.928619273331722450e-01
6.039962510899630210e-01
6.867817996862940477e-01
7.489315934626206150e-01
7.968116932309292633e-01
8.343426185602873524e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.172247088121212477e-01
2.171834254904131956e-01
2.170931548436957903e-01
2.168970519391346941e-01
2.164772549130409840e-01
2.156087192744703673e-01
2.139581443438824393e-01
2.115342568589835548e-01
2.125779923444255926e-01
2.578843520067971018e-01
3.625039545466595126e-01
4.929967957869236805e-01
6.040967673799307880e-01
6.868340647458679449e-01
7.489573117874034347e-01
7.968237487638962779e-01
3.734530062587462229e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.151415911552576887e-01
2.151002702330902794e-01
2.150099243458305220e-01
2.148136918648307359e-01
2.143937828256174682e-01
2.135258323479388154e-01
2.118805088296994155e-01
2.094865127656726778e-01
2.108736470033791000e-01
2.569757130825042202e-01
3.624315543524608274e-01
4.932369776614655144e-01
6.042806957190904882e-01
6.869306864071254015e-01
7.490051468627032527e-01
7.968462717118871552e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.113791244080224785e-01
2.113375597902212855e-01
2.112466922999301500e-01
2.110493814099599630e-01
2.106274311557715939e-01
2.097565803767075798e-01
2.081124693362988165e-01
2.057564422081252509e-01
2.077224381052344693e-01
2.552621840808248499e-01
3.622565305544345748e-01
4.936599874193484117e-01
6.046166910002008787e-01
6.871098152543743121e-01
7.490946262701937419e-01
7.968886847006286800e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.046439467803446988e-01
2.046014598974528198e-01
2.045085924533127930e-01
2.043070179941030851e-01
2.038763377991584247e-01
2.029893981221866373e-01
2.013248147840473457e-01
1.989936630174378995e-01
2.018959750600131942e-01
2.520283581382319893e-01
3.618465029560569146e-01
4.943939206839685352e-01
6.052284535338496863e-01
6.874431398198449505e-01
7.492634421172998938e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.928004604591641580e-01
1.927548838258361930e-01
1.926552794489056197e-01
1.924391632152747111e-01
1.919778144759682892e-01
1.910297487579068199e-01
1.892612399185278904e-01
1.868465837229242588e-01
1.911395101151620313e-01
2.459517110375264715e-01
3.609279982711141588e-01
4.956438426590391577e-01
6.063350421131664669e-01
6.880670731273751395e-01
7.495892082248772903e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.729001290911072464e-01
1.728442164572361051e-01
1.727220051693263425e-01
1.724567504958427755e-01
1.718900987687893289e-01
1.707238324818005359e-01
1.685410957294104228e-01
1.655381005735524491e-01
1.713854109945783522e-01
2.347024599639906672e-01
3.590160598504426592e-01
4.977361032902860027e-01
6.083113468233446453e-01
6.892849763256114759e-01
1.095641330500588984e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.450002760198595975e-01
1.449077832166487945e-01
1.447053565721916069e-01
1.442647430663900610e-01
1.433174412948974574e-01
1.413388016786611134e-01
1.374982309692711346e-01
1.315613952945679788e-01
1.359111060698793283e-01
2.147410200072928099e-01
3.555763335803934777e-01
5.012567279992591329e-01
6.117695946260944817e-01
6.937938988612994962e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.476640551162597681e-01
1.473665527796367281e-01
1.467145238430731802e-01
1.452908295350846535e-01
1.425658384385741773e-01
1.382761904483347515e-01
1.293006411536035405e-01
1.120514265939963755e-01
9.744736807175514992e-02
1.884184895074755284e-01
3.516622250422359874e-01
5.077269337569833008e-01
6.182814825726136165e-01
7.314374705006949640e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
3.993031782019073606e-01
3.988899785897296324e-01
3.979834841604438789e-01
3.959997488105194696e-01
3.916827493107943869e-01
3.824058790005621655e-01
3.630529636926571602e-01
3.256451717196111595e-01
2.692465944235725162e-01
2.579426358196120761e-01
3.872964015968846097e-01
5.253056352922543804e-01
7.579587589543262949e-01
5.254649860494701841e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.027694220669874481e+00
1.026992810354164343e+00
1.025452882752240003e+00
1.022077409224312117e+00
1.014704554917457369e+00
9.987264800321227209e-01
9.647087681804664694e-01
8.952317638025496516e-01
7.676479112426988216e-01
6.014745066426279152e-01
5.921685517152880385e-01
1.400860837400701664e+00
2.255326301432106995e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.435280744972116995e+00
2.434216695452175117e+00
2.431879446639429787e+00
2.426750674528830309e+00
2.415521086747257407e+00
2.391053236550026995e+00
2.338316929811862011e+00
2.227415491835734063e+00
2.007364165587420146e+00
1.633150960494035520e+00
6.642517114549376878e+00
5.528712740813450210e+00
6.192879991153781738e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_SSPRK_P1_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_SSPRK_P1_maxeps.txt <==
3.510833468576699178e-13
3.510833468576699178e-13
6.319500243438055188e-13
7.021666937153401385e-14
3.510833468576699178e-13
3.510833468576699178e-13
3.510833468576699178e-13
2.106500081146019911e-13
3.510833468576699178e-13
2.106500081146019911e-13
3.510833468576699178e-13
4.915166856007377940e-13
9.999999999999999791e-17
2.808666774861359544e-13
7.021666937153401385e-14
9.999999999999999791e-17
2.496260511307568208e+02
2.493442892723820933e+03
4.219855102363731021e+03
5.809994443506336211e+03
1.037268701638059182e-13
3.111806104914176537e-13
1.037268701638059182e-13
3.111806104914176537e-13
1.037268701638059182e-13
1.037268701638059182e-13
3.111806104914176537e-13
5.186343508190296542e-14
3.111806104914176537e-13
3.111806104914176537e-13
2.074537403276117859e-13
3.111806104914176537e-13
3.111806104914176537e-13
3.111806104914176537e-13
1.037268701638059182e-13
2.074537403276117859e-13
9.229042480527137968e+02
2.351574414529421119e+03
3.575775728310408340e+03
4.730874638618087374e+03
7.661473899487526924e-14
1.532294779897505132e-13
1.532294779897505132e-13
3.064589559795008750e-13
1.149221084923128975e-13
1.149221084923128975e-13
1.149221084923128975e-13
1.149221084923128975e-13
1.532294779897505132e-13
3.830736949743764093e-14
7.661473899487526924e-14
1.532294779897505132e-13
2.298442169846257446e-13
7.661473899487526924e-14
1.532294779897505132e-13
3.064589559795008750e-13
1.120434731366216965e+03
2.094210452926226480e+03
2.973051266152315293e+03
3.815985618817837349e+03
9.999999999999999791e-17
1.697675314597812188e-13
8.488376572989063465e-14
5.658917715326042520e-14
1.414729428831510031e-13
1.697675314597812188e-13
1.980621200364113841e-13
1.980621200364113841e-13
1.414729428831510031e-13
1.414729428831510031e-13
1.414729428831510031e-13
8.488376572989063465e-14
5.658917715326042520e-14
8.488376572989063465e-14
8.488376572989063465e-14
2.778725748144347563e+02
1.118176816300636574e+03
1.801329860503174586e+03
2.437419620229382872e+03
3.054568014512083209e+03
8.359579404420595230e-14
4.179789702210298246e-14
1.462926395773603660e-13
6.269684553315446423e-14
2.089894851105149439e-14
6.269684553315446423e-14
4.179789702210298246e-14
4.179789702210298246e-14
1.462926395773603660e-13
1.044947425552574278e-13
1.462926395773603660e-13
8.359579404420595230e-14
4.179789702210298246e-14
8.359579404420595230e-14
6.269684553315446423e-14
4.717914048458717389e+02
1.026581875669824058e+03
1.513718779433377449e+03
1.976719376001844921e+03
2.429628504167502342e+03
1.543638097739742166e-14
6.174552390958967403e-14
3.087276195479484332e-14
7.718190488698707676e-14
9.261828586438449211e-14
6.174552390958967403e-14
4.630914293219225868e-14
6.174552390958967403e-14
3.087276195479484332e-14
4.630914293219225868e-14
6.174552390958967403e-14
4.630914293219225868e-14
9.999999999999999791e-17
4.630914293219225868e-14
9.999999999999999791e-17
5.165054290949506139e+02
8.999329129621365837e+02
1.250922722580403615e+03
1.589284704090278410e+03
1.922233788310638374e+03
2.280323888576041571e-14
3.420485832864062515e-14
2.280323888576041571e-14
3.420485832864062515e-14
2.280323888576041571e-14
5.700809721440103140e-14
3.420485832864062515e-14
9.999999999999999791e-17
1.140161944288020944e-14
5.700809721440103140e-14
2.280323888576041571e-14
3.420485832864062515e-14
5.700809721440103140e-14
6.840971665728122506e-14
1.740686940397719695e+02
4.950934781360392094e+02
7.661104101731942819e+02
1.020787804283178502e+03
1.268774095096145402e+03
1.513843277198242049e+03
4.210731975020917563e-14
3.368585580016734682e-14
7.579317555037649089e-14
6.737171160033465577e-14
4.210731975020917563e-14
2.526439185012551169e-14
3.368585580016734682e-14
9.999999999999999791e-17
3.368585580016734682e-14
1.684292790008367656e-14
1.684292790008367656e-14
3.368585580016734682e-14
4.210731975020917563e-14
3.368585580016734682e-14
2.280345739339497015e+02
4.449398583945649079e+02
6.390998572454918758e+02
8.248030485818125044e+02
1.006930670880628099e+03
1.187480940337675747e+03
3.732156931766805819e-14
3.110130776472338288e-14
1.244052310588935852e-14
4.976209242355740251e-14
1.866078465883403541e-14
1.244052310588935852e-14
3.110130776472338288e-14
9.999999999999999791e-17
2.488104621177871072e-14
1.244052310588935852e-14
1.866078465883403541e-14
2.488104621177871072e-14
6.220261552944680047e-15
4.244638029296786641e+01
2.334418505155625780e+02
3.849430981902482927e+02
5.252766550314688629e+02
6.611602858879274436e+02
7.951220365088711333e+02
9.282288215316593778e+02
5.416573985375736783e-05
1.837763791025883213e-14
1.837763791025883213e-14
3.216086634295294360e-14
9.999999999999999791e-17
9.188818955129417640e-15
4.134968529808234704e-14
3.216086634295294360e-14
9.188818955129417640e-15
2.297204738782353700e-14
4.594409477564709609e-15
4.594409477564709609e-15
2.297204738782353700e-14
9.292372856293542327e+01
2.170421916641866744e+02
3.247860500794271843e+02
4.268330901578607381e+02
5.265133091103591596e+02
6.251562631288073817e+02
7.233349973375712807e+02
5.541851545311449407e-04
1.883301467207827750e-04
6.787045293149636591e-15
2.375465852602371387e-14
9.999999999999999791e-17
1.357409058629927003e-14
1.696761323287408675e-14
1.018056793972445331e-14
1.357409058629927003e-14
1.357409058629927003e-14
2.375465852602371387e-14
9.999999999999999791e-17
1.357409058629927003e-14
1.064694646323146969e+02
1.917004233370206521e+02
2.691955366864406756e+02
3.437198761379364100e+02
4.169761633502818654e+02
4.896709830298657380e+02
5.621134265288334291e+02
2.942921480065608178e-03
1.599035976794068977e-03
6.047182860465180349e-04
1.002609454734128193e-14
5.013047273670642542e-15
1.253261818417660202e-14
1.002609454734128193e-14
1.253261818417660202e-14
1.253261818417660202e-14
7.519570910505963419e-15
1.503914182101192053e-14
1.002609454734128193e-14
3.163098468749695868e+01
1.039779277240013045e+02
1.640079902125024773e+02
2.201704357569766444e+02
2.747621098722256647e+02
3.286709652970679940e+02
3.822752586585144741e+02
4.357422190810260645e+02
9.724644194871645900e-03
7.715589686822909438e-03
4.510052719362852777e-03
1.821508658798142886e-03
1.910529948306107932e-05
5.554105332129225407e-15
7.405473776172299490e-15
3.702736888086150534e-15
7.405473776172299490e-15
5.554105332129225407e-15
9.256842220215373574e-15
7.405473776172299490e-15
4.601723662579543372e+01
9.439256434051121403e+01
1.373027575432893741e+02
1.782198858639237926e+02
2.182988428856006067e+02
2.580087980626834110e+02
2.975532937462887162e+02
3.370230077156149378e+02
2.717049548349301236e-02
2.477676221687558772e-02
2.009411419467469970e-02
1.249827280159423147e-02
5.326358989995244424e-03
3.433729981128068060e-04
2.734915454398861865e-15
2.734915454398861865e-15
6.837288635997152296e-15
5.469830908797722941e-15
5.469830908797722941e-15
4.861425008978199180e+00
4.855937744560739588e+01
8.218096242725806633e+01
1.131486564069270457e+02
1.430704798181767217e+02
1.725422362911159553e+02
2.018140683193495875e+02
2.309959107688967492e+02
2.601370121619618203e+02
7.137933919717333320e-02
6.861579234549887440e-02
6.306904422467798921e-02
5.219799601751699825e-02
3.395920890443868828e-02
1.495145247827405627e-02
2.021584309855729497e-03
3.030094806402445813e-15
3.030094806402445813e-15
5.050158010670741180e-15
2.020063204268297340e-15
1.797340370542789501e+01
4.579651289379457069e+01
6.963762585401912020e+01
9.213298122643196564e+01
1.140730704268602693e+02
1.357704253679826536e+02
1.573592606192321455e+02
1.788991126494545369e+02
2.004167608365654587e+02
1.821400547529050951e-01
1.792019118182706094e-01
1.727840168046150260e-01
1.597910690647366128e-01
1.341832762192538553e-01
9.023157528124532700e-02
4.100601284429416377e-02
8.265970471931524330e-03
2.238088571993334271e-15
2.238088571993334271e-15
4.476177143986666964e-15
2.182027636660632552e+01
4.078439339073490544e+01
5.789966917610893660e+01
7.431567273183460998e+01
9.043455663477843132e+01
1.064221165038156585e+02
1.223506920356186072e+02
1.382525889964596786e+02
1.541423816181211635e+02
4.491137202805259299e-01
4.460028774591772160e-01
4.392462405389719882e-01
4.244849166481308167e-01
3.944666901776282542e-01
3.349816247439950656e-01
2.317496889475417765e-01
1.090616202008366786e-01
2.769563542555674232e-02
1.102064627483667976e-15
5.411521267084292930e+00
2.177630385364783550e+01
3.508059352611160620e+01
4.746833371537570656e+01
5.948719402510049292e+01
7.134620171505459041e+01
8.313400038379366208e+01
9.488970737524205390e+01
1.066308775629095322e+02
1.183654478059290369e+02
1.003752873670357371e+00
1.000834899267116551e+00
9.944164373193001838e-01
9.804831219464067438e-01
9.499476058409809243e-01
8.879921644784829482e-01
7.643993981502984481e-01
5.458781610164593623e-01
2.733234827365449982e-01
8.094488928131350625e-02
9.188057593127012979e+00
1.999250791944783145e+01
2.947941650137899927e+01
3.849627459422615061e+01
4.731660305145090462e+01
5.605059939382828560e+01
6.474592038337640076e+01
7.342376862142933192e+01
8.209369337978486669e+01
9.076001896185896101e+01
1.816599463698012729e+00
1.814434965288634238e+00
1.809675445139822036e+00
1.799206841963381320e+00
1.776566199942716695e+00
1.726782186917021011e+00
1.627863697514212893e+00
1.430309418888416673e+00
1.079119227822604055e+00
6.049574444683946117e-01
1.005885563183575115e+01
1.752604085049500426e+01
2.436150786461833562e+01
3.095105006802227265e+01
3.743517701474529247e+01
4.387255035802620284e+01
5.028889319900937949e+01
5.669571772467207893e+01
6.309822242112511503e+01
6.949876415114540862e+01
2.549268694126942236e+00
2.547942759732088724e+00
2.545029049977395985e+00
2.538629490987631243e+00
2.524676726010588901e+00
2.494546534444237018e+00
2.431429676610574298e+00
2.306195584165135593e+00
2.076400280347244554e+00
3.389958294237530811e+00
9.641861518396044772e+00
1.491987030509875467e+01
1.987966936187196509e+01
2.470916031675324120e+01
2.948184107423466926e+01
3.422915205498317448e+01
3.896501733520953792e+01
4.369569547595435210e+01
4.842401805993158348e+01
5.315126996990073138e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_SSPRK_P2_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_SSPRK_P2_ERROR.txt <==
7.559467337396668096e-01
7.427760479622900203e-01
7.423978759698349750e-01
7.614314417911736133e-01
7.591800991687613909e-01
1.112278170288951262e+00
5.334503470966452110e-02
3.494849341895544387e-02
1.868776077954009684e-02
2.851553752403691855e-02
6.711361766190741818e-02
1.028232380029581589e-01
1.686483586368386356e-01
3.672254183222947721e-01
8.956236488135123075e-01
3.725929413965888948e+00
3.736985160649508142e+00
3.739249813667299360e+00
4.475521535278961238e+00
4.801581136097596847e+00
7.559467336527838643e-01
7.427760484521354067e-01
7.615444944915008563e-01
7.614314474225680751e-01
7.591801112273248719e-01
1.112278172586124159e+00
5.334502259120509765e-02
3.494846879732134426e-02
1.868777089085629783e-02
2.851561006744145546e-02
6.711374520912853636e-02
1.028234642668111321e-01
1.686486712054759141e-01
3.672254269337161814e-01
8.956186877015586134e-01
3.725929416581641451e+00
4.103122681036734498e+00
4.463817880809775041e+00
4.485910728181916163e+00
4.801581495223884666e+00
7.559467328606905845e-01
7.427760491328906367e-01
7.423978817268859220e-01
7.614314591133316545e-01
7.591801406300968669e-01
1.112278178281013830e+00
5.334499755634491969e-02
3.494841261878486871e-02
1.868779441007535277e-02
2.851578749310658759e-02
6.711405901652761630e-02
1.028240235499137539e-01
1.686494492841797144e-01
3.672254511753351713e-01
8.956062085831717479e-01
3.725929422821523396e+00
4.013220113054273952e+00
3.739379833771136141e+00
4.205523865407136519e+00
4.801581474605828070e+00
7.559467305111257085e-01
7.427760491001034193e-01
7.423978904444320515e-01
7.614314876152731282e-01
7.591802120515044328e-01
1.112278192385115272e+00
5.334495236761804121e-02
3.494828975285420303e-02
1.868785586855600811e-02
2.851621903175061146e-02
6.711482859287445923e-02
1.028254039612001292e-01
1.686513882468451686e-01
3.672255211380431317e-01
8.955746699002499200e-01
3.725929840201337218e+00
4.270670765784355893e+00
4.470933844874866558e+00
4.800172234897997825e+00
4.801582712173717127e+00
7.559467140815916419e-01
7.427760430699303917e-01
7.423979037421963856e-01
7.614315524098449472e-01
7.591803826843956937e-01
1.112278227308194589e+00
5.334489715493963280e-02
3.494804048999084617e-02
1.868801379652582778e-02
2.851726036409476042e-02
6.711670735397949616e-02
1.028288040699159300e-01
1.686562271130147839e-01
3.672257284186840609e-01
8.954944527501763618e-01
3.725929470917604736e+00
3.984263230668373179e+00
3.739801840329791016e+00
4.554704366257796622e+00
4.410367855698090089e+00
7.559466565277356276e-01
7.615033914262169246e-01
7.423979185473845721e-01
7.614316932471669741e-01
7.591807867550707245e-01
1.112278313637159899e+00
5.334495150004017749e-02
3.494760906725651040e-02
1.868842380290307997e-02
2.851974455431820904e-02
6.712126450611195783e-02
1.028371546937288383e-01
1.686683263593495852e-01
3.672263592216187256e-01
8.952886738362096919e-01
3.725929544316178621e+00
3.927730316515980480e+00
4.793336041405296122e+00
4.800172643741677625e+00
5.016475954610667642e+00
7.559464472348733644e-01
7.427758538916348074e-01
7.423978872833840725e-01
7.614319756136924688e-01
7.591817224964336752e-01
1.112278526838266890e+00
5.334572963136356705e-02
3.494716807019405264e-02
1.868950154485750012e-02
2.852557067818289188e-02
6.713221585071800501e-02
1.028575789730887535e-01
1.686986577807861598e-01
3.672283311415198703e-01
8.947548948840304828e-01
3.725929694183929275e+00
3.736984800798152762e+00
4.793336210493345462e+00
3.863508147648699875e+00
4.801623566637866602e+00
7.559457037542296476e-01
7.427752452028247854e-01
7.423975835975720194e-01
7.614324504318109588e-01
7.591838185901464975e-01
1.112279052219315778e+00
5.334982292073069815e-02
3.494819242107290863e-02
1.869237670408528673e-02
2.853887896111190550e-02
6.715817176643727737e-02
1.029072332803664808e-01
1.687749551627923950e-01
3.672346623425025713e-01
8.933479462848727959e-01
3.725942508291059330e+00
3.869454404105844958e+00
2.299405728936822157e+01
4.800175010108613805e+00
4.801644148267109280e+00
7.559431066837782875e-01
7.427729756576066933e-01
7.423960688951488640e-01
7.614328684948936665e-01
7.591882568018551991e-01
1.112280342957491674e+00
5.336724738504326077e-02
3.495786518379904312e-02
1.870017694141564574e-02
2.856798881084214245e-02
3.862657191618713348e+00
1.030268696438608744e-01
1.689677394098832997e-01
3.672555437820032020e-01
8.895655746195321179e-01
3.725930244730192964e+00
4.765162748953608585e+00
4.793337508405482339e+00
4.800182132503417520e+00
4.801980013770224431e+00
7.559341400831438573e-01
7.427647974074647053e-01
7.423897544681664629e-01
7.614313475452278990e-01
7.591966891016066477e-01
1.110443185087413687e+00
5.343489331729555508e-02
3.500586596153948404e-02
1.872173163282484995e-02
1.533122828730683063e-01
3.931129170320235566e+00
1.033111554232856583e-01
1.694576885206522665e-01
3.673263631543261520e-01
8.791242720234724306e-01
3.726089109063571936e+00
4.765167832294468830e+00
4.236010892448915044e+00
4.800193838059265694e+00
4.802043373327574471e+00
7.559034482066773197e-01
7.427359745496912025e-01
7.423655143146565827e-01
7.614189672429373390e-01
7.592088753483343666e-01
1.110446807329147578e+00
5.368463177454275981e-02
3.520569747125019272e-02
1.878244280090508173e-02
2.872694909922913695e-02
3.862486375008182371e+00
3.280476005362604752e+00
1.707120349692753947e-01
3.675739923642236673e-01
8.492087189219369447e-01
3.725924311778097575e+00
4.765178718865004548e+00
4.535207814144947669e+00
4.800235365711306379e+00
4.567423085720859532e+00
7.557991116177058544e-01
7.426359604698054007e-01
7.422766796163087211e-01
7.613593282330378686e-01
7.592095009862996902e-01
1.110451354240983068e+00
5.457845934566630391e-02
3.598685773796588688e-02
1.895664527211148725e-02
1.350589310668837417e-01
6.816923677942332560e-02
1.054494558476449240e-01
1.739521360259134175e-01
3.684714769393498401e-01
9.103468802634767654e-01
3.727152300804414509e+00
3.736929661463036290e+00
4.793340793511308817e+00
4.800257161712218057e+00
4.492857825496995083e+00
7.554465652015550647e-01
7.422929814275943672e-01
7.419605715922445999e-01
7.611143614041158134e-01
7.591499779613111176e-01
1.112688090739153424e+00
5.771203660396623247e-02
3.886760586432055908e-02
2.013981401881821329e-02
1.036685495328569351e+00
6.886527405727706219e-02
1.085248086741802953e-01
1.824052099243019254e-01
3.718693430736591532e-01
1.247565029381517698e+00
3.726694613014544633e+00
4.765230546266378653e+00
4.793322442437459863e+00
4.800402128082756015e+00
4.479975968059789260e+00
7.553822312377388437e-01
7.422474811890752422e-01
7.419782010938511529e-01
7.613105114051478273e-01
4.703881353347278527e+00
1.113922690804226123e+00
6.854825420799649793e-02
4.961754166339850391e-02
2.651124598852892117e-02
1.037508348077397669e+00
1.661268540171585872e+00
1.139725402019750727e-01
2.046504243313865823e-01
3.853220574744076754e-01
1.614226578079196006e+00
3.226179000403988084e+00
4.765234813131063341e+00
4.793218815991262538e+00
4.544119274407975695e+00
4.564105781460751743e+00
7.553712904339803247e-01
7.422665671825762201e-01
7.421318425024805432e-01
7.618451455459134269e-01
7.610088832653277846e-01
4.779509937928622776e+00
1.064355417553052158e-01
8.817564644388885264e-02
6.074799058494647491e-02
2.522712746215311608e+00
2.910044989913803892e+00
1.252632575903314671e-01
2.632731791398063570e-01
4.382908485376080798e-01
1.692937090157869529e+00
3.737805629751269620e+00
4.765001251126085968e+00
4.792688311755094688e+00
4.801759478590295949e+00
5.477347813524828801e+00
7.659894789992491848e-01
7.528809062664830742e-01
7.490510567542801867e-01
7.734991010562495273e-01
5.082931043700469331e+00
5.634351361349722254e+00
2.425005257477094722e-01
2.233656276327473655e-01
2.269270793870844238e-01
3.473465088392597266e+00
1.214362008399984122e-01
1.633660355910183104e-01
4.152431241630015757e-01
6.686172252062133614e-01
1.682191920829895437e+00
3.724863332724820175e+00
4.154941497565094011e+00
4.790821378507842176e+00
4.805008936617587878e+00
7.882437798304505527e+00
1.285475557846104566e+00
1.287487444245439594e+00
1.291800721555851572e+00
1.300688519555235789e+00
1.316751677090308492e+00
3.298663069421792660e+00
1.054838983358884930e+00
6.390315200821682362e-01
6.183271807653658581e-01
1.299968030615471726e+00
5.956851475810955865e-01
1.443323667288885837e+00
1.134744019258936421e+00
1.737516381824052436e+00
1.668924429718936508e+00
3.803523328549017979e+00
4.542622924428096454e+00
4.783811865563960097e+00
4.812764886952469290e+00
8.581690341712267411e+00
9.340729213344570736e-01
9.360972938062811499e-01
9.406306862051816431e-01
9.510198180559361614e-01
9.762698248833109327e-01
2.194250594114088404e+00
2.317770894328534226e+00
1.375194149302711999e+00
4.134765643377069644e+00
2.837608091834480373e+00
3.905491899755874297e+00
4.098022083359689205e+00
4.321236638741885017e+00
4.722547000893771774e+00
4.194281017857186100e+00
3.720429648863492478e+00
5.422079179561251294e+00
4.767570197674905863e+00
5.501797311623375819e+00
8.884788904344794958e+00
4.523118773082132726e+00
4.522191213643836250e+00
4.520169035527244361e+00
4.515806168044071534e+00
5.234611932843849402e+00
4.488475195461744782e+00
4.139714725736631351e+00
4.365202252498266766e+00
7.496954391430712406e+00
4.906071422902013701e+00
4.521893044699474729e+00
4.976676602811033412e+00
6.447542531498580587e+00
5.399567197135362484e+00
5.481135266406873541e+00
4.899475027127453863e+00
5.174833051100331538e+00
5.440831876342378415e+00
6.873619659049093222e+00
8.884807994871458448e+00
4.466251498878884618e+00
4.824936987159337498e+00
4.823952536073733199e+00
5.189319385023505760e+00
4.471224071491742613e+00
5.082978306389462020e+00
4.387456467346010136e+00
5.990129465699656208e+00
5.190387106203123935e+00
4.323857973475836225e+00
5.740743600598156249e+00
6.752020245675961263e+00
6.812688534184407452e+00
6.831060573152653248e+00
6.830504123959897811e+00
6.839006879242977455e+00
6.515999100787226439e+00
6.849162425092191420e+00
8.282297388593345744e+00
8.885230627652784818e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_SSPRK_P2_IRES.txt <==
2.195738829689826144e+00
2.133469572767550559e+00
2.108005496240136445e+00
1.975056045512993519e+00
1.688127732959509464e+00
2.592969896350259873e+00
1.359348260245645812e-01
1.250027586992298878e-01
1.733928645458837903e-01
2.589461577653657254e-01
3.555933429939541757e-01
4.540614744860881902e-01
5.430285168593702583e-01
6.086002800035809068e-01
6.797839214425150933e-01
5.318311360957405753e+00
6.125670462590762533e+00
6.715945269732582545e+00
7.050711328590221427e+00
7.219538599069032614e+00
2.195738736377696565e+00
2.133469475468113608e+00
2.122505365813041056e+00
1.975055975909514983e+00
1.688127687946540778e+00
2.592969842365244304e+00
1.356217923871050335e-01
1.250032757652946858e-01
1.733933189794485963e-01
2.589464749234676177e-01
3.555935391652683686e-01
4.540615766930778396e-01
5.430285586619643112e-01
6.086002985020528833e-01
6.797839315440051822e-01
5.318311024719552194e+00
8.000000000000000000e+01
8.000000000000000000e+01
7.050711000125508221e+00
7.219538326286083496e+00
2.195738504300200677e+00
2.133469233466574355e+00
2.108005174907096713e+00
1.975055802597489363e+00
1.688127575617540455e+00
2.592969708179716282e+00
1.359361633468223196e-01
1.250045621407198937e-01
1.733944482512062846e-01
2.589472624825317482e-01
3.555940263659812528e-01
4.540618308580620099e-01
5.430286627021085888e-01
6.086003445004494194e-01
6.797839565138442675e-01
5.318310189854064340e+00
8.000000000000000000e+01
6.715944113037159546e+00
7.050710182191873621e+00
7.219537750945861809e+00
2.195737926660491723e+00
2.133468631099682433e+00
2.108004604294433815e+00
1.975055370552561751e+00
1.688127294768789532e+00
2.592969374463261367e+00
1.359385548731398274e-01
1.250077650893406944e-01
1.733972557207391907e-01
2.589492184773731775e-01
3.555952366380681351e-01
4.540624633488459239e-01
5.430289219007313761e-01
6.086004589595954695e-01
6.797840181483157940e-01
5.318308116541601294e+00
8.000000000000000000e+01
6.715942070546809362e+00
7.050708143489159418e+00
7.219535771201842422e+00
2.195736487472713439e+00
2.133467130214435237e+00
2.108003182129828179e+00
1.975054291859637212e+00
1.688126590803332938e+00
2.592968543906084111e+00
1.356311596922130380e-01
1.250157487221997543e-01
1.734042391646126446e-01
2.589540774140475787e-01
3.555982439815248419e-01
4.540640387500641806e-01
5.430295685101582670e-01
6.086007440345199138e-01
6.797841699846403074e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
7.050703099644294092e+00
8.000000000000000000e+01
2.195732896988924931e+00
2.188291897425523214e+00
2.107999632486296626e+00
1.975051593191453403e+00
1.688124820370931589e+00
2.592966474783722663e+00
1.359597067506483903e-01
1.250356760263614808e-01
1.734216217091697765e-01
2.589661501418629164e-01
3.556057192408016987e-01
4.540679674191107629e-01
5.430311844139432687e-01
6.086014549200662316e-01
6.797845430115929677e-01
8.000000000000000000e+01
6.125649486131764299e+00
6.725408732683379576e+00
7.050690510276083955e+00
8.000000000000000000e+01
2.195723924009500116e+00
2.133454026071869070e+00
2.107990756085634132e+00
1.975044823711369357e+00
1.688120348420132144e+00
2.592961313471237261e+00
1.356847676239083256e-01
1.250854997721081441e-01
1.734649214870422618e-01
2.589961511412659512e-01
3.556243064576949386e-01
4.540777794527690592e-01
5.430352319577292919e-01
6.086032305056047198e-01
6.797854559566730570e-01
8.000000000000000000e+01
6.125618064822615061e+00
6.725407800205725373e+00
8.000000000000000000e+01
8.000000000000000000e+01
2.195701450239918362e+00
2.133430580859192460e+00
2.107968505719403751e+00
1.975027784613418325e+00
1.688108989361999157e+00
2.592948417459941979e+00
1.357828147563868715e-01
1.252103225924310337e-01
1.735728613385690011e-01
2.590707009596412425e-01
3.556705344251672174e-01
4.541023315744911470e-01
5.430454007207374811e-01
6.086076747618922589e-01
6.797876782577788601e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
7.219457177279521076e+00
2.195645008691694322e+00
2.133371687354766344e+00
2.107912562789774569e+00
1.974984711690396910e+00
1.688079933273345379e+00
2.592916127879862032e+00
1.360349190502858352e-01
1.255237024194739426e-01
1.738420640561697261e-01
2.592558485805020463e-01
7.970328744489249218e+00
4.541639031892381606e-01
5.430710458080795222e-01
6.086188289226106551e-01
6.797930460434852273e-01
8.000000000000000000e+01
6.554252081939239361e+00
6.725400417043676526e+00
8.000000000000000000e+01
8.000000000000000000e+01
2.195502804944870157e+00
2.133223262699558198e+00
2.107771403680522848e+00
1.974875262028473077e+00
1.688004973247339668e+00
2.592820137992287943e+00
1.366894112785065618e-01
1.263117871576420470e-01
1.745131523593163869e-01
5.197098300155371664e-01
8.153722826268040791e+00
4.543186762703642634e-01
5.431360296588265690e-01
6.086469200820975312e-01
6.798058652649854317e-01
8.000000000000000000e+01
6.554238756486949313e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.195143318896521478e+00
2.132847892956724500e+00
2.107413837284230596e+00
1.974595527835454334e+00
1.687809700319354400e+00
2.592616036804530122e+00
1.387160167122634680e-01
1.282932517118770543e-01
1.761814697633354854e-01
2.608481142158990962e-01
7.962374023986559912e+00
6.380832472296538604e+00
5.433016330721885945e-01
6.087179674629583648e-01
6.798359625009343654e-01
8.000000000000000000e+01
6.554205695259645914e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.194232193622595695e+00
2.131895910575395181e+00
2.106505098611610727e+00
1.973876649166847130e+00
1.687295991632095316e+00
2.592100829302276477e+00
1.429495943193067053e-01
1.332490076889133179e-01
1.802964216700459477e-01
5.551097529898254557e-01
3.585176548565041088e-01
4.556900076157683332e-01
5.437262737012138469e-01
6.088985658869656703e-01
6.799047750256514977e-01
8.000000000000000000e+01
8.000000000000000000e+01
6.725269204581121762e+00
8.000000000000000000e+01
8.000000000000000000e+01
2.191924123244098244e+00
2.129481918858321610e+00
2.104194448296838882e+00
1.972024310590107188e+00
1.685935046651047431e+00
2.590814504195343204e+00
1.549443805433655952e-01
1.454445618705196008e-01
1.902703748593755628e-01
3.650011162938470388e+00
3.627203137451590065e-01
4.581461419090437359e-01
5.448208622990484695e-01
6.093601826508074915e-01
2.325931972293338923e+00
8.000000000000000000e+01
6.553917970278887672e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.186130379930256495e+00
2.123411853656298032e+00
2.098363788222157300e+00
1.967280377475641995e+00
9.148566803197750730e+00
2.587538193663526442e+00
1.859329220715175424e-01
1.744750317313570609e-01
2.137180340872652240e-01
3.604546343461773716e+00
3.423613007864587221e+00
4.641578158851834002e-01
5.476418269152920626e-01
6.105461071602942269e-01
6.803816641822086897e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.172018905995879656e+00
2.108580126608238903e+00
2.084054187242451839e+00
1.955470917626394689e+00
1.673093379867572894e+00
7.343687041725565301e+00
2.593074372913338199e-01
2.411432728874976783e-01
2.669072562985509434e-01
4.860473705716420234e+00
5.079407445269146670e+00
4.780548440969544788e-01
5.547877518997922364e-01
6.136037119197824685e-01
1.008395238581676123e+00
8.000000000000000000e+01
6.552135783660768098e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.140246688667520214e+00
2.074972404909861012e+00
2.015401381388652879e+00
1.928352396083179432e+00
8.234906057076747388e+00
1.014730438108976429e+01
4.297875064901586217e-01
3.998764585266890714e-01
4.237889845482918361e-01
7.048511248954053343e+00
4.410815057157701502e-01
5.070949206013217747e-01
5.724101580308249559e-01
6.219398098405469755e-01
8.000000000000000000e+01
8.000000000000000000e+01
6.012838096156336576e+00
6.720194709825984880e+00
8.000000000000000000e+01
8.000000000000000000e+01
2.584543631469311542e+00
2.563557929329427942e+00
2.517642210202985176e+00
2.417588268171843691e+00
2.185870079848359016e+00
4.385196229352683162e+00
1.188342111905392517e+00
1.022511024375461153e+00
9.020123948429751293e-01
2.556308362822494296e+00
6.104209398369115913e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.800316739382195053e+00
7.770208398111214443e+00
3.678337021215668301e+01
2.971335108424255722e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
6.694562808566477230e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_SSPRK_P2_TAUU.txt <==
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_SSPRK_P2_maxeps.txt <==
7.021666937153394317e-13
2.808666774861359544e-13
2.808666774861359544e-13
4.213000162292038811e-13
7.021666937153394317e-13
2.808666774861359544e-13
1.404333387430680025e-13
9.128167018299408674e-13
5.617333549722716059e-13
2.106500081146019911e-13
4.213000162292038811e-13
2.808666774861359544e-13
1.474550056802210959e-12
1.123466709944542404e-12
4.915166856007377940e-13
1.911726299548314500e+03
4.398393149262521547e+03
6.571557320083977174e+03
8.641401546543085715e+03
1.066841684786151927e+04
2.074537403276117859e-13
5.186343508190291367e-13
5.186343508190291367e-13
3.111806104914176537e-13
3.111806104914176537e-13
6.223612209828348024e-13
2.074537403276117859e-13
3.111806104914176537e-13
3.111806104914176537e-13
3.111806104914176537e-13
3.111806104914176537e-13
1.037268701638059182e-13
5.186343508190291367e-13
2.074537403276117859e-13
3.111806104914176537e-13
2.170345455365922135e+03
3.880322947095800828e+03
5.447537704431410930e+03
6.960997850479062436e+03
8.451495569027121746e+03
1.532294779897505132e-13
1.532294779897505132e-13
3.064589559795008750e-13
1.532294779897505132e-13
1.149221084923128975e-13
1.532294779897505132e-13
1.532294779897505132e-13
3.064589559795008750e-13
5.363031729641262157e-13
7.661473899487512030e-13
3.064589559795008750e-13
1.532294779897505132e-13
3.064589559795008750e-13
3.064589559795008750e-13
6.538041247846932720e+02
2.110059274897533214e+03
3.318534448766019977e+03
4.456614508976767866e+03
5.566278580558739122e+03
6.663568514622774273e+03
9.999999999999999791e-17
1.697675314597812188e-13
1.697675314597812188e-13
2.829458857663018547e-13
8.488376572989063465e-14
1.131783543065208252e-13
2.829458857663018547e-13
1.980621200364113841e-13
2.263567086130415494e-13
1.414729428831510031e-13
1.980621200364113841e-13
1.697675314597812188e-13
1.131783543065208252e-13
4.810080058027128348e-13
9.426012558377464075e+02
1.911734276300209331e+03
2.778213726973552639e+03
3.608593552215289947e+03
4.423802168199019434e+03
5.232319145561082223e+03
3.134842276657719425e-13
6.269684553315446423e-14
1.253936910663089032e-13
1.671915880884118289e-13
2.507873821326176045e-13
1.253936910663089032e-13
1.671915880884118289e-13
1.253936910663089032e-13
1.671915880884118289e-13
1.253936910663089032e-13
1.671915880884118289e-13
3.552821246878747672e-13
1.671915880884118289e-13
8.544232495664525118e+01
9.876668410116192263e+02
1.663114041633216175e+03
2.289934760361009921e+03
2.897835449200234507e+03
3.497583609865348990e+03
4.093704215041155749e+03
2.006729527061662102e-13
1.234910478191792723e-13
9.261828586438449211e-14
1.234910478191792723e-13
1.234910478191792723e-13
9.261828586438449211e-14
1.234910478191792723e-13
6.174552390958967403e-14
9.261828586438449211e-14
1.852365717287688328e-13
4.630914293219225868e-14
9.261828586438449211e-14
1.698001907513714300e-13
3.706226364826591748e+02
9.284327779365562492e+02
1.409007090553385751e+03
1.865150811825883920e+03
2.311247738578637836e+03
2.752944536600818992e+03
3.192671402649705215e+03
6.840971665728122506e-14
2.280323888576041571e-14
1.596226722003227112e-13
1.368194333145623491e-13
4.560647777152082512e-14
9.121295554304161237e-14
4.560647777152082512e-14
3.420485832864062515e-14
1.140161944288019871e-13
5.700809721440103140e-14
1.368194333145623491e-13
5.700809721440103140e-14
1.368194333145623491e-13
4.454158662002466258e+02
8.256658401716327944e+02
1.171630404502189549e+03
1.504938736688312247e+03
1.832867456150474027e+03
2.158414108403106638e+03
2.482889659119336102e+03
5.052878370025101076e-14
4.210731975020917563e-14
3.368585580016734682e-14
8.421463950041831340e-14
8.421463950041839859e-15
5.052878370025101076e-14
3.368585580016734682e-14
7.579317555037649089e-14
6.737171160033465577e-14
1.684292790008367656e-14
5.052878370025101076e-14
4.210731975020917563e-14
1.113183293360026340e+02
4.421941347009122865e+02
7.098447299384013149e+02
9.607819131771987031e+02
1.205045945508931709e+03
1.446413485822415851e+03
1.686488708398578183e+03
1.925981020001815295e+03
1.866078465883403541e-14
4.976209242355740251e-14
1.244052310588935852e-14
4.354183087061272720e-14
1.244052310588935852e-14
8.708366174122539129e-14
7.464313863533606590e-14
6.220261552944674052e-14
4.354183087061272720e-14
4.354183087061272720e-14
6.220261552944674052e-14
2.488104621177871072e-14
1.885885529030463772e+02
4.050176519025874882e+02
5.964794893201564037e+02
7.794216609315300275e+02
9.588068907291883534e+02
1.136626700836933196e+03
1.313744335235889594e+03
1.490544531511661944e+03
9.188818955129417640e-15
5.972732320834114130e-14
3.216086634295294360e-14
3.675527582051764532e-14
4.594409477564704876e-14
2.756645686538824188e-14
2.756645686538824188e-14
3.216086634295294360e-14
1.837763791025883213e-14
2.756645686538824188e-14
1.010770085064233747e-13
6.432173268590583671e-14
2.047954422901001692e+02
3.547110273372807683e+02
4.930105172454442481e+02
6.268601407048900001e+02
7.588004373228761779e+02
8.898924692439112505e+02
1.020602558143181000e+03
1.151139695544864026e+03
2.714818117259852743e-14
1.357409058629927003e-14
6.108340763834662519e-14
2.375465852602371387e-14
1.357409058629927003e-14
6.787045293149636591e-15
2.036113587944890031e-14
2.036113587944890031e-14
1.696761323287408675e-14
2.036113587944890031e-14
3.393522646574815456e-14
7.001444283126861023e+01
1.955555445411053768e+02
3.018814687862551978e+02
4.024214361321402293e+02
5.006034205390045599e+02
5.977556400955650133e+02
6.944473470367995560e+02
7.909311336787982327e+02
8.873206570901216992e+02
2.005218909468255439e-14
1.503914182101192053e-14
1.754566545784723904e-14
3.007828364202382212e-14
3.007828364202382212e-14
2.005218909468255439e-14
1.002609454734128193e-14
2.005218909468255439e-14
7.519570910505963419e-15
2.005218909468255439e-14
2.005218909468255439e-14
9.078317353948312984e+01
1.754525059959507018e+02
2.518492131533411964e+02
3.252623806297870601e+02
3.974146276581142274e+02
4.690096720367791931e+02
5.403543752214080769e+02
6.115858260389708221e+02
6.827658875688654234e+02
3.702736888086150534e-15
7.405473776172299490e-15
1.295957910830152016e-14
1.851368444043073768e-14
1.110821066425844766e-14
2.962189510468916010e-14
1.110821066425844766e-14
1.666231599638766518e-14
1.851368444043073768e-14
1.110821066425844766e-14
1.652444237677639194e+01
9.237580382506799026e+01
1.516994329628401772e+02
2.070416082483122295e+02
2.608148337296149180e+02
3.139097282747217719e+02
3.667024288171243143e+02
4.193589085378703771e+02
4.719536744315760757e+02
5.245204191951769417e+02
5.469830908797722941e-15
1.093966181759544115e-14
1.093966181759544115e-14
2.734915454398861865e-15
1.367457727199429828e-14
4.102373181598292798e-15
5.469830908797722941e-15
1.093966181759544115e-14
8.204746363196582440e-15
8.204746363196582440e-15
3.718486550784651712e+01
8.565044364378913144e+01
1.279785163708864104e+02
1.682895388589036259e+02
2.077655493989190632e+02
2.468751449061992389e+02
2.858205787483951781e+02
3.246918369150822627e+02
3.635294552519216609e+02
4.023517923023352978e+02
4.040126408536593891e-15
8.080252817073183049e-15
1.414044242987806205e-14
6.060189612804889259e-15
6.060189612804889259e-15
6.060189612804889259e-15
6.060189612804889259e-15
6.060189612804889259e-15
7.070221214939036548e-15
9.090284419207330338e-15
4.223762137630538405e+01
7.556327837584774443e+01
1.060888191989362213e+02
1.355640392461233432e+02
1.645913991237750906e+02
1.934202638842155579e+02
2.221598444343133849e+02
2.508590134501308739e+02
2.795398413414971515e+02
3.082123347303087257e+02
1.945881130929249525e-01
1.774487097677186764e-01
1.396654736173830458e-01
5.880210235855646422e-02
7.460295239977775644e-15
7.460295239977775644e-15
1.044441333596888117e-14
4.476177143986666964e-15
8.952354287973327618e-15
1.259727279958385360e+01
4.107280687021123811e+01
6.462404093170246711e+01
8.679104177707097278e+01
1.084021745140935877e+02
1.297718344655204987e+02
1.510337440659312165e+02
1.722470512704638281e+02
1.934383334170717035e+02
2.146196138714189203e+02
2.357963482828918984e+02
4.204267619119095301e+00
4.195197256065557490e+00
4.175229510948595291e+00
4.131200088011460991e+00
4.033771961497605751e+00
3.825378887727254096e+00
3.366861151265868379e+00
2.348075897767113229e+00
3.478688739638084448e-01
1.827719133190101175e+01
3.721642933164719835e+01
5.410244504036683111e+01
7.027618316727564718e+01
8.615268153827867081e+01
1.018985042009047390e+02
1.175857477486976421e+02
1.332465169582001465e+02
1.488952785884369518e+02
1.645385854278945885e+02
1.801794124869514349e+02
7.246707214776320072e+00
7.242672614785444551e+00
7.233795412060548102e+00
7.214243545666057855e+00
7.171088516596626938e+00
7.075915872808132612e+00
6.869924445040479277e+00
6.404947542338199185e+00
5.322024996606172564e+00
1.918147210538688086e+01
3.237864937613402105e+01
4.459405258770205904e+01
5.643443952980070577e+01
6.811476258750960255e+01
7.972417776820510937e+01
9.130170969203578579e+01
1.028648134605106037e+02
1.144213694848864407e+02
1.259749502356235524e+02
1.375271782506124509e+02
8.439480800771688607e+00
8.437329055037860570e+00
8.432592468902265992e+00
8.422149681706216029e+00
8.399048540696007592e+00
8.347576028298131945e+00
8.233828660818934608e+00
7.968867740471744732e+00
7.306692932405111307e+00
1.804410157851739172e+01
2.743279455860846383e+01
3.632200427392079689e+01
4.501085294980011042e+01
5.361306526963888786e+01
6.217672115440909408e+01
7.072300808999368371e+01
7.926142872543587714e+01
8.779627822553891292e+01
9.632950475290751058e+01
1.048619933270711755e+02
8.531209763866286266e+00
8.529986512806813082e+00
8.527292407233719729e+00
8.521345956346934258e+00
8.508158814791997315e+00
8.478617532110160226e+00
8.411328488211120558e+00
8.252228360127114470e+00
8.551908016844496530e+00
1.605345514988361444e+01
2.281193843478474648e+01
2.930733265382062669e+01
3.569455844276443202e+01
4.203470246141265676e+01
4.835384546509910564e+01
5.466351930911644530e+01
6.096890295866493403e+01
6.727233861573952822e+01
7.357488890112053070e+01
7.987703660079286294e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_SSPRK_P3_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_SSPRK_P3_ERROR.txt <==
9.092160333192660371e-01
9.092050354233404130e-01
9.091928673504051650e-01
9.091975887461463124e-01
1.959489099876207341e+00
1.925208525977926133e+00
2.533343588059943641e-01
3.069303781668043518e-01
4.516044594072970986e-01
4.874366928508235830e-01
6.209944961286483212e-01
1.307019294689031996e+00
2.564078220858601487e+00
3.509967865764034745e+00
4.235743481758035500e+00
3.632529730267297197e+00
3.647171190087187487e+00
3.650657904563456402e+00
4.256759402131490511e+00
5.313073351222708851e+00
9.092160355933397442e-01
9.092050376850283611e-01
9.091928696158847467e-01
9.091975909961667046e-01
1.959489099204829499e+00
1.925208511681637091e+00
2.119069488576239280e-01
3.187397392183085598e-01
4.516044487639793714e-01
4.874366915948374901e-01
6.209944945422515294e-01
1.307019296788764384e+00
2.564078240614621862e+00
3.510417092888851620e+00
4.235743484993411911e+00
3.632529740645974226e+00
3.647173031161920598e+00
3.650921766172837479e+00
4.261847332881668393e+00
4.894607390895724386e+00
9.092160432130338421e-01
9.092050453050634085e-01
9.091928772322604990e-01
9.091975985689915163e-01
1.959489096962143684e+00
1.925208463592212427e+00
1.896785168053109760e-01
3.069303862968237318e-01
4.516044133795401039e-01
4.874366596380946270e-01
6.209945244740040504e-01
1.307019303902229312e+00
2.564078310642679437e+00
3.509996192433358253e+00
4.235743498429212828e+00
3.632529789878973236e+00
3.647181132878630105e+00
3.651332783096671974e+00
4.292790160640535646e+00
6.701716332356935740e+07
9.092160688166883720e-01
9.092050709133987496e-01
9.091929028216473307e-01
9.091976240428968348e-01
1.959489089479879320e+00
1.925208301667622024e+00
1.896781130321805731e-01
3.170958503658117822e-01
4.516042962312851183e-01
4.874365703449482501e-01
6.209946178592262722e-01
1.307019328051699292e+00
2.564078535649862545e+00
3.509996249805549251e+00
4.235743546919072067e+00
3.632530042138020221e+00
3.647238381751425340e+00
3.653027522696540963e+00
4.788768679923695260e+00
4.950102417217715830e+07
9.092161547773479624e-01
9.092051569191654803e-01
9.091929888178934549e-01
9.091977097536940722e-01
1.959489064578346706e+00
1.925207756265250314e+00
1.896767625099122223e-01
3.168825260501237362e-01
4.516039106818269255e-01
4.874362654575161713e-01
6.209949752773928910e-01
1.307019416419473279e+00
2.564079315820441352e+00
3.509999903429485979e+00
4.236322235602933084e+00
3.632530717457520986e+00
3.647262578156715840e+00
4.182433382448731862e+00
6.028388058940501892e+00
3.656284126411689073e+07
9.092164432201544910e-01
9.092054456129801121e-01
9.091932777002121879e-01
9.091979981715238024e-01
1.959488981984244704e+00
1.925205919121012910e+00
1.896722005210811357e-01
3.170962811014962912e-01
4.516026528473422452e-01
4.874352759019288661e-01
6.209962065862463243e-01
1.307019691627671731e+00
2.564082001201948291e+00
3.509997094647220095e+00
4.236058902010428007e+00
3.632531674776070751e+00
3.647669627442107654e+00
3.690308123469823620e+00
7.431599175954375802e+00
2.700656221799898148e+07
9.092174098108368741e-01
9.092064135340276465e-01
9.091942473135568026e-01
9.091989684476243783e-01
1.959488709237436677e+00
1.925199730238037477e+00
1.344809823893642786e+00
3.187415432471769061e-01
4.515986034741324984e-01
4.874320170903823080e-01
6.210005086462577761e-01
1.307020694721209519e+00
2.564091323142444701e+00
3.509999293677376286e+00
4.238049505116629589e+00
3.632544240719408624e+00
3.648429129433313989e+00
4.274864702369120195e+00
1.994691073662022874e+07
1.994759333114422113e+07
9.092206411493107820e-01
9.092096515697327686e-01
9.091974958382855743e-01
9.092022293638483132e-01
1.959487813759336339e+00
1.925178895516027611e+00
1.896046416851367988e-01
3.187469557378058704e-01
4.515858361921524788e-01
4.874214022429343429e-01
6.210156513865888739e-01
1.307024082994524772e+00
2.564124054771311112e+00
3.510006717277305732e+00
4.235752548517470295e+00
3.632608274224603306e+00
3.654195383237661243e+00
4.920635342168799831e+00
1.473351148110568523e+07
1.473369329371587746e+07
9.092313950516839327e-01
9.092204379771414713e-01
9.092083393398524560e-01
9.092131607539446492e-01
1.959484895639737490e+00
1.925108918572568495e+00
1.894284885811888808e-01
3.187692322031600023e-01
4.515469753487119653e-01
4.873872972755897148e-01
6.210695898522342606e-01
1.307035616888276630e+00
2.564240760554100884e+00
5.891690571579969671e+00
4.235778602799619819e+00
3.632636060303250591e+00
3.677386557368437892e+00
1.088209446990015544e+07
1.088256026418915763e+07
1.088260254083625227e+07
9.092668804311827557e-01
9.092560778189648918e-01
9.092442699227375469e-01
9.092495967254736744e-01
1.959475474278357554e+00
1.924875233416804665e+00
2.321230611955193701e-01
3.172188216060219390e-01
4.514361144877518939e-01
4.872802035547347810e-01
6.212643048571798721e-01
1.307076945731502349e+00
4.375812342231103713e+00
4.640853411156304453e+00
4.235839716183573245e+00
3.632784279572653929e+00
3.754661722699044191e+00
8.037840322247093543e+06
8.038109952550981194e+06
8.038109957462983206e+06
9.093829004278641825e-01
9.093728195155194038e-01
9.093624335997990693e-01
9.093704093795964560e-01
1.959446213413572835e+00
1.924105654816732347e+00
1.868589337387466520e-01
3.076949687593410476e-01
4.511616172049369711e-01
2.883003076672255638e+00
6.219769220918200947e-01
1.307218186702276297e+00
2.566253774486772166e+00
3.510087965073152017e+00
4.236059809433086798e+00
3.634259111011281185e+00
4.626088501972663636e+00
5.936963176044522785e+06
5.937110892513463274e+06
5.937110896141112782e+06
9.097504315316808920e-01
9.097436689232493157e-01
9.097400317167859685e-01
9.097611378243271041e-01
1.959356379921942448e+00
1.921638512583059955e+00
1.804171446319046967e-01
7.841990003235616236e+00
5.647542072485436826e+00
4.860516959395363434e-01
6.246160799607476388e-01
5.948281673922061863e+00
4.628121191524336098e+00
5.892502936006241754e+00
4.236801904590969947e+00
3.635182817072855510e+00
5.738260247542939615e+05
4.385221108312603086e+06
4.385271004169402644e+06
4.385271006848605350e+06
9.108349620353340947e-01
9.000700337187427236e-01
9.000538282076827601e-01
9.109542810660481438e-01
8.979291226782165625e-01
7.088976067114255430e-01
1.604250399838273167e-01
6.459892596526605857e+00
2.719464493632307800e+00
1.156398326948965938e+01
6.344482062255372146e-01
1.309639181862864765e+00
2.597048564981933261e+00
3.514449445367796798e+00
4.239539712487793821e+00
3.656713499411730517e+00
3.238904264359437861e+06
3.239051049099859316e+06
3.239051053451000247e+06
3.239051055429778527e+06
9.179107209125478839e-01
9.179630593147998230e-01
9.180020580667686003e-01
9.178500802621424315e-01
9.158312088399773732e-01
2.252603743571574280e-01
4.321915475540138551e+00
4.631954776098293536e+00
4.748075697129897632e-01
4.899978772385570336e-01
6.728865394512090203e-01
1.316949438970299591e+00
2.695537292528873419e+00
3.524877114797750899e+00
4.259482513612550925e+00
3.665198796824019389e+00
2.392373511432949454e+06
2.392430090631434694e+06
2.392430093844916672e+06
2.392430095306407195e+06
9.377010374537303461e-01
9.380900029821199748e-01
9.388522515576726013e-01
9.401867495493329008e-01
8.946669778738445267e-01
4.534619214280300348e+00
6.283883275908640265e+00
6.545783413181400334e+00
3.683387678772822582e-01
5.147521049481795785e+00
8.297031520488907796e-01
1.340172806744792888e+00
2.992206733575973221e+00
3.442395249708686489e+00
7.180138379087218858e+00
5.021173496733024599e+00
1.767072741470039124e+06
1.767098933350416133e+06
1.767098935723762959e+06
1.767098936803207733e+06
7.753575602464167771e-01
2.062789158183588878e+00
7.830574619770276357e-01
2.011707321667628001e+00
8.151236867524733753e-01
1.265789076165905858e+00
3.471133942762644420e+00
5.653763812682162104e+00
1.360756846817389176e+00
1.416478458913063454e+00
1.752254140873198418e+00
1.574726215698802001e+00
3.524279252810071039e+00
4.671820152057614806e+00
3.686175759700383470e+00
1.305168675425125752e+06
1.305216841230981285e+06
1.305216845085330307e+06
1.305216846838224446e+06
1.305216847635501530e+06
5.851189329064852451e+00
7.185189268300535836e+00
5.881596250460710884e+00
5.944730518143812148e+00
5.933953509222035017e+00
7.509970173511544722e+00
6.599105471620248409e+00
6.762052724350509969e+00
6.646934076137468672e+00
8.652808152308699263e+00
7.272152964115613294e+00
8.314734050566867651e+00
7.173495392981517504e+00
6.929491593130559401e+00
5.074015340910861482e+00
9.640375183144340990e+05
9.640615024221297354e+05
9.640615052687464049e+05
9.640615065634107450e+05
9.640615071522836806e+05
8.795526878515538272e+00
1.001416778844265032e+01
1.241585692043945954e+01
1.275462166484618542e+01
1.308257738664113745e+01
1.379012031032697649e+01
9.673807253460822153e+00
1.025129378577992156e+01
1.106373767630200966e+01
1.141645947719624132e+01
1.151729895285552630e+01
1.156819449111204712e+01
1.158234789478485105e+01
1.158499660760636196e+01
9.249452221046768727e+02
7.120696381843689596e+05
7.120773521408312954e+05
7.120773542432449758e+05
7.120773551994787995e+05
7.120773556344253011e+05
1.242367029842609405e+01
1.241939943470512375e+01
1.319907504231608897e+01
1.327159749453903359e+01
1.342910522817073371e+01
1.376869466549353760e+01
1.422270943807764887e+01
1.145547658396965929e+01
1.176908917084667472e+01
1.308708443665445742e+01
1.313290313653148367e+01
1.188192138586457069e+01
1.188172228509550266e+01
1.188210818621733011e+01
5.259365583992325701e+05
5.259573251544417581e+05
5.259573283559218980e+05
5.259573298119336832e+05
5.259573304741859902e+05
5.259573307754183188e+05
1.299988663868028560e+01
1.301477535943541497e+01
1.356364224650821448e+01
1.359672962102622407e+01
1.231445915190247931e+01
1.225152213822424407e+01
1.084454210470434887e+01
1.271017142710699233e+01
1.309557043171047752e+01
1.313126226715949230e+01
1.331823449846374174e+01
1.384508210947159768e+01
1.346472274636785293e+01
1.314669778777698106e+01
3.884786499818740995e+05
3.884863642872826313e+05
3.884863664090601378e+05
3.884863673740787781e+05
3.884863678130178596e+05
3.884863680126757245e+05


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_SSPRK_P3_IRES.txt <==
2.246466772459054351e+00
2.232063085254924584e+00
2.200853270550429563e+00
2.134395775467897938e+00
6.106681501359957132e+00
4.057304764930717234e+00
4.460985860345008103e-01
5.267123962590807285e-01
6.132735528758488375e-01
5.080778455694373585e-01
6.080599355831876052e-01
6.216566718648438572e-01
6.221512105108280011e-01
2.481694742926571884e+00
7.655996810806512620e+00
5.933335822122832504e+00
7.630258128839455090e+00
8.512658039390144538e+00
9.860301954545999337e+00
9.871784733968288705e+00
2.246466785636541008e+00
2.232063098503419329e+00
2.200853283947346029e+00
2.134395789150806966e+00
6.106681502900922709e+00
4.057304764487354554e+00
3.871323584884224789e-01
5.334064768933678424e-01
6.132735515298779472e-01
5.080778419860408901e-01
6.080599399623900503e-01
6.216566739779392226e-01
6.221512135700700830e-01
2.481694744577344292e+00
7.655996811801720092e+00
5.933335809961659102e+00
7.630258425176926984e+00
8.512687294050701681e+00
9.861192002181095262e+00
1.157813173412626817e+01
2.246466829033742396e+00
2.232063142147777679e+00
2.200853328109616314e+00
2.134395834318226104e+00
6.106681508019847548e+00
4.057304762982472113e+00
3.829497705134481400e-01
5.267123857429738543e-01
6.132735470448686943e-01
5.080778302459053597e-01
6.080599547620825218e-01
6.216566811389954150e-01
6.221512238605396705e-01
2.481694750113309311e+00
7.655996815842880387e+00
5.933335845620416826e+00
7.630258254968954823e+00
8.512739865775387216e+00
9.856146205203648591e+00
8.000000000000000000e+01
2.246466970831391574e+00
2.232063284820641869e+00
2.200853472618311990e+00
2.134395982401075198e+00
6.106681524955729579e+00
4.057304757860585198e+00
3.829494348741349086e-01
5.334875935920057044e-01
6.132735321467093215e-01
5.080777921699718425e-01
6.080600048749306152e-01
6.216567054770905099e-01
6.221512584871788931e-01
2.481694768660533068e+00
7.655996829053533403e+00
5.933335768456355019e+00
7.630257046134400589e+00
8.512871461804920159e+00
1.138674343039100556e+01
8.000000000000000000e+01
2.246467428939228572e+00
2.232063746065998888e+00
2.200853940458870284e+00
2.134396463154161872e+00
6.106681580650812791e+00
4.057304740365846207e+00
3.829483126412600580e-01
5.329619821390281231e-01
6.132734828779895508e-01
5.080776705083225320e-01
6.080601749847418525e-01
6.216567885063422061e-01
6.221513750507772222e-01
2.481694830750457825e+00
7.655996877781944043e+00
5.933335685967073836e+00
7.630244661419951946e+00
9.630772139866021320e+00
1.136086330284451229e+01
8.000000000000000000e+01
2.246468884375785624e+00
2.232065212937811349e+00
2.200855431419844521e+00
2.134398001587698879e+00
6.106681762234303257e+00
4.057304680347938231e+00
3.829445689689185417e-01
5.334872056664131668e-01
6.132733209809806407e-01
5.080772904958041902e-01
6.080607542657938680e-01
6.216570731397789151e-01
6.221517676152340526e-01
2.481695038287458299e+00
7.655997008168339057e+00
5.933335454657541419e+00
7.630242147410481124e+00
8.514893828992626368e+00
1.098755031118791514e+01
8.000000000000000000e+01
2.246473390873084508e+00
2.232069761884802439e+00
2.200860070018248127e+00
2.134402818146716729e+00
6.106682346789412463e+00
4.057304473519145915e+00
1.215804071445042656e+00
5.334051109043885797e-01
6.132727939475159928e-01
5.080761459941979252e-01
6.080627347104639036e-01
6.216580549340009476e-01
6.221530902532207419e-01
2.481695730831608770e+00
7.655997448524749949e+00
5.933335297569701794e+00
7.630375512168932950e+00
9.628982679256141708e+00
8.000000000000000000e+01
8.000000000000000000e+01
2.246486771894321777e+00
2.232083303650647554e+00
2.200873952205129491e+00
2.134417381352909260e+00
6.106684192725429838e+00
4.057303758041371999e+00
3.828910082287406702e-01
5.334022182541720003e-01
6.132711023953543172e-01
5.080729117559493746e-01
6.080695375546099068e-01
6.216614675110470056e-01
6.221575475158849233e-01
2.481698032305675650e+00
7.655998877806292846e+00
5.933326920512515201e+00
7.630049188383608794e+00
8.535255216878404383e+00
8.000000000000000000e+01
8.000000000000000000e+01
2.246523636252947487e+00
2.232120789140841222e+00
2.200912756893929512e+00
2.134458846368747054e+00
6.106689846435452651e+00
4.057301280980926350e+00
3.827565108674373939e-01
5.333937441202972751e-01
6.132657932617804342e-01
5.080648862697250134e-01
6.080930316089194765e-01
6.216734392500613549e-01
6.221725637712910428e-01
1.249592936873135685e+01
7.656002545423151950e+00
5.933324117521830310e+00
7.632253087611036158e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.246610206507270391e+00
2.232209805761730337e+00
2.201006984274073819e+00
2.134563665915811814e+00
6.106706283653029921e+00
4.057292775991910183e+00
4.336430544380656116e-01
5.334524713533914664e-01
6.132497457248012873e-01
5.080512730498297769e-01
6.081746321780404640e-01
6.217158912194715725e-01
6.222230769633302350e-01
2.403234958367562069e+00
7.656011478082268340e+00
5.933276067407804000e+00
7.624200299115332591e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.246729146624665940e+00
2.232338536017699493e+00
2.201156626325993404e+00
2.134756144533243472e+00
6.106749524043737054e+00
4.057264601088100164e+00
3.809907830402230466e-01
5.147489062584129638e-01
6.132045538944937979e-01
2.370431354157717330e+00
6.084595677716976292e-01
6.218682460033938542e-01
6.223923317704991298e-01
2.481811644183450127e+00
7.656040839995088554e+00
5.932528690427800733e+00
1.046292416297269412e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.246338187867765956e+00
2.231987140020835536e+00
2.200889966583706947e+00
2.134664343112293583e+00
6.106838554360291660e+00
4.057182747208147866e+00
3.772589336955703976e-01
4.664220060258662315e+00
1.259131155592367435e+01
5.400447087678170721e-01
6.094586578453380366e-01
8.000000000000000000e+01
8.000000000000000000e+01
1.249472121532079427e+01
7.656124817943278593e+00
5.930585621979018285e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.241436722784532876e+00
2.221399574669158827e+00
2.190788934637535768e+00
2.130976237044602151e+00
1.991682338045837053e+00
1.348836964486374024e+00
3.700286890009076290e-01
6.906042773520134403e+00
1.589444792676741436e+00
8.000000000000000000e+01
6.129667156077643897e-01
6.244677295680266527e-01
6.247887307532310475e-01
2.482851719775678312e+00
7.656028922392858149e+00
5.923933571650675134e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.209454729844650966e+00
2.195884427843338038e+00
2.166467905813220796e+00
2.103758038750001447e+00
1.975038921096987643e+00
5.258250605578846937e-01
5.355626865485661803e+00
8.522492847115376691e+00
6.139502524687631135e-01
5.587598487051897989e-01
6.251259027287173753e-01
6.321659036592749414e-01
2.237419555003339777e+00
2.485058485043917909e+00
7.654502429089323989e+00
5.904371129132777618e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.046108829481898983e+00
2.034698076870520733e+00
2.009951208005746004e+00
1.957130958800493703e+00
1.735808857384841364e+00
6.316616398562798551e+00
8.119030277694568198e+00
8.548655556775555553e+00
5.231851954116004677e-01
8.000000000000000000e+01
6.627455221562073007e-01
6.617253432951871739e-01
8.000000000000000000e+01
2.490169336279963286e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.693577649858357237e-01
6.235611740737153852e+00
8.632837258175969364e-01
6.070882246702422158e+00
8.376119207028124292e-01
1.444307252786191764e+00
7.919388841669563917e+00
2.103260783943971290e+01
8.000000000000000000e+01
1.354989501964001031e+00
3.685168780846923120e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.332800473691425402e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_SSPRK_P3_TAUU.txt <==
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_CIP_SSPRK_P3_maxeps.txt <==
6.319500243438055188e-13
7.723833630868732436e-13
1.053250040573008491e-12
7.723833630868732436e-13
9.128167018299408674e-13
2.808666774861359544e-13
1.334116718059143537e-12
8.426000324584070555e-13
6.319500243438055188e-13
6.319500243438055188e-13
9.128167018299408674e-13
1.334116718059143537e-12
4.915166856007377940e-13
2.134676234209940958e+03
5.182146394440397671e+03
7.877249460261978129e+03
1.045648301643392551e+04
1.298693005249243470e+04
1.549575417992146140e+04
1.799484308398422945e+04
7.260880911466404682e-13
9.335418314742516988e-13
4.149074806552234204e-13
4.149074806552234204e-13
4.149074806552234204e-13
9.335418314742516988e-13
7.260880911466404682e-13
1.140995571801862626e-12
1.348449312129473352e-12
6.223612209828348024e-13
6.223612209828348024e-13
7.260880911466404682e-13
6.742246560647375848e-13
2.501760301608119335e+03
4.609104403452882252e+03
6.557405750469813938e+03
8.445027932346503803e+03
1.030637956801173641e+04
1.215599388078448646e+04
1.400030831775755178e+04
4.213810644718135201e-13
3.830736949743760054e-13
4.596884339692510853e-13
6.129179119590012451e-13
3.830736949743760054e-13
4.213810644718135201e-13
3.830736949743760054e-13
3.064589559795008750e-13
3.830736949743760054e-13
8.427621289436261314e-13
3.064589559795008750e-13
1.149221084923128975e-13
6.891693972313348695e+02
2.470154942022292289e+03
3.965958328589718803e+03
5.383095837080164529e+03
6.767964217537557488e+03
8.138627622214342409e+03
9.502910542299272493e+03
1.086430652137631114e+04
1.980621200364113841e-13
1.980621200364113841e-13
2.263567086130415494e-13
3.112404743429319947e-13
3.112404743429319947e-13
3.112404743429319947e-13
3.112404743429319947e-13
4.244188286494525548e-13
1.697675314597812188e-13
3.678296514961922747e-13
4.244188286494525548e-13
3.112404743429319947e-13
1.069982237553665072e+03
2.260426845297909040e+03
3.336172619404338548e+03
4.371324139531990113e+03
5.389161164204389024e+03
6.399296466496935864e+03
7.405959795214368569e+03
8.411049896565313247e+03
1.880905365994632917e-13
2.716863306436690168e-13
2.716863306436690168e-13
1.880905365994632917e-13
1.044947425552574278e-13
3.970800217099775919e-13
1.044947425552574278e-13
2.089894851105147293e-13
6.269684553315446423e-14
2.507873821326176045e-13
1.253936910663089032e-13
2.808649700240929903e+01
1.146656143233279408e+03
1.980683203090444522e+03
2.760495988520591709e+03
3.518895351576568373e+03
4.267953493524326404e+03
5.012828268056494380e+03
5.755812402959258179e+03
6.497938954470077988e+03
1.234910478191792723e-13
1.389274287965766751e-13
1.389274287965766751e-13
2.161093336835636130e-13
2.469820956383583427e-13
1.389274287965766751e-13
6.174552390958967403e-14
1.234910478191792723e-13
1.543638097739740778e-13
2.778548575931530977e-13
1.543638097739740778e-13
4.086877920205839132e+02
1.091691818653217069e+03
1.687344139434358567e+03
2.255620904016647728e+03
2.812462410151083986e+03
3.364246684636245845e+03
3.913755816106982820e+03
4.462234887584225362e+03
5.010246378079771603e+03
7.981133610016141871e-14
9.121295554304161237e-14
1.596226722003227112e-13
2.052291499718433849e-13
1.026145749859217934e-13
2.166307694147235785e-13
1.140161944288019871e-13
7.981133610016141871e-14
6.840971665728122506e-14
6.840971665728122506e-14
5.700809721440103140e-14
5.111375051316660461e+02
9.793198414906512426e+02
1.409244149403195252e+03
1.824891659660885125e+03
2.234387710721399799e+03
2.641139501459480925e+03
3.046652856370634254e+03
3.451604806409869070e+03
3.856301775755979634e+03
1.094790313505437557e-13
6.737171160033465577e-14
9.263610345046012328e-14
9.263610345046012328e-14
4.210731975020917563e-14
1.010575674005019458e-13
6.737171160033465577e-14
1.010575674005019458e-13
1.684292790008367656e-14
5.052878370025101076e-14
1.109905915900300784e+02
5.163097191513462576e+02
8.473885600005629612e+02
1.159775874914069618e+03
1.464587492125561084e+03
1.766074867392053875e+03
2.066070748955625731e+03
2.365392085970375319e+03
2.664407363192380672e+03
2.963283578168281110e+03
6.220261552944674052e-14
8.086340018828072860e-14
1.119647079530040294e-13
8.708366174122539129e-14
7.464313863533606590e-14
1.866078465883403541e-14
5.598235397650207152e-14
2.488104621177871072e-14
4.976209242355740251e-14
6.220261552944674052e-14
2.123106743395026967e+02
4.780308594614468802e+02
7.156393626910717103e+02
9.436567143974504006e+02
1.167613858649949862e+03
1.389769231569908243e+03
1.611113092561768099e+03
1.832089379752614377e+03
2.052898780173878549e+03
2.273632331696006077e+03
3.675527582051764532e-14
4.594409477564704876e-14
6.891614216347053212e-14
6.891614216347053212e-14
8.729378007372931376e-14
1.378322843269412567e-14
9.188818955129417640e-15
5.513291373077644589e-14
6.432173268590583671e-14
4.594409477564709609e-15
2.368216827496800931e+02
4.218753853519392010e+02
5.938906090188515918e+02
7.608591869521912940e+02
9.256383664124806501e+02
1.089438999108145936e+03
1.252797746799248216e+03
1.415956129103692092e+03
1.579023498917661755e+03
1.742049495660924777e+03
3.393522646574815456e-14
6.787045293149623338e-14
4.072227175889777537e-14
4.411579440547257947e-14
5.768988499177180847e-14
4.072227175889777537e-14
3.393522646574815456e-14
2.036113587944890031e-14
7.126397557807102486e-14
7.522587053960067749e+01
2.293563616058472405e+02
3.611355680338687648e+02
4.863758055633760478e+02
6.089230747835182456e+02
7.302850815318180366e+02
8.511148855773775495e+02
9.717039359826684404e+02
1.092183739660117226e+03
1.212613903783868864e+03
1.333021499146190536e+03
2.005218909468255439e-14
1.754566545784723904e-14
4.261090182620038943e-14
3.258480727885913432e-14
2.757176000518850361e-14
3.258480727885913432e-14
2.005218909468255439e-14
3.007828364202382212e-14
1.754566545784723904e-14
1.032674241594929327e+02
2.077185686968975915e+02
3.026686738903056835e+02
3.942130742621919239e+02
4.843082235686458716e+02
5.737599840697698710e+02
6.629219969793651899e+02
7.519527826048237102e+02
8.409239915306627609e+02
9.298681240185993602e+02
1.018799944912035471e+03
2.221642132851687954e-14
2.221642132851687954e-14
3.887873732490450054e-14
1.110821066425844766e-14
1.110821066425844766e-14
1.110821066425844766e-14
1.110821066425844766e-14
5.183831643320596706e-14
1.259824115850092241e+01
1.072999491646765762e+02
1.808348192469969433e+02
2.497481344109812937e+02
3.168505804594310007e+02
3.831687518903098635e+02
4.491369937718031906e+02
5.149473638348549684e+02
5.806861817596903848e+02
6.463925051942268283e+02
7.120840584909665267e+02
7.777688954246497133e+02
1.914440818079200939e-14
2.324678136239028720e-14
4.375864727038164469e-14
1.230711954479486972e-14
1.504203499919372527e-14
1.504203499919372527e-14
9.572204090396011006e-15
1.640949272639315226e-14
4.063428742934493698e+01
1.007200912558355270e+02
1.533688416811710624e+02
2.036303227554075193e+02
2.529166431253817962e+02
3.017768518256471566e+02
3.504464484461196889e+02
3.990299718464989951e+02
4.475744702025511970e+02
4.961012430885887738e+02
5.446199584380960914e+02
5.931350097052063575e+02
7.070221214939036548e-15
4.040126408536593891e-15
1.717053723628049761e-14
1.515047403201220619e-14
1.818056883841464174e-14
9.090284419207330338e-15
1.616050563414635348e-14
6.060189612804889259e-15
4.811397482341676124e+01
8.961762532050155983e+01
1.276757573980655138e+02
1.644596786003563125e+02
2.007138029471763048e+02
2.367356736971253781e+02
2.726535793284692204e+02
3.085245303821779430e+02
3.443741915178215436e+02
3.802141824576796125e+02
4.160497775519454535e+02
4.518833736753074390e+02
8.502210709146817535e+00
8.472081765156818989e+00
8.405548693643806857e+00
8.259480047359661015e+00
7.934252514909686305e+00
7.185607718288338219e+00
5.470640091452814602e+00
1.160962959879176104e+01
4.768661537882660184e+01
7.713247992280562926e+01
1.048139546687782939e+02
1.318006841251699370e+02
1.584975145525493474e+02
1.850673899685214394e+02
2.115804894786963075e+02
2.380679602276287596e+02
2.645438134798212673e+02
2.910143905268816411e+02
3.174825692669585919e+02
3.439496574263508251e+02
1.466796278227789685e+01
1.465323097633203986e+01
1.462027745049539007e+01
1.454538556990170939e+01
1.437010105688099237e+01
1.391836775171139351e+01
1.262102566285423499e+01
1.979533864505585683e+01
4.372452323229297377e+01
6.489590825061181079e+01
8.511545222144962963e+01
1.049498551064447440e+02
1.246245657493697081e+02
1.442296772495532764e+02
1.638037425765929811e+02
1.833638109378079832e+02
2.029175381560044116e+02
2.224683862462070181e+02
2.420179257838742046e+02
2.615668703172925689e+02
1.642592171334496598e+01
1.641742595792374004e+01
1.639828787655783060e+01
1.635398846653860261e+01
1.624736757001084797e+01
1.595988439475832443e+01
1.507872752515756964e+01
2.163429066246016674e+01
3.836031383957584495e+01
5.370509190764960294e+01
6.851861650132882176e+01
8.311535334491020421e+01
9.762350252146873686e+01
1.120933716482800833e+02
1.265462386730556119e+02
1.409914561153507577e+02
1.554332113091547001e+02
1.698733951922430379e+02
1.843128650630509071e+02
1.987520102990165185e+02
1.618501397665370334e+01
1.618009100462346339e+01
1.616891900193317611e+01
1.614267080482793304e+01
1.607719673135965621e+01
1.589369743799982970e+01
1.529964239594411168e+01
2.077403154156842291e+01
3.270642293256625521e+01
4.388748838884868064e+01
5.476393382849177982e+01
6.551642516701609509e+01
7.621937809811119280e+01
8.690119475518656600e+01
9.757368339883899466e+01
1.082419878931986830e+02
1.189084012794220087e+02
1.295739569574194547e+02
1.402391230030713984e+02
1.509041119212066064e+02
1.494864185532730616e+01
1.494582668070698261e+01
1.493937765972060205e+01
1.492394310979837790e+01
1.488393624884573008e+01
1.476656969988470713e+01
1.436747045183478555e+01
1.872553362450348047e+01
2.733244070948602200e+01
3.550984407809905719e+01
4.350821269340367792e+01
5.143448360613096071e+01
5.933278734671615240e+01
6.721936439230897520e+01
7.510081191949652180e+01
8.297996835307729668e+01
9.085809133802284521e+01
9.873574603274093420e+01
1.066131880854770202e+02
1.144905334892305007e+02


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_RK_P1_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_RK_P1_ERROR.txt <==
1.033078084623119258e-01
1.033078092701048972e-01
1.033078131685831597e-01
1.033078321408652661e-01
1.033079239196110360e-01
1.033083675789705086e-01
1.033105117012192570e-01
1.033208675621019035e-01
1.033707627374699928e-01
1.036087636182704552e-01
1.047035925186450278e-01
1.092217734926120842e-01
1.235185779840957954e-01
1.984900279608158291e-01
2.956517882273120845e-01
3.273060704810296651e-01
3.342411512203023460e-01
3.366093748261056451e-01
3.419290814971405190e-01
3.702775953237122386e-01
1.032932329460573007e-01
1.032932337182170951e-01
1.032932376232275073e-01
1.032932565698927302e-01
1.032933482851841611e-01
1.032937918194435784e-01
1.032959357196885503e-01
1.033062913420638440e-01
1.033561872041620228e-01
1.035941954204125659e-01
1.046890679588115269e-01
1.092074655785876952e-01
1.235051657860131019e-01
1.984818666931510434e-01
2.956527571104951013e-01
3.273405464392734610e-01
3.344407524530730313e-01
3.376540429064472382e-01
3.475917370854643140e-01
4.045380986175118876e-01
1.032665170685970885e-01
1.032665178497446101e-01
1.032665217120986301e-01
1.032665405885661719e-01
1.032666321484756039e-01
1.032670753609553765e-01
1.032692186466581535e-01
1.032795733785010356e-01
1.033294695034578797e-01
1.035674889790562797e-01
1.046624367409444839e-01
1.091812214326616098e-01
1.234805448700954378e-01
1.984668487248298918e-01
2.956545134942678010e-01
3.274041332560340134e-01
3.348119960800250428e-01
3.396316097888055774e-01
3.587109956227370056e-01
4.754686907203936053e-01
1.032175500844994542e-01
1.032175508181437384e-01
1.032175546111744058e-01
1.032175733071006574e-01
1.032176644741397975e-01
1.032181068622339132e-01
1.032202485108646289e-01
1.032306004857272974e-01
1.032804946195455403e-01
1.035185293055931044e-01
1.046136031192429761e-01
1.091330723625124899e-01
1.234353248332862169e-01
1.984391756801678064e-01
2.956576841009189160e-01
3.275216687966811535e-01
3.355060395767882064e-01
3.434170835188617987e-01
3.810062486491477829e-01
6.212194070722385497e-01
1.031278119750220768e-01
1.031278126303681458e-01
1.031278162154994765e-01
1.031278344502069011e-01
1.031279246079437745e-01
1.031283647552813931e-01
1.031305014335936465e-01
1.031408428771527636e-01
1.031907223570661669e-01
1.034287714475921049e-01
1.045240469215645424e-01
1.090447089002963693e-01
1.233522147639162514e-01
1.983880901320367873e-01
2.956633737273174356e-01
3.277395690369578340e-01
3.368125730402452556e-01
3.507701706199020664e-01
4.267096622815738649e-01
9.619982305000309708e-01
1.029634080567861792e-01
1.029634084755440687e-01
1.029634115459514832e-01
1.029634286571661506e-01
1.029635163664792685e-01
1.029639512531608792e-01
1.029660769516318047e-01
1.029763970862161704e-01
1.030262423422433626e-01
1.032642794316209200e-01
1.043598497700793104e-01
1.088825432018849376e-01
1.231993900123059538e-01
1.982935854308355283e-01
2.956735296785757416e-01
3.281451889571429525e-01
3.392950830629385406e-01
3.653221752178476556e-01
5.215494311002306649e-01
1.405800738766617597e+00
1.026621605422790989e-01
1.026621603816075395e-01
1.026621621746570123e-01
1.026621764888445837e-01
1.026622580919590716e-01
1.026626797788831869e-01
1.026647775304948551e-01
1.026750414088127422e-01
1.027247880398445556e-01
1.029627290795216699e-01
1.040586615247876129e-01
1.085846946762921844e-01
1.229179418873538182e-01
1.981181905468104021e-01
2.956914433287498034e-01
3.289043396124829988e-01
3.440705759021153720e-01
3.947613109310550983e-01
7.306272596150249488e-01
1.833246040274491895e+00
1.021111752128443795e-01
1.021111736042187162e-01
1.021111722183674075e-01
1.021111795516067428e-01
1.021112458218071534e-01
1.021116338700290005e-01
1.021136580472526839e-01
1.021237627790095165e-01
1.021731854377821297e-01
1.024106452823048824e-01
1.035067164460409667e-01
1.080378874544543483e-01
1.223993798226455654e-01
1.977912489660568762e-01
2.957224612981467771e-01
3.303355053792237372e-01
3.534059276415343342e-01
4.555467882274087943e-01
1.134572056852216182e+00
2.196030837204112629e+00
1.011049018525504578e-01
1.011048966577587221e-01
1.011048873864002079e-01
1.011048773794944872e-01
1.011049055266026314e-01
1.011052097494156005e-01
1.011070496047528494e-01
1.011167497447238162e-01
1.011653022751573955e-01
1.014011550997405697e-01
1.024959905863383619e-01
1.070339865307855520e-01
1.214426363625966537e-01
1.971795496150305083e-01
2.957758655737042774e-01
3.330611810145321372e-01
3.720270327657751452e-01
5.812245405305508372e-01
1.582056960423333880e+00
2.534329442212512440e+00
9.927525878360531075e-02
9.927524468701932892e-02
9.927521584425216816e-02
9.927516281282426636e-02
9.927509637483103444e-02
9.927519266178692903e-02
9.927657543324282241e-02
9.928527176297839707e-02
9.933164012292637624e-02
9.956308515355410949e-02
1.006521062804212469e-01
1.051959178207414053e-01
1.196792171473052974e-01
1.960292688409186745e-01
2.958668370588243279e-01
3.383224439098713177e-01
4.100200469654180502e-01
8.760635223229567004e-01
1.985434675635072033e+00
2.805000326799603094e+00
9.598853220958040999e-02
9.598849601900745487e-02
9.598841858075847500e-02
9.598825859981090225e-02
9.598795648468443076e-02
9.598753195090585499e-02
9.598775673759246674e-02
9.599384611746340779e-02
9.603422313290545242e-02
9.625191351721644473e-02
9.731535055467044337e-02
1.018492433546988318e-01
1.164392312581175870e-01
1.938569721271429791e-01
2.960240902657582662e-01
3.486616210556262030e-01
4.888933972954034868e-01
1.310702199522556066e+00
2.337621852873653427e+00
3.020797143344554403e+00
9.023308181369200931e-02
9.023299088548579483e-02
9.023279306547692113e-02
9.023236821620092551e-02
9.023148273227171723e-02
9.022977049955971385e-02
9.022713925300895887e-02
9.022683006802421912e-02
9.025259716781976194e-02
9.043626878367122535e-02
9.142659315742242276e-02
9.586957575429208567e-02
1.105685764559437567e-01
1.897710851456912984e-01
2.963433892862666896e-01
3.694796800546035764e-01
6.504691260479658066e-01
1.746302209931716920e+00
2.647947554525735381e+00
3.194775394621803599e+00
8.105739928991198551e-02
8.105722297129583365e-02
8.105683541134700576e-02
8.105598367291104445e-02
8.105411252251856769e-02
8.105000531047719392e-02
8.104100655902644890e-02
8.102137137936657463e-02
8.097892042777105059e-02
8.088906750229100939e-02
8.159868206793757794e-02
8.570570316270897937e-02
1.003041707404659783e-01
1.821697419756063696e-01
2.971519607600049406e-01
4.126071058213475196e-01
1.026170448180869110e+00
2.121124019647043113e+00
2.894327394833060119e+00
3.336855254095986822e+00
6.894430551099216264e-02
6.894388886191538113e-02
6.894297299522920974e-02
6.894096000707600203e-02
6.893653682725468801e-02
6.892682337532840542e-02
6.890551985290879755e-02
6.885893054880648512e-02
6.875769278511568994e-02
6.854089221689982359e-02
6.809252894048228866e-02
7.044395286613214235e-02
8.392050028091310732e-02
1.686679816347328442e-01
2.999232517715001434e-01
5.045506178664819208e-01
1.473573804051263370e+00
2.463537909947847382e+00
3.091573628095129145e+00
3.454328876105653201e+00
6.008817609665359494e-02
6.008731543886386417e-02
6.008542350259345882e-02
6.008126490040945067e-02
6.007212563785282317e-02
6.005204834911308936e-02
6.000798024317504503e-02
5.991143864125787755e-02
5.970084086801289575e-02
5.924586850497205043e-02
5.828526364812986610e-02
5.637499751286052102e-02
6.376206375075704758e-02
1.467283703810146334e-01
3.104139708490469829e-01
7.231993286367421891e-01
1.890570984499731821e+00
2.746658337554572338e+00
3.251533295597360596e+00
3.552744869139630612e+00
8.026781113636714815e-02
8.027253577327081446e-02
8.028291637428988659e-02
8.030570798162110779e-02
8.035567256027878469e-02
8.046483589106355472e-02
8.070153868309891398e-02
8.120603380514472558e-02
8.223848428442170899e-02
8.414239704147286059e-02
8.665473376982031628e-02
8.532582301085822607e-02
6.943912178083397335e-02
1.191350313451742804e-01
3.513579488550288565e-01
1.183215961472784183e+00
2.253593441084380977e+00
2.975669797204391287e+00
3.383839369401452579e+00
3.636459045249395672e+00
1.615592519402544169e-01
1.615694402991755263e-01
1.615918327478294558e-01
1.616410332484620460e-01
1.617490652446173238e-01
1.619859331302145877e-01
1.625036180115196627e-01
1.636269455132579875e-01
1.660250156898283314e-01
1.709536433816627732e-01
1.802004748030621717e-01
1.938768613056428280e-01
1.997814320020862566e-01
2.486354248522398835e-01
7.283151579043418700e-01
1.758054303762228709e+00
2.615158411143502004e+00
3.168120042270317516e+00
3.497523533802907370e+00
3.709258481012144948e+00
2.342200755880561869e-01
2.342378785327467738e-01
2.342770124318660219e-01
2.343630249442699154e-01
2.345520215441701528e-01
2.349670617745638068e-01
2.358773095525434349e-01
2.378678337660686815e-01
2.421924264407334659e-01
2.514518035743245061e-01
2.706685584751173934e-01
3.083968432851172947e-01
3.786703982630459930e-01
5.431302600490965915e-01
1.889398434573347219e+00
2.746274129967669175e+00
3.091837703492961609e+00
3.355797464748738079e+00
3.602900740420222458e+00
3.774381461737099208e+00
2.471163564885957287e-01
2.471137259045310675e-01
2.471079423121367857e-01
2.470952251155528190e-01
2.470672552058369165e-01
2.470057058274728323e-01
2.468701031999428752e-01
2.473282342865372740e-01
2.493588651223074271e-01
2.535985773945859667e-01
2.719160683123455491e-01
3.268950444327626270e-01
4.432850377944387854e-01
9.993972893244562616e-01
2.137915509013200044e+00
3.219745732277432104e+00
3.699376528297741551e+00
3.692686678426026603e+00
3.713087466836281880e+00
3.833914550157876633e+00
3.320906745440076469e-01
3.320817657856812710e-01
3.320621802353198038e-01
3.320191205960964509e-01
3.319244445409311184e-01
3.317162414355227518e-01
3.312582007350433067e-01
3.302496589598407639e-01
3.280248036598411576e-01
3.230964857025850900e-01
3.122528247220156539e-01
2.909671287231776482e-01
2.848478884415973633e-01
1.417271702701548008e+00
2.418046028746077880e+00
3.258585971061619180e+00
3.800497538112198370e+00
4.002123555936436539e+00
4.040275224510311958e+00
3.947063986884303599e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_RK_P1_IRES.txt <==
2.197690636163098787e-01
2.197599812937159613e-01
2.197400356066809834e-01
2.196962877673090397e-01
2.196005987797916004e-01
2.193925819978081448e-01
2.189465777489399412e-01
2.180203000736193886e-01
2.162416575371864935e-01
2.135263442344600693e-01
2.127117648332599864e-01
2.428440608674860557e-01
3.543904444798933739e-01
4.714154765383156143e-01
5.631813477148334135e-01
6.494977718934781263e-01
7.203289358127782371e-01
7.746315901330205200e-01
8.168671210298525942e-01
8.501842534728647482e-01
2.197506992241796686e-01
2.197416172267521450e-01
2.197216722571681824e-01
2.196779260078929319e-01
2.195822405774237596e-01
2.193742319121614881e-01
2.189282469365305128e-01
2.180020184824612017e-01
2.162235165642204249e-01
2.135086597503746686e-01
2.126956641615045940e-01
2.428343638314425512e-01
3.543902159144051156e-01
4.714162769428177358e-01
5.631828919581927106e-01
6.494988835659462056e-01
7.203294943832975195e-01
7.746318566115030224e-01
8.168672401439688313e-01
8.501842991496378898e-01
2.197170686063617817e-01
2.197079871770134529e-01
2.196880434611325761e-01
2.196442999913563454e-01
2.195486207843676540e-01
2.193406263459606320e-01
2.188946752722777667e-01
2.179685339330120764e-01
2.161902830776400719e-01
2.134762490889668130e-01
2.126661306451142763e-01
2.428165288980524972e-01
3.543897486716574563e-01
4.714177221011101038e-01
5.631857159092839016e-01
6.495009223900133355e-01
7.203305197901856971e-01
7.746323460812523098e-01
8.168674590271655100e-01
8.501843831232057669e-01
2.196555029374577528e-01
2.196464224800124265e-01
2.196264809096779014e-01
2.195827421996636719e-01
2.194870736641706677e-01
2.192791036880898103e-01
2.188332112190481127e-01
2.179072218534106042e-01
2.161294146125689042e-01
2.134168544052252869e-01
2.126119456118337470e-01
2.427836904133193474e-01
3.543887733392198092e-01
4.714203166446699345e-01
5.631908756395223037e-01
6.495046623454707735e-01
7.203324032195688176e-01
7.746332458172145996e-01
8.168678616106135326e-01
8.501845376696771650e-01
2.195428552439137593e-01
2.195337763957792288e-01
2.195138383797143600e-01
2.194701075624991005e-01
2.193744567606543405e-01
2.191665276143665575e-01
2.187207337884505554e-01
2.177950038689600298e-01
2.160179686656650277e-01
2.133080246358897702e-01
2.125125069366604613e-01
2.427231410512113718e-01
3.543866937620032687e-01
4.714249377798340190e-01
5.632002920148303504e-01
6.495115245561136064e-01
7.203358651756883724e-01
7.746349013939681782e-01
8.168686029898155621e-01
8.501848225209088783e-01
2.193368926825923493e-01
2.193278163564932604e-01
2.193078839150303105e-01
2.192641654988372601e-01
2.191685426637238754e-01
2.189606783988012895e-01
2.185150435837002192e-01
2.175897417656982857e-01
2.158140197774425784e-01
2.131086602893117743e-01
2.123299670620282520e-01
2.426112980551664300e-01
3.543821687833590972e-01
4.714330755972153675e-01
5.632174484726574226e-01
6.495241198212783340e-01
7.203422350051640333e-01
7.746379520564492527e-01
8.168699706257974702e-01
2.806481622099993523e+00
2.189607194650337596e-01
2.189516466972233621e-01
2.189317221340538466e-01
2.188880213069159808e-01
2.187924384409886402e-01
2.185846683257380296e-01
2.181392707532711361e-01
2.172146356740436990e-01
2.154410678258552314e-01
2.127435900496291721e-01
2.119947794442556266e-01
2.424042598782269464e-01
3.543721426963222787e-01
4.714471717955273644e-01
5.632486354097223646e-01
6.495472478919137593e-01
7.203539711507203069e-01
7.746435842957607454e-01
8.168724995491428720e-01
8.000000000000000000e+01
2.182747745603743073e-01
2.182657056571357113e-01
2.182457896932331609e-01
2.182021082703996251e-01
2.181065704765230151e-01
2.178989110982048061e-01
2.174538131134548247e-01
2.165301061056452425e-01
2.147598574323137666e-01
2.120755347086753506e-01
2.113791533788134669e-01
2.420200305196876511e-01
3.543495982927832855e-01
4.714709936795355993e-01
5.633051426154860319e-01
6.495897403386059477e-01
7.203756347849058495e-01
7.746540107832056155e-01
8.168771914809844770e-01
8.000000000000000000e+01
2.170270456069570975e-01
2.170179771099394750e-01
2.169980622319848118e-01
2.169543841285218599e-01
2.168588581341868438e-01
2.166512464302747798e-01
2.162063580186032730e-01
2.152836148657012172e-01
2.135178763855882234e-01
2.108544558181930928e-01
2.102484324540058735e-01
2.413050055353462009e-01
3.542983909233863304e-01
4.715097291909371990e-01
5.634070503130483853e-01
6.496678637714448090e-01
7.204157257307964857e-01
7.746733856332114199e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.147662555284808317e-01
2.147571707920211681e-01
2.147372205764235265e-01
2.146934665411066312e-01
2.145977820929174662e-01
2.143898629613277818e-01
2.139444960110401250e-01
2.130216492456648569e-01
2.112601992615236457e-01
2.086270438592676135e-01
2.081725499906605659e-01
2.399709257130270001e-01
3.541815985078609619e-01
4.715687843219843467e-01
5.635895894673873530e-01
6.498116124642446811e-01
7.204901811339005091e-01
7.747095838139559376e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.106960967482115477e-01
2.106869380275222248e-01
2.106668258586439912e-01
2.106227191357571416e-01
2.105262755241050221e-01
2.103167656085784265e-01
2.098682786069246964e-01
2.089403878440140305e-01
2.071765173006393512e-01
2.045782718980023451e-01
2.043666050794341604e-01
2.374773924410860659e-01
3.539162280916654524e-01
4.716485226979516554e-01
5.639132761831728846e-01
6.500763563201167328e-01
7.206291495202854502e-01
8.306540462900136035e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.034512802321270797e-01
2.034418656741583120e-01
2.034211924280985850e-01
2.033758587789280536e-01
2.032767495143409930e-01
2.030615321969795606e-01
2.026012358747466269e-01
2.016509423444729221e-01
1.998548947560077893e-01
1.972658847992010134e-01
1.974102310882036027e-01
2.328178398676931105e-01
3.533222138769160359e-01
4.717285225040598329e-01
5.644785771298318489e-01
6.505644675857696901e-01
7.208905990307263867e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.908473837744415480e-01
1.908371471413921883e-01
1.908146693808883965e-01
1.907653818932238676e-01
1.906576443190957093e-01
1.904237670378865488e-01
1.899239414494931499e-01
1.888939765466913223e-01
1.869577617807012537e-01
1.842272324401208750e-01
1.847792867277356643e-01
2.241484151364014354e-01
3.520349350140603573e-01
4.717296935632849242e-01
5.654431001285127323e-01
6.514665273276278867e-01
7.214223952306539900e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.701763709335402941e-01
1.701634574832289748e-01
1.701351006260307663e-01
1.700729156493895333e-01
1.699369553447445391e-01
1.696416683645550760e-01
1.690099269743716714e-01
1.677050584963434843e-01
1.652390810155049683e-01
1.617135713384347806e-01
1.622129094113005654e-01
2.118544101915354194e-01
3.494176924990674005e-01
4.714472967518418822e-01
5.670316401479572610e-01
6.531598537015017580e-01
5.105880742993512023e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.436084748452725324e-01
1.435864874783876477e-01
1.435381911851842940e-01
1.434322131329338335e-01
1.432001806499002272e-01
1.426946769534767345e-01
1.416056810075781158e-01
1.393203715084026240e-01
1.348311327122301839e-01
1.276165398761963110e-01
1.243747706391813562e-01
1.975891162233746057e-01
3.447734563598209290e-01
4.705312132942445769e-01
5.695257884483651001e-01
6.570400859999120380e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.666654591700817700e-01
1.665977650686917555e-01
1.664490314019714534e-01
1.661224654988729121e-01
1.654065276926780792e-01
1.638422507337103651e-01
1.604505256055324403e-01
1.532289161847905090e-01
1.386617506647965237e-01
1.195628352581429993e-01
1.010097920634631802e-01
1.864772875739895419e-01
3.394277719504136814e-01
4.690503969634928216e-01
5.733713784609488773e-01
1.149932852792044047e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.344297437458836120e-01
4.343343851513740694e-01
4.341248293357354293e-01
4.336645291703798422e-01
4.326544737092731796e-01
4.304429941411044847e-01
4.256249392068193194e-01
4.152445330491972841e-01
3.934540756068395373e-01
3.506135352233064051e-01
2.818536448505831737e-01
2.465863982978900582e-01
3.501595007246849356e-01
4.711412550202942473e-01
5.820874806660346623e-01
8.690599618409853733e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.098688731531982432e+00
1.098526948612212450e+00
1.098171369915701634e+00
1.097390072757328250e+00
1.095674429326483956e+00
1.091912216279205872e+00
1.083687029471573027e+00
1.065825264873931255e+00
1.027622075911303723e+00
9.487641873340338927e-01
7.999989393631057322e-01
5.871411000682612569e-01
4.901497410214412653e-01
5.682186146626254653e-01
1.699959170837998856e+00
3.352086271560062158e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.619585384668624339e+00
2.619340873518950286e+00
2.618803407421404827e+00
2.617622162078356407e+00
2.615026849280153165e+00
2.609328721216229496e+00
2.596837732472182303e+00
2.569550610776067945e+00
2.510401715763567854e+00
2.384454715155774895e+00
2.127641522835102439e+00
1.662910654921588627e+00
1.231159767076428491e+00
2.400768054164627241e+00
7.850191827400406552e+00
6.246877290189556220e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.935426495771717548e+00
4.935170781263798823e+00
4.934608649520202839e+00
4.933373004145956919e+00
4.930657251857585521e+00
4.924690259169514306e+00
4.911588443192107967e+00
4.882863169565019312e+00
4.820093882568882826e+00
4.683991791198140575e+00
4.394491538494564864e+00
3.811066492118210469e+00
3.101980404746710107e+00
8.733550118579648469e+00
1.431743532622451731e+01
6.331028450456270207e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_RK_P1_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_RK_P1_maxeps.txt <==
3.510833468576699178e-13
4.915166856007377940e-13
3.510833468576699178e-13
2.106500081146019911e-13
3.510833468576699178e-13
3.510833468576699178e-13
9.999999999999999791e-17
3.510833468576699178e-13
4.915166856007377940e-13
2.106500081146019911e-13
7.021666937153401385e-14
3.510833468576699178e-13
7.021666937153401385e-14
3.510833468576699178e-13
2.106500081146019911e-13
2.106500081146019911e-13
2.106500081146019911e-13
7.021666937153401385e-14
7.131261279780690074e+02
1.885750506177082343e+03
5.186343508190296542e-14
5.186343508190296542e-14
3.111806104914176537e-13
5.186343508190296542e-14
1.037268701638059182e-13
1.037268701638059182e-13
1.037268701638059182e-13
2.074537403276117859e-13
2.074537403276117859e-13
3.111806104914176537e-13
9.999999999999999791e-17
5.186343508190291367e-13
9.999999999999999791e-17
1.037268701638059182e-13
3.111806104914176537e-13
2.074537403276117859e-13
3.111806104914176537e-13
7.930270903346449352e+00
8.669068232191762036e+02
1.708563873265088432e+03
2.298442169846257446e-13
1.532294779897505132e-13
7.661473899487526924e-14
9.999999999999999791e-17
7.661473899487526924e-14
1.532294779897505132e-13
7.661473899487526924e-14
7.661473899487526924e-14
7.661473899487526924e-14
1.149221084923128975e-13
3.830736949743764093e-14
2.298442169846257446e-13
1.532294779897505132e-13
1.532294779897505132e-13
7.661473899487526924e-14
1.149221084923128975e-13
7.661473899487526924e-14
2.387722868146813937e+02
8.854443254742249110e+02
1.489204300936391519e+03
9.999999999999999791e-17
9.999999999999999791e-17
8.488376572989063465e-14
1.414729428831510031e-13
8.488376572989063465e-14
9.999999999999999791e-17
1.414729428831510031e-13
5.658917715326042520e-14
8.488376572989063465e-14
1.414729428831510031e-13
1.131783543065208252e-13
1.131783543065208252e-13
1.414729428831510031e-13
1.697675314597812188e-13
2.829458857663021576e-14
8.488376572989063465e-14
2.829458857663021576e-14
3.618940340833567575e+02
8.293755780739852526e+02
1.264377894670228898e+03
2.089894851105149439e-14
2.089894851105149439e-14
4.179789702210298246e-14
9.999999999999999791e-17
2.089894851105149439e-14
6.269684553315446423e-14
6.269684553315446423e-14
2.089894851105149439e-14
4.179789702210298246e-14
2.089894851105149439e-14
4.179789702210298246e-14
8.359579404420595230e-14
2.089894851105149439e-14
4.179789702210298246e-14
1.044947425552574278e-13
1.044947425552574278e-13
5.157020055492533572e+01
4.033251995392359959e+02
7.384180932305606575e+02
1.053436590268195459e+03
4.438993768385524012e-09
4.630914293219225868e-14
6.174552390958967403e-14
1.234910478191792723e-13
6.174552390958967403e-14
9.999999999999999791e-17
3.087276195479484332e-14
1.543638097739742166e-14
4.630914293219225868e-14
6.174552390958967403e-14
1.234910478191792723e-13
9.261828586438449211e-14
9.999999999999999791e-17
7.718190488698707676e-14
3.087276195479484332e-14
7.718190488698707676e-14
1.364700322380022328e+02
3.954307251887274788e+02
6.361677428408831929e+02
8.653350279282499287e+02
1.278083766543822714e-05
2.083894618277821437e-07
9.999999999999999791e-17
3.420485832864062515e-14
2.280323888576041571e-14
2.280323888576041571e-14
9.999999999999999791e-17
3.420485832864062515e-14
3.420485832864062515e-14
3.420485832864062515e-14
3.420485832864062515e-14
4.560647777152082512e-14
9.999999999999999791e-17
2.280323888576041571e-14
9.999999999999999791e-17
5.700809721440103140e-14
1.757279377952215782e+02
3.618838759259456310e+02
5.356903483595505122e+02
7.030188520867320676e+02
9.703475232789832258e-05
3.990841437100122092e-05
1.986954543630544617e-06
2.526439185012551169e-14
5.052878370025101076e-14
5.052878370025101076e-14
5.052878370025101076e-14
2.526439185012551169e-14
8.421463950041839859e-15
3.368585580016734682e-14
4.210731975020917563e-14
2.526439185012551169e-14
8.421463950041839859e-15
1.684292790008367656e-14
3.368585580016734682e-14
4.169703178262663812e+01
1.840144657748884072e+02
3.174851235742639801e+02
4.435926585754256166e+02
5.661204466063567224e+02
5.680650681960765832e-04
2.882512622751867053e-04
1.206320800530038238e-04
1.158929775773911455e-05
1.866078465883403541e-14
5.598235397650207152e-14
2.488104621177871072e-14
2.488104621177871072e-14
3.732156931766805819e-14
2.488104621177871072e-14
2.488104621177871072e-14
1.244052310588935852e-14
3.110130776472338288e-14
2.488104621177871072e-14
1.866078465883403541e-14
7.136847352772710451e+01
1.747138671162098547e+02
2.707812254772023834e+02
3.626658988857494137e+02
4.525848202402876836e+02
1.891789010435903284e-03
1.488642831178916366e-03
8.282997815062279013e-04
3.499444137623817608e-04
5.386062344504282008e-05
1.837763791025883213e-14
9.188818955129417640e-15
9.999999999999999791e-17
1.378322843269412567e-14
2.756645686538824188e-14
2.297204738782353700e-14
2.297204738782353700e-14
3.675527582051764532e-14
4.594409477564709609e-15
5.898500566850207960e+00
8.274906166977622490e+01
1.568582604124718785e+02
2.263587229916738011e+02
2.935323535545871323e+02
3.596299115156396056e+02
5.252443290842683139e-03
4.791365364194787729e-03
3.879154698811376929e-03
2.331534961400450693e-03
1.003039137723092103e-03
2.115013434204772024e-04
3.393522646574818690e-15
1.018056793972445331e-14
1.018056793972445331e-14
6.787045293149636591e-15
1.357409058629927003e-14
1.018056793972445331e-14
1.357409058629927003e-14
1.357409058629927003e-14
2.555844372996065061e+01
8.269860133467254570e+01
1.358968667669679462e+02
1.864139926219286565e+02
2.356492407773562547e+02
2.842963803568251251e+02
1.364002349710365103e-02
1.313293855141388009e-02
1.209225324390672540e-02
1.001755764637111273e-02
6.382615540928308559e-03
2.776067787009377924e-03
7.497684283088636853e-04
1.760725074223113272e-09
7.519570910505963419e-15
5.013047273670642542e-15
7.519570910505963419e-15
2.005218909468255439e-14
1.002609454734128193e-14
1.253261818417660202e-14
3.535149909601296514e+01
7.652251178253176533e+01
1.148906896423097805e+02
1.517515596655309480e+02
1.879095767182007251e+02
2.237464416346174119e+02
3.441942176607971221e-02
3.389451941965656440e-02
3.275142373465177170e-02
3.037921600113485318e-02
2.562769680169728337e-02
1.716379766621837361e-02
7.603024356316191723e-03
2.454897904687866009e-03
1.414666540316943494e-05
7.405473776172299490e-15
1.110821066425844766e-14
7.405473776172299490e-15
1.295957910830152016e-14
6.837687788305276015e+00
3.809901271587291660e+01
6.760980134321945911e+01
9.542212543232437838e+01
1.223999201792675962e+02
1.489932625390401597e+02
1.754113085063347910e+02
8.562937650952147373e-02
8.507867989967493605e-02
8.387593016321576167e-02
8.126128129889463592e-02
7.578509595305939206e-02
6.478098782956510926e-02
4.493712279596377007e-02
2.028327385921364912e-02
7.435144562416835627e-03
2.079386359977989274e-04
5.469830908797722941e-15
5.469830908797722941e-15
9.999999999999999791e-17
1.388801039553448113e+01
3.672467128279300397e+01
5.794494350587426368e+01
7.819397356760157436e+01
9.798431039983577762e+01
1.175646154723895620e+02
1.370492598661145394e+02
2.097238972104093213e-01
2.091435464360361374e-01
2.078676496860521472e-01
2.050781315431228491e-01
1.990188219369449785e-01
1.862623121921840874e-01
1.605708407694793338e-01
1.139123704131883574e-01
5.256042468645966831e-02
2.145062979677706677e-02
1.280477293986859296e-03
2.020063204268297340e-15
1.544406808618503935e-01
1.688286335400814764e+01
3.327399165784630242e+01
4.861031820501379741e+01
6.340472833445976164e+01
7.794792712076572627e+01
9.237645663357231740e+01
1.067527898751581006e+02
4.949953588797120219e-01
4.943928429519342527e-01
4.930681630553633288e-01
4.901554486619160711e-01
4.837882748862170068e-01
4.699417938719429033e-01
4.408138570673750811e-01
3.819994149957701146e-01
2.746874542178191492e-01
1.312259113796403198e-01
5.714462240722340686e-02
5.378944687131659817e-03
4.650049789725655636e+00
1.724387806644713450e+01
2.900200119032837520e+01
4.013960176698898152e+01
5.097822942475238506e+01
6.167952865598146417e+01
7.231824425032584713e+01
8.292848140506289667e+01
1.061204249688461498e+00
1.060640942716109203e+00
1.059402431323810845e+00
1.056679012835008535e+00
1.050688559375543063e+00
1.037612788927161800e+00
1.009061741333577178e+00
9.494200388226752274e-01
8.282198159541827032e-01
6.044934574662468307e-01
3.080409111251384280e-01
1.400258321959745311e-01
7.047824936222371939e+00
1.615194872013757532e+01
2.462354505905840085e+01
3.274462159310056819e+01
4.070165563247887519e+01
4.858368835712983724e+01
5.643157071449459039e+01
6.426391571757191912e+01
1.882864907170486157e+00
1.882446883422864703e+00
1.881527845142558775e+00
1.879507158136102252e+00
1.875063541896657693e+00
1.865288195897433443e+00
1.844027466320427466e+00
1.797397172949996458e+00
1.701524645416210957e+00
1.506006366472600222e+00
1.138080166164985307e+00
1.004320909464037070e+00
7.854689856710419527e+00
1.438056712928385394e+01
2.051549893166640004e+01
2.645593504845293609e+01
3.230660954192627088e+01
3.811634286693033147e+01
4.390744299063205602e+01
4.969006636435145197e+01
2.639502568906296975e+00
2.639257132996086774e+00
2.638717608872038323e+00
2.637531718480068843e+00
2.634925614083539092e+00
2.629200994916039313e+00
2.616638781330417274e+00
2.589587389933933004e+00
2.530743933637534138e+00
2.415306072100959600e+00
2.190739291286814883e+00
2.657730732410398033e+00
7.700946307642718480e+00
1.238925889719731011e+01
1.685225290729252023e+01
2.120822917291911480e+01
2.551515823546766271e+01
2.979974456498696966e+01
3.407416474080256563e+01
3.834396028624574626e+01
3.056210035794375113e+00
3.056080851730822889e+00
3.055796922911113711e+00
3.055173067073001292e+00
3.053803190295224290e+00
3.050799440483578095e+00
3.044233909669487925e+00
3.030087739852436624e+00
3.000194299127018738e+00
2.940345586679865786e+00
2.836862944600012870e+00
3.422271784958142771e+00
7.047627107825098491e+00
1.043247868073092199e+01
1.369117291175043860e+01
1.689122548614181341e+01
2.006449753843623540e+01
2.322557827206464509e+01
2.638111257637046236e+01
2.953412385220001113e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_RK_P2_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_RK_P2_ERROR.txt <==
7.559508106103081104e-01
7.559493478964630642e-01
7.559422791980600076e-01
7.427685109542927488e-01
7.423334340292596645e-01
7.612472613758267670e-01
7.555124757589352091e-01
3.670704819070870872e+00
5.515953251968567367e-02
4.120714739958721701e-02
2.955448186742061153e-02
2.307242323263918732e-02
3.671454859421076355e-02
4.125309695717477299e-02
1.011337533383699361e-01
3.329090123886239150e-01
1.058532393859912712e+00
2.481878605655739136e+02
4.788784230859361557e+00
5.897702487527391568e+00
7.559508092321607364e-01
7.559493468057532084e-01
7.559422786742888700e-01
7.427685117735947085e-01
7.423334377571337850e-01
7.612472721764574901e-01
7.555125018869850440e-01
3.670704775566576483e+00
5.515951672826036045e-02
4.120709563867334946e-02
2.955439825796519690e-02
2.307251142942083610e-02
3.671477137694115905e-02
4.125355785902370259e-02
1.011344640634597308e-01
3.329078845944357101e-01
1.058500606500377028e+00
2.929887396116304785e+02
4.788784238304725882e+00
5.897702488183161229e+00
7.559508044176002084e-01
7.559493426435394126e-01
7.559422759980972684e-01
7.427685124105021242e-01
7.423334456109373924e-01
7.612472975844808420e-01
7.555125651803272779e-01
3.670704686365832803e+00
5.515949104681148324e-02
4.120698177922972605e-02
2.955420491307130318e-02
2.307272913140932455e-02
3.671532016824338718e-02
4.125469994674312024e-02
1.011362333043407530e-01
3.329050786821693975e-01
1.058419541944222608e+00
3.730665988226836038e+00
5.886511278038385697e+00
5.897702490084108184e+00
7.559507878927779201e-01
7.559493277168775061e-01
7.559422646689945013e-01
7.427685092670998079e-01
7.423334603645893592e-01
7.612473559387959998e-01
7.555127170370244949e-01
3.670704528096297548e+00
5.515947270816894121e-02
4.120674828820351104e-02
2.955377268967833426e-02
2.307326537617315071e-02
3.671666820555119504e-02
4.125752819183128167e-02
1.011406455432018736e-01
3.328980928974725195e-01
1.058210816992986691e+00
3.730666008770728403e+00
7.476660825997336701e+01
5.897702493961636705e+00
7.559507309205569792e-01
7.559492748877513213e-01
7.559422207820182260e-01
7.427684855759392191e-01
7.423334810740390699e-01
7.612474849655663789e-01
7.555130763225905710e-01
3.670704347544795798e+00
5.515957975088826154e-02
4.120633388226188631e-02
2.955286025548198650e-02
2.307458229249315443e-02
3.671996616994227525e-02
4.126452542260641843e-02
1.011516704887962387e-01
3.328806879029378996e-01
1.057666384290677497e+00
3.730666052174059555e+00
5.886511322736126317e+00
5.897702502492240484e+00
7.559505367772606510e-01
7.559490908262843645e-01
7.559420589427062742e-01
7.427683733781585973e-01
7.423334790221692847e-01
7.612477520396362385e-01
7.555139087140776422e-01
3.670704613330560750e+00
5.516035801492529672e-02
4.120586066044705509e-02
2.955113538714701851e-02
2.307780222827155586e-02
3.672798776034844753e-02
4.128181207671489245e-02
1.011792748971487715e-01
3.328372969706697715e-01
1.056221228582358895e+00
3.730666134349051699e+00
5.886511398236261350e+00
5.897702521993688052e+00
7.559498774259099108e-01
7.559484564810140528e-01
7.559414796191853414e-01
7.427679156582510656e-01
7.423332943546616658e-01
7.612482360687110594e-01
7.555157745810915371e-01
3.670707673803913718e+00
5.516401139399341319e-02
4.120655411839597299e-02
2.954867248459214224e-02
2.308562378302486673e-02
3.674733146368067832e-02
4.132442250867994493e-02
1.012485894187050289e-01
3.327291140461841601e-01
1.052293151968489715e+00
3.730666252251428450e+00
5.886511576056615347e+00
5.897702558278600904e+00
7.559476458831123624e-01
7.559462868381429113e-01
7.559394460880275446e-01
7.427661783091610292e-01
7.423322331012190967e-01
7.612488358397999644e-01
7.555197301317764236e-01
3.670723338522176249e+00
5.517885806868662313e-02
4.121455787405046284e-02
2.954868651562881851e-02
2.310443357214049531e-02
3.679337206954566564e-02
4.142907245364951807e-02
1.014232896233831921e-01
3.324597827487325574e-01
1.041264671642653905e+00
3.100899694433095277e+01
5.886511983916430601e+00
5.897702617051816532e+00
7.559401160388415919e-01
7.559389097778232980e-01
7.559324049131260770e-01
7.427598522487098842e-01
7.423275773619848472e-01
7.594016578389017891e-01
7.555272653798301707e-01
3.670789291495060169e+00
5.523507516783039695e-02
4.125553785538886575e-02
2.956936748985165841e-02
2.314895607468202623e-02
3.690071348656302069e-02
4.168453506711179701e-02
1.018656546847903355e-01
3.317929046016840355e-01
1.012616961926884773e+00
5.315700312570114328e+00
5.886512883747412772e+00
5.897702618828112087e+00
7.559147857413769378e-01
7.559139548643830642e-01
7.559082749373948751e-01
7.427374252237133323e-01
7.404595047830910826e-01
7.593903820004932470e-01
7.555382530512357864e-01
3.671043509212814193e+00
5.543932052185301246e-02
4.142807765603367248e-02
2.969020425648282238e-02
2.325161067603347120e-02
3.714248219697923598e-02
4.230166427239567817e-02
1.029919895592516788e-01
3.301679947885103328e-01
1.043488475962043083e+00
9.938469028670539274e+00
5.886514743835876473e+00
5.897702271453775680e+00
7.558298947103884169e-01
7.558299772661747351e-01
7.558263059018811569e-01
7.426594198193728902e-01
7.422412810363543390e-01
7.593366341389443663e-01
7.555394683859055771e-01
3.671975139968717272e+00
5.616129825287002192e-02
4.209295352360906822e-02
3.022348290069621149e-02
1.681932903715561978e-01
1.321025499871831599e+00
4.376483495651196931e-02
1.058768446589732903e-01
3.263924740265823909e-01
1.866478317499431716e+00
1.076030836796122436e+01
5.886518102632765981e+00
5.471374278311484041e+00
7.555469269337211635e-01
7.555491983213686868e-01
7.555503451684246752e-01
7.423922894094867608e-01
7.419982423208144606e-01
7.591177421229575728e-01
7.554602724941291703e-01
3.675307381481245805e+00
5.866099665329413404e-02
4.452791730903538081e-02
3.232615226327262975e-02
1.351510413574189995e+00
3.860119504390550210e-02
4.711396991590763306e-02
1.133012025673598849e-01
3.189635197398558719e-01
2.488961168896345555e+00
9.941548801858875350e+00
5.886522216217886516e+00
5.897689868391459811e+00
7.553747576541649522e-01
7.553818288998327413e-01
7.553936565038643636e-01
7.422532834078607866e-01
7.419160613390932690e-01
7.610945615121875729e-01
7.558248963298133116e-01
3.686818468887173239e+00
6.715971899657637023e-02
5.314342860409707742e-02
4.012195950694197322e-02
1.352838040945955722e+00
4.052344760579218441e-02
5.440078873929930781e-02
1.324082073970296314e-01
3.466495092330894034e-01
2.721545031275314219e+00
1.194286493146993600e+01
5.886518306959473534e+00
5.897649163381688098e+00
7.553451401281843225e-01
7.553629113071895773e-01
7.422812008602222011e-01
7.422888486539926944e-01
7.420768456178578054e-01
7.616010970371969169e-01
7.567697773727234400e-01
4.747607480740611230e+00
9.599087649691656621e-02
8.282527065150727119e-02
6.790360583145034490e-02
5.438385993790948447e+00
4.426246057704822517e-02
7.033838136249140338e-02
1.881241475344660186e-01
4.160109550294380232e-01
2.574063625489745988e+00
7.090712061984903336e+00
5.623288535665753152e+00
5.897498412317308869e+00
7.605972646202878718e-01
7.606322822746045542e-01
7.607078942378959763e-01
7.476187472984785476e-01
7.476774617358374897e-01
7.681687316643377450e-01
7.686544976467654111e-01
4.958173601498031324e+00
1.980109002371427673e-01
1.824585229800724795e-01
1.629393047314158793e-01
1.424239604267711901e-01
1.017084725930581524e-01
1.289780635722141133e-01
4.303720286220809044e-01
1.729477399852513919e+00
4.722853881040354196e+00
4.402845232780861373e+00
5.543167819516084727e+00
5.896957079774199251e+00
9.146401671723728422e-01
9.148514446729220095e-01
9.153126348711115856e-01
9.163104434682138866e-01
9.184166993751115005e-01
9.222399730654693428e-01
9.255888448850374539e-01
3.884330604975873236e+00
3.238570623477769583e+00
1.418452770426424481e+00
2.108263922631297138e+00
4.610979946343821689e-01
4.269313899029366088e-01
3.958519481149744279e-01
1.025592113041497777e+00
2.281363302506177693e+00
6.509164860524570884e+00
7.551279493286836342e+00
4.904981552956584778e+00
5.293502720462583078e+00
4.432519632055389458e+00
3.609500564496946229e+00
3.609464718840669661e+00
3.609451053797246622e+00
3.609716276801536061e+00
3.610988499038641830e+00
3.610720693439432250e+00
3.617770856767239085e+00
2.864130384286013964e+00
1.063013696282711029e+00
1.049739319132379611e+00
1.120900480002376076e+00
1.804716216495886094e+00
2.580693349529024072e+00
9.686452032990416683e+00
6.651447040913883946e+00
7.745272926285455384e+00
6.428194000289257026e+00
6.641561148266513115e+00
4.775269988534967425e+00
6.143829080444216828e+00
6.143589388060633816e+00
6.143080040032571354e+00
6.142044840015294049e+00
6.140158422574934605e+00
6.137056952085861994e+00
6.209576854687359315e+00
6.192591284029036913e+00
6.234977609411478383e+00
4.447927259888862395e+00
4.144053045362747767e+00
6.238495121912054131e+00
8.446581891702066969e+00
6.245372315327764490e+00
7.566192030393130707e+00
7.740895526288697148e+00
5.204995813823242834e+00
7.181586335609821958e+00
7.470231833477510186e+00
7.473498587523066838e+00
1.200635718709990485e+01
1.200468324119707297e+01
1.200100315447601140e+01
1.199313364129354120e+01
1.197810174953982987e+01
1.194505243420175589e+01
1.187233152389336155e+01
1.171104277500901247e+01
1.058331332862779739e+01
9.223153170595923100e+00
6.641129199251643023e+00
8.361854088227465454e+00
1.012788228849160532e+01
1.071850884485594690e+01
1.044662045750987822e+01
1.123396229551469183e+01
1.127624093400873662e+01
1.129535769317338811e+01
1.130403517806200497e+01
1.130802693337987641e+01
4.318537395589775230e+00
4.317942928357837218e+00
4.316635464941821709e+00
4.313758192046236672e+00
4.307417287295182362e+00
4.130723084169959591e+00
4.743431673349827626e+00
4.805126835413517483e+00
6.269635650261112580e+00
6.702219193150714460e+00
5.539716197777789120e+00
6.631069118862300549e+00
6.661871062233010399e+00
5.238672079972173101e+00
6.474861486659280629e+00
1.079733995400226476e+01
5.893666154108471389e+00
6.574956450778110195e+00
6.580346476876852257e+00
7.726377244374524444e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_RK_P2_IRES.txt <==
2.201542641526289756e+00
2.198700795474566316e+00
2.192486777790114694e+00
2.124978288937263926e+00
2.089061643583821848e+00
1.957022021753690888e+00
1.653069263496043995e+00
8.156143199260073473e+00
1.420209870323611845e-01
1.364745358834788258e-01
1.681007939418633357e-01
2.473555956490694485e-01
3.657142108411939319e-01
4.826004281474948199e-01
5.720957846420099413e-01
6.395822289483608092e-01
6.922509345622425148e-01
8.000000000000000000e+01
6.581499675600205101e+00
7.657782326604464451e+00
2.201542451361075070e+00
2.198700606438669158e+00
2.192486591218076430e+00
2.124978095088756458e+00
2.089061461478352921e+00
1.957021886245607911e+00
1.653069181389528852e+00
8.156119046706976405e+00
1.420216118122770710e-01
1.364754330812445460e-01
1.681017003573072044e-01
2.473562719907031193e-01
3.657145749257513789e-01
4.826005735182085088e-01
5.720958407396484757e-01
6.395822522159246848e-01
6.922509449660916303e-01
8.000000000000000000e+01
6.581499657094990852e+00
7.657782219536557022e+00
2.201541978093062735e+00
2.198700135970667713e+00
2.192486126858976814e+00
2.124977612586598230e+00
2.089061008086496862e+00
1.957021548412850809e+00
1.653068975980632738e+00
8.156059110461374217e+00
1.420231827389760726e-01
1.364776745501967981e-01
1.681039580693082236e-01
2.473579556277496205e-01
3.657154823002031208e-01
4.826009362646839773e-01
5.720959807545130671e-01
6.395823102613487077e-01
6.922509708766515502e-01
5.502038227873827125e+00
7.451690484921265067e+00
7.657781953710760092e+00
2.201540799121323388e+00
2.198698963938753081e+00
2.192484969967642972e+00
2.124976410385628789e+00
2.089059878023340033e+00
1.957020704848899673e+00
1.653068460695960029e+00
8.155910395631618570e+00
1.420271497043168740e-01
1.364832868518307818e-01
1.681095883543436420e-01
2.473621509436765009e-01
3.657177468620473326e-01
4.826018431213544568e-01
5.720963309060853597e-01
6.395824553288631531e-01
6.922510354861070025e-01
5.502034091003943139e+00
8.000000000000000000e+01
7.657781294411986295e+00
2.201537858422097038e+00
2.198696040428908205e+00
2.192482083962927764e+00
2.124973410981092048e+00
2.089057057275433671e+00
1.957018594125008448e+00
1.653067163404197126e+00
8.155541515636530292e+00
1.420372235341606504e-01
1.364973798072213751e-01
1.681236506897998417e-01
2.473726181911058142e-01
3.657234089757138151e-01
4.826041158105853768e-01
5.720972088522038312e-01
6.395828187559374767e-01
6.922511968598074050e-01
5.502023815716305499e+00
7.451688207101726746e+00
7.657779657673943419e+00
2.201530511365221709e+00
2.198688735913501446e+00
2.192474872277649478e+00
2.124965914680265300e+00
2.089050003045848314e+00
1.957013298492919384e+00
1.653063881975325833e+00
8.154627108431537152e+00
1.420629899180733680e-01
1.365328992611962722e-01
1.681588400481905388e-01
2.473987747251215064e-01
3.657375992172967050e-01
4.826098296992339942e-01
5.720994177055374053e-01
6.395837321287581867e-01
6.922516008076146088e-01
5.501998287935745857e+00
7.451684177383407715e+00
7.657775602081609456e+00
2.201512116908032279e+00
2.198670446608104623e+00
2.192456812453631443e+00
2.124947137875250913e+00
2.089032318650315911e+00
1.956999965945742215e+00
1.653055531713765847e+00
8.152363303628433755e+00
1.421294954378916620e-01
1.366228352595368345e-01
1.682470963535591391e-01
2.474642567452007835e-01
3.657732659082239546e-01
4.826242545400558082e-01
5.721049998982501439e-01
6.395860372684977202e-01
6.922526149164004439e-01
5.501934852714301272e+00
7.451674175391940658e+00
7.657765540267901905e+00
2.201465944368574235e+00
2.198624533456213559e+00
2.192411465483957045e+00
2.124899976154479120e+00
2.088987850779806532e+00
1.956966252374066739e+00
1.653034121745395435e+00
8.146772978780557395e+00
1.423030938345574425e-01
1.368518198478353987e-01
1.684689883781043396e-01
2.476285036020864916e-01
3.658632215267112464e-01
4.826608595004496793e-01
5.721191884394652982e-01
6.395918866954216631e-01
6.922551706247620507e-01
8.000000000000000000e+01
7.451649354142608317e+00
7.657740601084907617e+00
2.201349695022802866e+00
2.198508921886082046e+00
2.192297246364329322e+00
2.124781136150771577e+00
2.088875631486030393e+00
1.956860530886632255e+00
1.652978721493932213e+00
8.133037005012292653e+00
1.427623887893032517e-01
1.374384361099685314e-01
1.690280430078822116e-01
2.480411013109288521e-01
3.660909404044101478e-01
4.827543363332623128e-01
5.721555148968505700e-01
6.396068343025115288e-01
6.922616437498633202e-01
5.501385367173418750e+00
7.451587765437275301e+00
7.657678804947085638e+00
2.201056091769565182e+00
2.198216878218515191e+00
2.192008608856200969e+00
2.124480646112365534e+00
2.088572832196285312e+00
1.956641311455593613e+00
1.652833852785566382e+00
8.099619649561317303e+00
1.439961526165334516e-01
1.389497693825901825e-01
1.704372207771332748e-01
2.490774338922851772e-01
3.666691932750547611e-01
4.829947653634610871e-01
5.722493540171902371e-01
6.396453711288566657e-01
6.922781453443733746e-01
8.000000000000000000e+01
7.451435036173751136e+00
7.657525899964547023e+00
2.200312788049904711e+00
2.197477352012468188e+00
2.191277336587387659e+00
2.123718712402953290e+00
2.087868555238146406e+00
1.956077464303645597e+00
1.652450898435004811e+00
8.019916535177850747e+00
1.473580327076282337e-01
1.428513780101706154e-01
1.739743725602812541e-01
5.198893715948194050e-01
5.574708436569490999e-01
4.836175354580948271e-01
5.724943115462658438e-01
6.397458166930015677e-01
6.923205601979049995e-01
8.000000000000000000e+01
7.451056692612206156e+00
7.516222419742905281e+00
2.198431996166366531e+00
2.195605553556193357e+00
2.189425201598395265e+00
2.121786544250270801e+00
2.086029562834761375e+00
1.954622420511903380e+00
1.651429916528743824e+00
7.837311562544923227e+00
1.565648012823047386e-01
1.528325219103088550e-01
1.827223346842464791e-01
3.944697846290394327e+00
3.718395618208010234e-01
4.852366759039330457e-01
5.731408756114328984e-01
6.400110580137684524e-01
6.924308182966513181e-01
8.000000000000000000e+01
7.450121501194018947e+00
7.656218067714021913e+00
2.193712735854796314e+00
2.190907030648328480e+00
2.184772061342591609e+00
2.116922971688369959e+00
2.081380675424892690e+00
1.950906851811702980e+00
1.648707621751879682e+00
7.452787729361372904e+00
1.811753064937459690e-01
1.775328346318979789e-01
2.036379913466814240e-01
3.910612583810058940e+00
3.809170032872333245e-01
4.894101795492515339e-01
5.748618773374839508e-01
6.407216151566570428e-01
8.000000000000000000e+01
8.000000000000000000e+01
7.447819902181161744e+00
7.653941020945751461e+00
2.182186994993867923e+00
2.179426298105465953e+00
2.121465965591408764e+00
2.104987583395134809e+00
2.069910979183223976e+00
1.941535567917219929e+00
1.641603954086773731e+00
7.711979159936269035e+00
2.422407392493913514e-01
2.348672153292458709e-01
2.510387007374217383e-01
3.351622913446234975e+00
4.018146458235796192e-01
4.997067239046233955e-01
5.794265221561560875e-01
6.429528358679659217e-01
8.000000000000000000e+01
8.000000000000000000e+01
7.221378009249549201e+00
7.648425059863494191e+00
2.155873197493130444e+00
2.153199418269382548e+00
2.147353986232315659e+00
2.077526368578657578e+00
2.043349223120179747e+00
1.919552591704519751e+00
1.624365731737593688e+00
7.093817899324226239e+00
3.828871962701435039e-01
3.615735995506819678e-01
4.139467226169825098e-01
3.811562601466088052e-01
4.457002173130611422e-01
5.223503449543842603e-01
5.918777299832375105e-01
3.871022820053525493e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
7.635323989448399296e+00
2.214986158753698753e+00
1.592275026972757912e+00
1.584780717682148898e+00
1.568403807699705776e+00
1.990271957059094987e+00
1.875809245684196824e+00
1.589774971114291224e+00
9.953134544825061880e+00
3.403802076719683711e+00
3.480070964905049191e+00
3.410381098037765568e+00
5.696957008047703885e-01
5.393737134214743323e-01
5.666522493096810553e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.502417316778521084e+00
6.786920139555771669e+00
6.759155812520151407e+00
6.698524731288884482e+00
6.567175521424890583e+00
6.287598293136960947e+00
5.715257819445536569e+00
4.708366399023008242e+00
7.917487600186627894e+00
3.993765609329771316e+00
1.303724220823860769e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_RK_P2_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_RK_P2_maxeps.txt <==
3.510833468576699178e-13
2.808666774861359544e-13
2.106500081146019911e-13
3.510833468576699178e-13
2.808666774861359544e-13
4.915166856007377940e-13
6.319500243438055188e-13
4.915166856007377940e-13
3.510833468576699178e-13
7.021666937153401385e-14
4.915166856007377940e-13
2.106500081146019911e-13
4.915166856007377940e-13
7.723833630868732436e-13
3.510833468576699178e-13
4.213000162292038811e-13
3.916744023597197497e+02
2.143329527154917741e+03
3.775086183812743002e+03
5.338169878011121909e+03
2.074537403276117859e-13
4.149074806552234204e-13
1.037268701638059182e-13
3.111806104914176537e-13
5.186343508190296542e-14
2.074537403276117859e-13
6.223612209828348024e-13
1.037268701638059182e-13
3.111806104914176537e-13
4.149074806552234204e-13
4.149074806552234204e-13
1.037268701638059182e-13
1.037268701638059182e-13
2.074537403276117859e-13
5.186343508190291367e-13
4.149074806552234204e-13
8.031586877409943099e+02
2.054519751948108478e+03
3.236873908495893829e+03
4.378841098513180441e+03
3.064589559795008750e-13
2.298442169846257446e-13
1.149221084923128975e-13
9.999999999999999791e-17
1.532294779897505132e-13
1.149221084923128975e-13
7.661473899487526924e-14
2.298442169846257446e-13
1.532294779897505132e-13
2.298442169846257446e-13
3.830736949743760054e-13
2.298442169846257446e-13
3.064589559795008750e-13
3.064589559795008750e-13
2.298442169846257446e-13
1.532294779897505132e-13
9.563032712308425971e+02
1.858202287135483175e+03
2.717774101266291837e+03
3.554168221909846579e+03
1.131783543065208252e-13
1.980621200364113841e-13
1.414729428831510031e-13
1.697675314597812188e-13
8.488376572989063465e-14
3.395350629195621852e-13
1.697675314597812188e-13
2.546512971896717146e-13
1.131783543065208252e-13
2.546512971896717146e-13
1.131783543065208252e-13
1.131783543065208252e-13
3.678296514961922747e-13
2.829458857663018547e-13
1.131783543065208252e-13
2.722296853638086986e+02
9.672724989253664489e+02
1.619527300483331828e+03
2.246431979111595410e+03
2.860254229811463119e+03
2.298884336215661416e-13
6.269684553315446423e-14
6.269684553315446423e-14
8.359579404420595230e-14
1.880905365994632917e-13
1.044947425552574278e-13
1.671915880884118289e-13
1.671915880884118289e-13
8.359579404420595230e-14
8.359579404420595230e-14
1.880905365994632917e-13
8.359579404420595230e-14
1.462926395773603660e-13
1.671915880884118289e-13
1.671915880884118289e-13
4.036156246066024664e+02
9.026925455699453096e+02
1.375934341358331267e+03
1.834427822730268190e+03
2.285617058038730192e+03
7.718190488698707676e-14
9.261828586438449211e-14
9.261828586438449211e-14
7.718190488698707676e-14
6.174552390958967403e-14
7.718190488698707676e-14
1.234910478191792723e-13
3.087276195479484332e-14
9.261828586438449211e-14
6.174552390958967403e-14
6.174552390958967403e-14
3.087276195479484332e-14
9.261828586438449211e-14
9.261828586438449211e-14
5.386539567657191441e+01
4.427199568530376723e+02
8.029628295304603398e+02
1.147460859757757135e+03
1.483557990220090687e+03
1.815606120692920740e+03
3.420485832864062515e-14
4.560647777152082512e-14
6.840971665728122506e-14
4.560647777152082512e-14
6.840971665728122506e-14
6.840971665728122506e-14
5.700809721440103140e-14
6.840971665728122506e-14
6.840971665728122506e-14
4.560647777152082512e-14
9.121295554304161237e-14
7.981133610016141871e-14
5.700809721440103140e-14
9.121295554304161237e-14
1.544918721083331263e+02
4.311257777824348523e+02
6.919848714386578195e+02
9.435296961978974650e+02
1.190355938610745397e+03
1.434948406942195334e+03
8.421463950041839859e-15
1.684292790008367656e-14
1.684292790008367656e-14
5.895024765029283326e-14
3.368585580016734682e-14
2.526439185012551169e-14
3.368585580016734682e-14
7.579317555037649089e-14
4.210731975020917563e-14
8.421463950041839859e-15
7.579317555037649089e-14
6.737171160033465577e-14
6.737171160033465577e-14
5.052878370025101076e-14
1.944546058930249330e+02
3.936443385907156767e+02
5.831628640282807510e+02
7.673133271036563201e+02
9.488377516285740967e+02
1.129133842555999308e+03
4.354183087061272720e-14
1.244052310588935852e-14
5.598235397650207152e-14
2.488104621177871072e-14
3.110130776472338288e-14
3.732156931766805819e-14
1.866078465883403541e-14
2.488104621177871072e-14
4.976209242355740251e-14
2.488104621177871072e-14
4.976209242355740251e-14
8.708366174122539129e-14
2.488104621177871072e-14
4.736554591512819457e+01
2.012812890662035841e+02
3.452453536948549981e+02
4.833808702212216986e+02
6.184778762817519464e+02
7.521222798757328292e+02
8.850927511210416014e+02
1.837763791025883213e-14
2.297204738782353700e-14
3.216086634295294360e-14
2.756645686538824188e-14
1.378322843269412567e-14
2.756645686538824188e-14
3.675527582051764532e-14
1.837763791025883213e-14
2.297204738782353700e-14
3.216086634295294360e-14
1.837763791025883213e-14
3.216086634295294360e-14
9.188818955129417640e-15
7.995741856977058148e+01
1.902400370803102874e+02
2.946234808769396523e+02
3.955978477465798733e+02
4.948725627504776412e+02
5.933470476499644519e+02
6.914523579898833532e+02
1.357409058629927003e-14
2.375465852602371387e-14
2.036113587944890031e-14
2.036113587944890031e-14
2.036113587944890031e-14
9.999999999999999791e-17
2.036113587944890031e-14
2.375465852602371387e-14
1.357409058629927003e-14
1.357409058629927003e-14
2.714818117259852743e-14
3.054170381917333784e-14
4.481129870088556899e+00
9.102829441569870994e+01
1.705761263092482523e+02
2.465129692819129730e+02
3.205007219666618425e+02
3.935451023905093848e+02
4.661498724871823356e+02
5.385526374981780009e+02
5.013047273670642542e-15
1.002609454734128193e-14
1.253261818417660202e-14
1.002609454734128193e-14
1.253261818417660202e-14
1.503914182101192053e-14
1.002609454734128193e-14
1.754566545784723904e-14
1.002609454734128193e-14
1.754566545784723904e-14
2.506523636835319141e-14
1.002609454734128193e-14
2.903230938892455271e+01
9.023651325824151570e+01
1.478018788891892257e+02
2.032172591594990649e+02
2.575351138970559646e+02
3.113320585925660566e+02
3.648879693755833387e+02
4.183334350580424825e+02
5.554105332129225407e-15
1.481094755234459267e-14
7.405473776172299490e-15
5.554105332129225407e-15
1.110821066425844766e-14
9.256842220215373574e-15
9.256842220215373574e-15
1.110821066425844766e-14
7.405473776172299490e-15
1.295957910830152016e-14
1.851368444043073768e-14
9.256842220215373574e-15
3.923726242774814210e+01
8.325409870238426890e+01
1.250483585624670013e+02
1.655972654858005342e+02
2.055342762773837251e+02
2.451846523249170389e+02
2.847030516266713676e+02
3.241611002855452739e+02
4.102373181598292798e-15
1.367457727199429828e-14
9.572204090396011006e-15
8.204746363196582440e-15
5.469830908797722941e-15
6.837288635997152296e-15
5.469830908797722941e-15
6.837288635997152296e-15
1.093966181759544115e-14
8.204746363196582440e-15
1.777695045359257925e-14
7.537525283817714694e+00
4.172258340504295404e+01
7.351547779233881386e+01
1.039592111563115679e+02
1.336954082250530575e+02
1.630926757369489621e+02
1.923325954246337517e+02
2.215003213882069701e+02
2.506350834572456563e+02
6.060189612804889259e-15
8.080252817073183049e-15
3.030094806402445813e-15
4.040126408536593891e-15
8.080252817073183049e-15
7.070221214939036548e-15
4.040126408536593891e-15
3.030094806402445813e-15
6.060189612804889259e-15
4.040126408536593891e-15
8.080252817073183049e-15
1.557905696266689510e+01
3.999814850796508381e+01
6.303488817973403968e+01
8.527664395414849707e+01
1.071214681554461805e+02
1.287793666904232452e+02
1.503510307510094037e+02
1.718832303019439394e+02
1.933974300802054813e+02
2.732305667415599437e+00
2.729867720758886840e+00
2.724506865938306266e+00
2.712715362178120593e+00
2.686762834117998100e+00
2.629563008429665505e+00
2.507137856350681648e+00
2.244943666939262172e+00
1.704171702861219773e+00
6.280942831282215755e-01
2.856607006305521557e-01
1.857923290067588695e+01
3.617856537215084956e+01
5.292623145086903946e+01
6.921642399836822790e+01
8.528573492294999880e+01
1.012522475649728193e+02
1.171715525480120306e+02
1.330692946144808388e+02
1.489572100451791812e+02
6.603987205609863409e+00
6.602999604424586444e+00
6.600829182260473438e+00
6.596061196504440893e+00
6.585596075781883663e+00
6.562671702119320827e+00
6.512681823392999725e+00
6.407221308482215605e+00
6.193849862843334719e+00
5.794561090797269998e+00
5.288071620479658286e+00
1.880532966973031961e+01
3.153304037539220417e+01
4.374744833272665545e+01
5.570267234862215844e+01
6.753561251021970691e+01
7.931212561451185650e+01
9.106281522656286143e+01
1.028017269553767363e+02
1.145352747886083762e+02
8.472818336222163182e+00
8.472394192837318982e+00
8.471462377524185072e+00
8.469416872887476799e+00
8.464934535735741505e+00
8.455150906924798093e+00
8.433985648884318564e+00
8.389147660475117618e+00
8.301508756419103463e+00
8.151749908733428640e+00
8.066042737476470492e+00
1.755656538060162219e+01
2.679100192321918428e+01
3.572411916020837452e+01
4.451178835299710101e+01
5.323197239511606682e+01
6.192121951778523936e+01
7.059634752045033679e+01
7.926504366790864253e+01
8.793081219016804084e+01
8.838882092618469244e+00
8.838676622674205063e+00
8.838225347004541987e+00
8.837235335094325350e+00
8.835068910849456003e+00
8.830354750066831571e+00
8.820226680009216835e+00
8.799111480599130175e+00
8.758374720073895503e+00
8.697458643630103126e+00
8.737490825056939414e+00
1.562073591640987580e+01
2.234288826359315649e+01
2.889126753981193119e+01
3.535846196236204975e+01
4.178847815143711131e+01
4.820154376470123481e+01
5.460689173415777731e+01
6.100872769680579211e+01
6.740896583717359647e+01
8.394253177369250807e+00
8.394147324656254128e+00
8.393914919491253457e+00
8.393405455185911634e+00
8.392292481796594927e+00
8.389879748773216406e+00
8.384740532225105625e+00
8.374244798768996745e+00
8.355101416589265639e+00
8.332503122307571175e+00
8.415024701044886868e+00
1.346404825237486236e+01
1.837235714056164326e+01
2.318141148977674248e+01
2.794525939946590753e+01
3.268863902609266603e+01
3.742273330242854001e+01
4.215260938189199180e+01
4.688056785229693446e+01
5.160765428501907337e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_RK_P3_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_RK_P3_ERROR.txt <==
2.999905637432781713e+00
2.999902660819965039e+00
2.999888276784064001e+00
9.091832788346685401e-01
9.090595468671163193e-01
9.086110244877603215e-01
9.069382854139566019e-01
1.249349623848287294e+00
2.296489720376708454e-01
5.826644816493282697e-01
2.460593133036282076e-01
2.855946939765834358e-01
3.879066056912073290e-01
8.766620782676255441e-01
1.771949491307747149e+00
3.243417103739481000e+00
4.179362948573013270e+00
5.622854358556845789e+00
5.893702885035816408e+00
5.773362215204874026e+00
2.999905603401424870e+00
2.999902623795221768e+00
2.999888239791342670e+00
9.091832837386081279e-01
9.090595517733545128e-01
9.086110293852298625e-01
9.069382902844596028e-01
1.249349601530580944e+00
2.296489337725083069e-01
5.826644827978172403e-01
2.460592892734705939e-01
2.855945983883531047e-01
3.879065976287372486e-01
8.766620848959930656e-01
1.771949634951511365e+00
3.243417323340223479e+00
4.179362948723978732e+00
4.893070779829684191e+00
5.893702880870613114e+00
5.773362507141720279e+00
2.999905475906842423e+00
2.999902499477991036e+00
2.999888115459802496e+00
9.091833002113438589e-01
9.090595682527777832e-01
9.086110458536025281e-01
9.069383066840461805e-01
1.249349526496433826e+00
2.296488051589984924e-01
5.826644875836608506e-01
2.460592095754468300e-01
2.855942900135824969e-01
3.879066209792055853e-01
8.766621004090007219e-01
1.771950122126012328e+00
4.699392883835225909e+00
4.179362949334309185e+00
4.893071167839337043e+00
6.129126008373493306e+00
5.773366794206466146e+00
2.999905058708364436e+00
2.999902082240029522e+00
2.999887698177734929e+00
9.091833555241939369e-01
9.090596236129551144e-01
9.086111012221008698e-01
9.069383619141987429e-01
1.249349274264005105e+00
2.296483729007163799e-01
5.826645078383414500e-01
2.460589466473655229e-01
2.855931550119388818e-01
3.879067056757686816e-01
8.766621575168483949e-01
1.771951794584633033e+00
3.243420657177978228e+00
4.179362951053913200e+00
4.893072508174872937e+00
6.417051440689896857e+00
5.773377136683326860e+00
2.999903659767602981e+00
2.999900683131324630e+00
2.999886298834604670e+00
9.091835411484829876e-01
9.090598094747009972e-01
9.086112873226060982e-01
9.069385479995875077e-01
1.249348426613712038e+00
2.296469205966950311e-01
5.826645950710748201e-01
2.460580859904198670e-01
2.855893343483558722e-01
3.879070212936607254e-01
8.766623824859458569e-01
1.771957593756181115e+00
4.345199325725066508e+00
4.179362955746906749e+00
4.893077132597665191e+00
8.454476152129283051e+00
5.785105444367473204e+00
2.999898976308912335e+00
2.999895999218669118e+00
2.999881613863848440e+00
9.091841632482017266e-01
9.090604328147482427e-01
9.086119124207026054e-01
9.069391750821533815e-01
1.249345580478721018e+00
2.296420451551146324e-01
5.826649754599309006e-01
2.460553021330912360e-01
2.855761653065713723e-01
3.879082054432714255e-01
8.766632114774699502e-01
1.771977864424110871e+00
4.668813612202094454e+00
4.179362968571699533e+00
4.893093414363214322e+00
5.898629827448195861e+00
5.773526521793696631e+00
2.999883345388005385e+00
2.999880366009226140e+00
2.999865975727941336e+00
9.091862432319078868e-01
9.090625189640434423e-01
9.086140087965911549e-01
9.069412873837189304e-01
1.249336042731629792e+00
2.296257075909938494e-01
2.134169701308114286e-01
2.460464658979558406e-01
2.855304084766947526e-01
3.879127472949919775e-01
8.766663278149542382e-01
1.772049752626612573e+00
4.668816518495380485e+00
4.179362995011160820e+00
4.950932015382903728e+00
5.893706085966037733e+00
5.940405420224982080e+00
2.999831470088670571e+00
2.999828480426315558e+00
2.999814067458897782e+00
9.091931664973980087e-01
9.090694719244014621e-01
9.086210157451677372e-01
9.069483898795654975e-01
1.249304212035751371e+00
2.295711647345874407e-01
2.132885684480920196e-01
2.460192918790116423e-01
2.853698245562881208e-01
3.879305242978147716e-01
8.766783187658953036e-01
1.772309448946805421e+00
4.668826278252484308e+00
4.179362979942525591e+00
4.893360759062742815e+00
5.893723986430821071e+00
5.773834974090816807e+00
2.999661109269866621e+00
2.999658072368389217e+00
1.330279585376436424e+00
9.092160159257464125e-01
9.090924615475522996e-01
9.086442752721910487e-01
9.069721605735832082e-01
1.249198867531790880e+00
2.331107773692485119e-01
5.808656229620816625e-01
5.341274878461339526e+00
2.847994573770778470e-01
3.880017026411638481e-01
8.767256011604468435e-01
1.773271104665816278e+00
3.253124545645084797e+00
4.179480690353252648e+00
4.894140405388468729e+00
8.453514992729099120e+00
5.773444728606888177e+00
2.999112657089703760e+00
1.329811451975994707e+00
9.093192464444647127e-01
9.092904687719496337e-01
9.091675649541081095e-01
9.087206790933350931e-01
9.070511273525558860e-01
1.248856253937278282e+00
2.349640211092574038e-01
5.810209981161403858e-01
2.457375871186537331e-01
2.827463816609461777e-01
3.882919397912533155e-01
8.769166577974193411e-01
1.768004675300594242e+00
4.557275582546178150e+00
4.179357955351052922e+00
4.901928432430061378e+00
5.893832831008779749e+00
5.774932947696852281e+00
2.997413889640749840e+00
1.328322654441991935e+00
9.095543463017705665e-01
9.095269624210527981e-01
9.094070299868960428e-01
9.089662530748081615e-01
9.073090995798881453e-01
1.247780218076083303e+00
2.328637407775394075e-01
5.835248808728080716e-01
2.269690918686539660e-01
1.299934047902447709e+00
3.894901644673409158e-01
4.178265147644763644e+00
1.791700284145174349e+00
4.650168496295767895e+00
4.179459523226693562e+00
4.909397120468273812e+00
8.453642979387669953e+00
5.775697594757065900e+00
9.102524601164303508e-01
9.102526297383910503e-01
9.102495113350315137e-01
9.102282837798315596e-01
9.101216079248927171e-01
9.097086359203844230e-01
9.081090076003514033e-01
1.244621445495267320e+00
2.264777934500854795e-01
5.894496889487387259e-01
2.457385256149918484e-01
4.019023778632137223e+00
3.944474445104884097e-01
8.810373521000181007e-01
2.254538704200117039e+00
4.729669819625955007e+00
4.179135484835456715e+00
4.961629927475254220e+00
7.878150037301216990e+00
6.108782108208585804e+00
9.136976730878804132e-01
9.137038776403613172e-01
9.137125958134892922e-01
9.137104998476883733e-01
9.136133867209226267e-01
9.130840402201443329e-01
8.624443694117797099e-01
8.430335845726834032e-01
2.157927379675864676e-01
1.545159617859839241e-01
4.771252832920350073e+00
7.954147951928814964e-01
4.171781806663671377e-01
8.957424728333812647e-01
2.018532840458067579e+00
4.674741819239595308e+00
4.177973686645886531e+00
4.646689693879052285e+00
5.895654280589432972e+00
5.837392668855144962e+00
9.234855508813194502e-01
9.235173102962143110e-01
9.235822060339431427e-01
9.237035313626137389e-01
9.238766861019548360e-01
9.239308896142605088e-01
6.549776147984781360e+00
2.325679744670912097e-01
2.400548294929574222e-01
2.830725139658214040e+00
5.142402189304372762e+00
2.617513715323306345e-01
5.242509923808593708e-01
9.675580329971023019e-01
2.364195038661240478e+00
4.690589492602179611e+00
4.171860879785816323e+00
5.772885191926681259e+00
8.858308052175729586e+00
6.396028328545218855e+00
2.762998485031484819e+00
2.762456232572434001e+00
2.761258304819957043e+00
2.758598642032231041e+00
2.752631124739743029e+00
3.425259445601974928e+00
3.615811481643047998e+00
7.476748415767410449e+00
7.524276924110324671e+00
8.372925115179709721e+00
2.894957833944150627e-01
7.157198610425113960e-01
8.973724396574043194e-01
2.082933904453760476e+00
2.247671611290190441e+00
4.725316651376109789e+00
4.032054686021600887e+00
7.448093015632063718e+00
5.878169637521834190e+00
6.412900598621165571e+00
1.908786222473926930e+00
1.909316071807478643e+00
1.910484748270429911e+00
1.913072565031510575e+00
4.958687384247873808e+00
1.979998189380282270e+00
1.998453673178190781e+00
3.467050758280413980e+00
4.298401809871386092e+00
3.116301896764959167e+00
3.671059879869012832e+00
4.607081662936939104e+00
4.361008217545582433e+00
4.619620439269121803e+00
2.860751067855211272e+00
4.411876922303848758e+00
5.332729818245984355e+00
5.832874600487403249e+00
5.957971165973542149e+00
5.872069759102961584e+00
4.639235891887354413e+00
4.943739701161141475e+00
5.073294173431512455e+00
5.066809046394161520e+00
1.075173666681971341e+01
8.714578547539506559e+00
6.093066796990645351e+00
5.923680013266102051e+00
6.616988045875440427e+00
7.358907496053758379e+00
7.906355676527577536e+00
1.154528851343595086e+01
7.217116855431646272e+00
8.756224121185750775e+00
1.147171456288343627e+01
9.616041041599929784e+00
8.143667565145065623e+00
1.080795493744019886e+01
1.069154103455014315e+01
1.022314460264092162e+01
7.791493165566953039e+00
7.794856731920334347e+00
7.806503562735086277e+00
9.181183528390725712e+00
9.772477124895319278e+00
1.095207641786493369e+01
1.104031845642867005e+01
1.123235508333609189e+01
1.158300723647162300e+01
1.196125447558883792e+01
1.480716069376591726e+01
1.160821825468098822e+01
1.205004319111141520e+01
1.228163864210408107e+01
1.233484329706143967e+01
1.235560352589273592e+01
1.236672776743935565e+01
1.236594526595445487e+01
1.237009734041105347e+01
1.310928142709400568e+01
1.108907572131519359e+01
1.109110340404516393e+01
1.109556041301385498e+01
1.110535531028470047e+01
1.112686899381142425e+01
1.166639802336916887e+01
1.172797631019785136e+01
1.198770060661589199e+01
1.266679515145658108e+01
1.240741855708915331e+01
1.349369329288431985e+01
1.186711170565939355e+01
1.261068584352598521e+01
1.291861140331857705e+01
1.295746795164939336e+01
1.299520339649404299e+01
1.302089471264232401e+01
1.300753034885427972e+01
1.361597455586746719e+01
1.607447957096608349e+01
1.208382416221731859e+01
1.208635141691945414e+01
1.209191130950229365e+01
1.210415275650284705e+01
1.213114596390232691e+01
1.350418807023345025e+01
1.349804023327520319e+01
1.348331790035125799e+01
1.342869195961589490e+01
1.377307813917250456e+01
1.247930150240272340e+01
1.273764036181432324e+01
1.315409141696479622e+01
1.351521606732183756e+01
1.354725655571555265e+01
1.358098891490724114e+01
1.359820843585243466e+01
1.421250603886888975e+01
1.423480496957505004e+01
1.607021812713452036e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_RK_P3_IRES.txt <==
9.289463202370541239e+00
9.271112337651361557e+00
9.231007180123961930e+00
2.243764489403752727e+00
2.226192155288984065e+00
2.188267352009871658e+00
2.108111540506981907e+00
2.670873102336198457e+00
4.170871569074554586e-01
5.178781812010625485e-01
5.770843939031409242e-01
6.627814814315988734e-01
5.280964124349828426e-01
5.792989417703472421e-01
6.063392343348379399e-01
5.545423824414094760e+00
3.246017796496456498e+00
5.116499253710637518e+00
8.321722511815494272e+00
1.047083226478043549e+01
9.289463181269432823e+00
9.271112316932528685e+00
9.231007160218275942e+00
2.243764517405902659e+00
2.226192183452966766e+00
2.188267380498156722e+00
2.108111569567145072e+00
2.670873097231262427e+00
4.170871418247170115e-01
5.178781797298523948e-01
5.770843892066719327e-01
6.627814797780580136e-01
5.280964126995434382e-01
5.792989439024937015e-01
6.063392326923596753e-01
5.545423823877916547e+00
3.246017800424232380e+00
7.780202018970326705e+00
8.321722515862965963e+00
1.047083228037191027e+01
9.289463105582019153e+00
9.271112242521283520e+00
9.231007088592615872e+00
2.243764609016463574e+00
2.226192275637816298e+00
2.188267473848100941e+00
2.108111664994648304e+00
2.670873079690583296e+00
4.170870913923032108e-01
5.178781751412258050e-01
5.770843735848901757e-01
6.627814742592403885e-01
5.280964139246936417e-01
5.792989512701196553e-01
6.063392272562656560e-01
5.545423821951652954e+00
3.246017813561208776e+00
8.000000000000000000e+01
8.321722522912725850e+00
1.047083226852500815e+01
9.289462829453491111e+00
9.271111970777401012e+00
9.231006826376821905e+00
2.243764905501518747e+00
2.226192574214468145e+00
2.188267776677876864e+00
2.108111975510890801e+00
2.670873019016135608e+00
4.170869230988194509e-01
5.178781613419377594e-01
5.770843218247173612e-01
6.627814558873301731e-01
5.280964195733501843e-01
5.792989769507214115e-01
6.063392093700132879e-01
5.545423814900935611e+00
3.246017857410596896e+00
8.000000000000000000e+01
8.321722536090629063e+00
1.047083216479746248e+01
9.289461802862447826e+00
9.271110959269725171e+00
9.231005847658407149e+00
2.243765849919280075e+00
2.226193526373614784e+00
2.188268744662568821e+00
2.108112972514445183e+00
2.670872807376845071e+00
4.170863631903653501e-01
5.178781223691584223e-01
5.770841512915472205e-01
6.627813949536206506e-01
5.280964455335099839e-01
5.792990674408748930e-01
6.063391510168875120e-01
8.000000000000000000e+01
3.246018003406163643e+00
5.218358624642432275e+00
1.258081180780702013e+01
1.047083358206533887e+01
9.289457906538970633e+00
9.271107115200464932e+00
9.231002117230939774e+00
2.243768786061292264e+00
2.226196491758895224e+00
2.188271770150074680e+00
2.108116109936943428e+00
2.670872061809971498e+00
4.170845090086625628e-01
5.178780252365536851e-01
5.770835940816433363e-01
6.627811939431543786e-01
5.280965645758745053e-01
5.792993905590494430e-01
6.063389630174110811e-01
5.586504444169792194e+00
3.246018487753029369e+00
7.780202322499209622e+00
8.321722865508730749e+00
1.047083230450595082e+01
9.289442798746174290e+00
9.271092189951508189e+00
9.230987589121236070e+00
2.243777563732687330e+00
2.226205382221024376e+00
2.188280893732754251e+00
2.108125674627154833e+00
2.670869405886256764e+00
4.170784142978364306e-01
3.928531702124155034e-01
5.770817961318389644e-01
6.627805361636516235e-01
5.280971095949885674e-01
5.793005626304675859e-01
6.063383688371658531e-01
8.000000000000000000e+01
3.246020086010366956e+00
7.780201303045847894e+00
8.321723519104747169e+00
1.047083272116993236e+01
9.289382986002635789e+00
9.271033020885072418e+00
9.230929821113772249e+00
2.243802057728752075e+00
2.226230320200377921e+00
2.188306754530248366e+00
2.108153308867894982e+00
2.670859836725025804e+00
4.170586338294949291e-01
3.927676122473846010e-01
5.770761082162355615e-01
6.627784102585724257e-01
5.280996021540170782e-01
5.793048912465393885e-01
6.063365478723161672e-01
5.586536835869995166e+00
3.246025318032304874e+00
7.780191661040121609e+00
8.321725426013626858e+00
8.000000000000000000e+01
9.289141725624832091e+00
9.270794052449993217e+00
3.314412336541403103e+00
2.243861358648884696e+00
2.226291401013596793e+00
2.188371554914148476e+00
2.108225362678989967e+00
2.670825045795384600e+00
4.171982868067343753e-01
5.019224413808219820e-01
5.770586984535316377e-01
6.627716756995025715e-01
5.281109944129679379e-01
5.793211942463203368e-01
6.063312576833003176e-01
3.276398423723259956e+00
3.246042236103921397e+00
7.780130901765653917e+00
1.258080574729024192e+01
1.047073338845781976e+01
9.288154549651842729e+00
3.318710145902270092e+00
2.252011739760363174e+00
2.243954870939974811e+00
2.226392150610097431e+00
2.188487505482296758e+00
2.108371355930964253e+00
2.670698500380432883e+00
3.924360979239294722e-01
5.019428746348285619e-01
5.770085466856010870e-01
6.627510628182158303e-01
5.281630798269527638e-01
5.793838640100285042e-01
6.063174367521989572e-01
5.577109720587303698e+00
3.246095874415654503e+00
7.779798400803837666e+00
8.321746669206515179e+00
8.000000000000000000e+01
9.284089215072409473e+00
3.315980523748019326e+00
2.251828566270403620e+00
2.243785425548387114e+00
2.226252346176550656e+00
2.188410248785628287e+00
2.108419225301380706e+00
2.670250161234422492e+00
3.883180671569033682e-01
5.180737077901995669e-01
4.240677032845271976e-01
1.755230275717299726e+00
5.284018872711220283e-01
5.796297416181718232e-01
6.062901982620649832e-01
5.687347799268585469e+00
3.246260352041946629e+00
7.778106635774434174e+00
1.258070653092433666e+01
8.000000000000000000e+01
2.254336038812293719e+00
2.252674102959531854e+00
2.249026888863573603e+00
2.241039567756910600e+00
2.223627244288470806e+00
2.186041083998126577e+00
2.106567845659918170e+00
2.668829053956123687e+00
3.778625143469125369e-01
5.197353703823108795e-01
5.766801501953933151e-01
8.000000000000000000e+01
5.295055140859314946e-01
5.806141747005315601e-01
4.676489120655991094e+00
8.000000000000000000e+01
3.246734712949606028e+00
1.347677896953852539e+01
8.000000000000000000e+01
1.046012046462965728e+01
2.235400847275892833e+00
2.233784818776242354e+00
2.230238240880680678e+00
2.222470768146482811e+00
2.205534982073165562e+00
2.168963374324888171e+00
1.977180392442382084e+00
1.809122640852406150e+00
3.777473166485733058e-01
3.814941431372358416e-01
8.473731006902958995e+00
6.623568620712486643e-01
5.346434523029930386e-01
5.846331095478409789e-01
8.000000000000000000e+01
8.000000000000000000e+01
3.247936012866818434e+00
7.731643884803992783e+00
8.321738943835285340e+00
8.000000000000000000e+01
2.137210889027403748e+00
2.135758560984585053e+00
2.132571006476794206e+00
2.125588655704199414e+00
2.110358614605549299e+00
2.077438394066796423e+00
7.305113458222777467e+00
4.398966005956080894e-01
5.244789243529108802e-01
6.113692083668812449e-01
8.640731081658165280e+00
5.833893482381586892e-01
5.569696991909619532e-01
6.010682979620100008e-01
8.000000000000000000e+01
8.000000000000000000e+01
3.250007377900408390e+00
7.563718554664260907e+00
8.000000000000000000e+01
8.000000000000000000e+01
3.482609681845717731e+00
3.476747832719249587e+00
3.463918621335860148e+00
3.435990195003684633e+00
3.375897910823686843e+00
3.438693904393584244e+00
6.247585030681563900e+00
5.345349360650529569e+00
1.176773568506135170e+01
1.121296443168335877e+01
6.027407243002967929e-01
6.351868123889904405e-01
6.738114430512083253e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
3.223064458062941728e+00
3.221560153057619225e+00
3.218266556422103353e+00
3.211091410017274050e+00
7.860016322026668334e+00
4.311523032703587610e+00
3.191321504459689873e+00
8.677406008409271010e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.089125770737795662e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_RK_P3_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_RK_P3_maxeps.txt <==
4.704516847892744092e-12
4.704516847892744092e-12
4.564083509149678285e-12
4.844950186635810706e-12
4.844950186635810706e-12
4.985383525378876512e-12
4.423650170406612479e-12
5.266250202865007317e-12
4.283216831663545865e-12
4.564083509149678285e-12
3.581050137948214410e-12
1.755416734288345398e-12
9.128167018299408674e-13
4.915166856007377940e-13
9.830333712014747802e-13
5.240489742841541556e+02
2.758097317162179934e+03
4.900078701491758693e+03
6.969875295892322356e+03
8.999653413672918759e+03
5.082616638026436325e-12
4.978889767862632375e-12
4.978889767862632375e-12
4.771436027535024477e-12
5.082616638026436325e-12
4.771436027535024477e-12
4.875162897698828426e-12
4.460255417043612629e-12
4.252801676716004731e-12
4.149074806552200782e-12
3.319259845241766765e-12
1.659629922620889239e-12
7.260880911466404682e-13
2.074537403276117859e-13
7.260880911466404682e-13
1.027353711136180664e+03
2.653695609801076898e+03
4.212144091080708677e+03
5.727196880071034684e+03
7.219524157314016520e+03
5.286416990646314224e-12
4.520269600697582913e-12
4.673499078687329337e-12
4.826728556677075761e-12
4.826728556677075761e-12
4.826728556677075761e-12
4.979958034666822184e-12
5.056572773661694992e-12
4.443654861702709297e-12
4.137195905723215642e-12
3.447663254769353504e-12
2.221827430851368785e-12
7.661473899487512030e-13
4.213810644718135201e-13
1.078838284528860747e+01
1.227487825635151239e+03
2.407831904174875035e+03
3.544379636564445718e+03
4.655554004882796107e+03
5.753970618016705885e+03
4.894963823756933900e-12
4.781785469450417177e-12
4.951553000910191453e-12
4.781785469450417177e-12
4.838374646603675538e-12
4.838374646603675538e-12
4.781785469450417177e-12
4.612017937990642092e-12
4.385661229377607838e-12
4.272482875071091115e-12
3.593412749231987141e-12
1.725969903174431726e-12
2.829458857663021576e-14
5.375971829559730139e-13
3.506314788185301268e+02
1.246656703999775118e+03
2.104381135210008779e+03
2.935209474107340156e+03
3.751496856794869018e+03
4.560679892853841011e+03
4.744061312008570133e-12
4.660465517964368119e-12
4.994848694141175368e-12
4.953050797119074361e-12
4.785859209030671140e-12
4.702263414986469126e-12
4.869455003074872347e-12
4.702263414986469126e-12
4.326082341787560869e-12
4.284284444765459054e-12
3.490124401345535072e-12
1.734612726417258238e-12
7.314631978867995330e-13
2.089894851105147293e-13
5.167504270126054280e+02
1.167511349740118703e+03
1.792139357873738163e+03
2.400793176755917102e+03
3.001231365532372365e+03
3.597735927973776143e+03
4.800714483970433063e-12
4.769841722015640580e-12
4.831587245925226354e-12
4.800714483970433063e-12
4.646350674196469032e-12
4.738968960060847289e-12
4.738968960060847289e-12
4.646350674196469032e-12
4.584605150286884066e-12
4.306750292693747680e-12
3.473185719914333674e-12
2.022165908039033252e-12
1.852365717287688328e-13
7.749611227844785333e+01
5.692244304480798291e+02
1.041669880818184765e+03
1.497637517081551323e+03
1.944347039524322781e+03
2.386460820277291077e+03
2.826405415172520861e+03
4.822885024338103460e-12
4.800081785452344789e-12
4.845688263223861323e-12
4.822885024338103460e-12
4.822885024338103460e-12
4.754475307680827447e-12
4.800081785452344789e-12
4.754475307680827447e-12
4.526442918823243971e-12
4.230000813308383675e-12
3.431887452306828986e-12
1.767251013646402199e-12
1.026145749859217934e-13
1.976458599178858719e+02
5.564587375303775616e+02
9.000480217207791611e+02
1.233663862746221866e+03
1.562007044861263012e+03
1.887797409195859700e+03
2.212395061285518750e+03
4.800234451523545699e-12
4.716019812023137875e-12
4.800234451523545699e-12
4.817077379423625810e-12
4.749705667823299712e-12
4.817077379423625810e-12
4.716019812023137875e-12
4.648648100422810161e-12
4.530747605122238883e-12
4.193889047120604353e-12
3.486486075317161339e-12
1.886407924809325428e-12
1.263219592506273881e-13
2.493437183654788782e+02
5.097634361386058117e+02
7.602162290159111535e+02
1.004808029129038800e+03
1.246433709741218536e+03
1.486648399299924449e+03
1.726208658995418091e+03
4.795821657319937527e-12
4.783381134214050877e-12
4.770940611108163420e-12
4.783381134214050877e-12
4.783381134214050877e-12
4.783381134214050877e-12
4.733619041790501855e-12
4.696297472472840291e-12
4.509689625884530854e-12
4.173795502025569505e-12
3.427364115672309543e-12
1.934501342965728629e-12
6.156629458835701030e+01
2.591932062888328687e+02
4.483655638493783044e+02
6.313646047817836688e+02
8.109922914072081994e+02
9.889657526023592027e+02
1.166162090603201023e+03
1.342999894293280704e+03
4.801157904054564825e-12
4.782780266144310284e-12
4.801157904054564825e-12
4.828724360919947040e-12
4.782780266144310284e-12
4.791969085099437958e-12
4.755213809278928069e-12
4.681703257637909906e-12
4.525493335400744291e-12
4.213073490926409828e-12
3.477967974516193060e-12
1.888302295279009690e-12
1.022099668314922525e+02
2.458686489258637096e+02
3.835673874199448505e+02
5.175754984228997273e+02
6.496734866198914915e+02
7.808544940852225409e+02
9.116085748830347484e+02
1.042166446450660032e+03
4.812015112842335172e-12
4.791653976962892684e-12
4.798441022256041257e-12
4.825589203428630703e-12
4.798441022256041257e-12
4.791653976962892684e-12
4.771292841083451003e-12
4.676274206979385519e-12
4.520172165236990953e-12
4.201181036459048402e-12
3.468180144799071562e-12
8.532768467524453726e+00
1.168717423547729339e+02
2.211455755846357079e+02
3.216150221667448932e+02
4.199343049544042401e+02
5.171827593073591061e+02
6.139250853307032685e+02
7.104332986864422992e+02
8.068342217451277065e+02
4.807512335449123322e-12
4.797486240901786567e-12
4.802499288175454541e-12
4.792473193628117785e-12
4.792473193628117785e-12
4.782447099080780222e-12
4.747355768165101174e-12
4.672160059060072681e-12
4.521768640850014887e-12
4.205946662608886492e-12
3.484067855200559724e-12
3.697741877157115198e+01
1.163354143443625475e+02
1.921377169475987046e+02
2.656151711655006125e+02
3.378627494664114579e+02
4.095144223630159104e+02
4.808875847799583880e+02
5.521325353407034982e+02
6.233188518621169578e+02
4.809855217622523473e-12
4.809855217622523473e-12
4.798747006958271797e-12
4.802449743846355689e-12
4.791341533182104013e-12
4.780233322517850721e-12
4.758016901189346562e-12
4.680259426539582406e-12
4.528447214128133139e-12
4.195200894200553776e-12
3.487978148576425386e-12
5.010027578240057267e+01
1.077095999508528053e+02
1.629376686730049641e+02
2.167874500518384480e+02
2.699426574364454154e+02
3.227679392376829810e+02
3.754402910871546624e+02
4.280424931651813267e+02
4.806126651166372881e+02
4.798409164740935141e-12
4.790204418377744341e-12
4.798409164740935141e-12
4.803878995649728469e-12
4.795674249286537669e-12
4.771060010196967692e-12
4.749180686561793572e-12
4.672603053838683746e-12
4.527652534755652471e-12
4.191257933864830475e-12
9.629101131362638455e+00
5.356133265477997440e+01
9.539596061117644865e+01
1.357305481054455356e+02
1.752653746417545335e+02
2.144113122603447152e+02
2.533752228793790948e+02
2.922552844913709578e+02
3.310969894660350974e+02
3.699212023997114898e+02
1.036694644597728532e+00
1.030009453545632336e+00
1.015320244487840196e+00
9.830643353839698673e-01
9.123378257125972501e-01
7.618088157956406370e-01
4.410243426008614298e-01
4.680486444287237802e-12
4.524941577558735806e-12
4.196681306865453065e-12
1.957853910135864339e+01
5.156986925413886524e+01
8.200726097009565763e+01
1.115313507325641780e+02
1.405980150763207064e+02
1.694481718189375101e+02
1.981981328134617684e+02
2.269021664761498016e+02
2.555852366405658529e+02
2.842587560747744533e+02
1.272079162611568570e+01
1.271936068670568076e+01
1.271621848721800774e+01
1.270932796336607851e+01
1.269426358247376641e+01
1.266155337904020328e+01
1.259279403535224162e+01
1.245396185889506135e+01
1.219401293073653036e+01
1.185942923421460193e+01
2.359342177011830444e+01
4.681185454086902098e+01
6.900897780198276621e+01
9.066256935778827142e+01
1.120568698522508555e+02
1.333310487079756967e+02
1.545501533533269765e+02
1.757441171559010797e+02
1.969266266273107249e+02
2.181039219911265263e+02
1.637821512700626059e+01
1.637756732119674297e+01
1.637614467531154006e+01
1.637302432548845132e+01
1.636619934024272993e+01
1.635136387939886760e+01
1.631956959620873704e+01
1.625563898209594171e+01
1.613339108853477910e+01
1.595770292490036724e+01
2.405238548832085499e+01
4.092397408219146371e+01
5.715008686443469088e+01
7.305714877576737365e+01
8.881792765792359035e+01
1.045121755868921838e+02
1.201761716964517035e+02
1.358264095576156478e+02
1.514703896336489493e+02
1.671115232911848807e+02
1.684735563153164861e+01
1.684702179120332133e+01
1.684628873954583739e+01
1.684468136444963449e+01
1.684116784746473883e+01
1.683354121611233012e+01
1.681724807977246527e+01
1.678413514320188327e+01
1.672283609103632074e+01
1.664414662820825086e+01
2.257295592171547227e+01
3.485887923845410796e+01
4.674577246293565480e+01
5.844654482220433067e+01
7.006489886246802712e+01
8.164641280387652955e+01
9.321131022325496929e+01
1.047686784786831709e+02
1.163226279385901023e+02
1.278750235147403629e+02
1.583537566979198807e+01
1.583519778609092654e+01
1.583480729792036357e+01
1.583395160743799046e+01
1.583208379149345824e+01
1.582804210859032068e+01
1.581946978736012710e+01
1.580215007471804256e+01
1.577162626256307831e+01
1.574347575758790541e+01
2.016691451478643771e+01
2.913494895995696510e+01
3.785901378107259063e+01
4.647449938279515180e+01
5.504347230003983071e+01
6.359202273937929561e+01
7.213144074802184491e+01
8.066673726274974854e+01
8.920016574848018820e+01
9.773274590388943750e+01
1.416186987907742179e+01
1.416177394270926904e+01
1.416156343644671267e+01
1.416110259242684144e+01
1.416009881533813441e+01
1.415793730623944846e+01
1.415340445718868523e+01
1.414450563432636798e+01
1.413020540469165276e+01
1.412681921236515770e+01
1.744116460069240659e+01
2.400244103762393522e+01
3.041480526759317371e+01
3.676348691555463688e+01
4.308580174477114610e+01
4.939676663520009470e+01
5.570270603318883218e+01
6.200638796769686678e+01
6.830904893082126250e+01
7.461124669643280072e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_SSPRK_P1_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_SSPRK_P1_ERROR.txt <==
1.033165576258677776e-01
1.033165583937494802e-01
1.033165623169832181e-01
1.033165813095862084e-01
1.033166731135549826e-01
1.033171168264302164e-01
1.033192610340873535e-01
1.033296169329963321e-01
1.033795114652387021e-01
1.036175074365096593e-01
1.047123090396894773e-01
1.092303576490218781e-01
1.235266201860551888e-01
1.984949132475034295e-01
2.956512021404582025e-01
3.272854666858731054e-01
3.341225687488081908e-01
3.359964173056437797e-01
3.386924975696817275e-01
3.515788929878649882e-01
1.033092696577068564e-01
1.033092704652529281e-01
1.033092743750585046e-01
1.033092933577049177e-01
1.033093851420685133e-01
1.033098288157294209e-01
1.033119729662375780e-01
1.033223288623422165e-01
1.033722239939005999e-01
1.036102241945001806e-01
1.047050488405289609e-01
1.092232083494594774e-01
1.235199235166202780e-01
1.984908476430929103e-01
2.956516915963844361e-01
3.273026039619998384e-01
3.342209962560128700e-01
3.365028268245471299e-01
3.413355733210955978e-01
3.663407313288527534e-01
1.032959111402856484e-01
1.032959119477909055e-01
1.032959158459521576e-01
1.032959348037163771e-01
1.032960265381100834e-01
1.032964701105451855e-01
1.032986140852859974e-01
1.033089698252092903e-01
1.033588657235002678e-01
1.035968729479715689e-01
1.046917382442898170e-01
1.092100976922025790e-01
1.235076363511579123e-01
1.984833759929014729e-01
2.956525822912997592e-01
3.273341459790631847e-01
3.344031623495648531e-01
3.374508852508156243e-01
3.464002602621100713e-01
3.956206440446644046e-01
1.032714256922874080e-01
1.032714264720848152e-01
1.032714303523768334e-01
1.032714492518777005e-01
1.032715408572454918e-01
1.032719841664122701e-01
1.032741276485583393e-01
1.032844827272312305e-01
1.033343792064955330e-01
1.035723974974934458e-01
1.046673333662077043e-01
1.091860510079645241e-01
1.234850837717437477e-01
1.984696322420520520e-01
2.956541988223203021e-01
3.273922848892795168e-01
3.347414455360573360e-01
3.392384974694247490e-01
3.562334474773716231e-01
4.537729680532702203e-01
1.032265458157343579e-01
1.032265465767372020e-01
1.032265503870841289e-01
1.032265691352509673e-01
1.032266604189833875e-01
1.032271030521116767e-01
1.032292452082735901e-01
1.032395981441363436e-01
1.032894936430080596e-01
1.035275277295584079e-01
1.046225831756261299e-01
1.091419367818123459e-01
1.234436700519603580e-01
1.984443201027845938e-01
2.956571218046658567e-01
3.274996575491407325e-01
3.353724763826830824e-01
3.426406412524131140e-01
3.755975358998485114e-01
5.650001045833392688e-01
1.031442883914377578e-01
1.031442890720207922e-01
1.031442927156975553e-01
1.031443110839564414e-01
1.031444015273956100e-01
1.031448422915562380e-01
1.031469802673791597e-01
1.031573263812189389e-01
1.032072150056074361e-01
1.034452668991288210e-01
1.045405172357592172e-01
1.090609853521128519e-01
1.233675735906964444e-01
1.983976250436968458e-01
2.956623796143872940e-01
3.276984794894365338e-01
3.365566771113779887e-01
3.491919764371609891e-01
4.141182001761376519e-01
7.513949955832053273e-01
1.029935900760391015e-01
1.029935905539712954e-01
1.029935937716694033e-01
1.029936112108228857e-01
1.029936996322388526e-01
1.029941360629108432e-01
1.029962650489149173e-01
1.030065918923176727e-01
1.030564493901325596e-01
1.032945013005921731e-01
1.043900467651892039e-01
1.089124299884160763e-01
1.232276803629768214e-01
1.983113123581380921e-01
2.956717875259112782e-01
3.280679627982726054e-01
3.387965977209022039e-01
3.619833010589434408e-01
4.900257914234945611e-01
9.838005494390346106e-01
1.027174199604158206e-01
1.027174199663988818e-01
1.027174221278043670e-01
1.027174372521683920e-01
1.027175206276694647e-01
1.027179461692384610e-01
1.027200521992924220e-01
1.027303333296641363e-01
1.027801133066772593e-01
1.030181055294347725e-01
1.041140450790847133e-01
1.086396223263670219e-01
1.229701589683935697e-01
1.981513384806530276e-01
2.956884874764453275e-01
3.287578962928911497e-01
3.430768417396111158e-01
3.873000965502570447e-01
6.298941008201586200e-01
6.136099867397446950e+00
1.022120793504105313e-01
1.022120781576054960e-01
1.022120776878636395e-01
1.022120870285849470e-01
1.022121576978600177e-01
1.022125553424271388e-01
1.022146002604114590e-01
1.022247488644014990e-01
1.022742596249355540e-01
1.025118727721193446e-01
1.036080878598344690e-01
1.081387048952796165e-01
1.224957748424408410e-01
1.978535190136936905e-01
2.957175322359325564e-01
3.300541822536024461e-01
3.513597263967783157e-01
4.376738050117753853e-01
8.431679648160568252e-01
1.077057206714273363e+01
1.012884324684851234e-01
1.012884283041818462e-01
1.012884212953159002e-01
1.012884162576667690e-01
1.012884553019968575e-01
1.012887833464633097e-01
1.012906749269664036e-01
1.013004856595629277e-01
1.013492661959330410e-01
1.015855469478224998e-01
1.026809708395957088e-01
1.072186557421520303e-01
1.216205883283461714e-01
1.972977063381736729e-01
2.957683587472816900e-01
3.325114788493120921e-01
3.676205192213379269e-01
5.353641252506111670e-01
1.062820220517465719e+00
1.468876170331863840e+01
9.960695913710364280e-02
9.960694757865426463e-02
9.960692431742365627e-02
9.960688354560752467e-02
9.960684400943578543e-02
9.960699919878443498e-02
9.960851030880817081e-02
9.961748319655412687e-02
9.966443245079706359e-02
9.989702273237549557e-02
1.009879239521568745e-01
1.055329247075166565e-01
1.200074617604324767e-01
1.962548428339599138e-01
2.958561003236983566e-01
3.372210711568316976e-01
3.999391160795413569e-01
7.056593941074197351e-01
3.458238708908160319e+00
1.509480221913817921e+01
9.657243191659294068e-02
9.657240195367933211e-02
9.657233820258730173e-02
9.657220829446329369e-02
9.657197220321281361e-02
9.657169240033977586e-02
9.657223334958701944e-02
9.657900801983312911e-02
9.662084409851365296e-02
9.684151003046476136e-02
9.791581234411862733e-02
1.024602771848877880e-01
1.170433095231656895e-01
1.942905788968068981e-01
2.960107915941428414e-01
3.463773917320757123e-01
4.640867574218200398e-01
9.353730167577736232e-01
5.662025442112494922e+00
1.491941660565348826e+01
9.122255071506241153e-02
9.122247489066889758e-02
9.122231026903351858e-02
9.122195837285407283e-02
9.122123312514700266e-02
9.121987246129009685e-02
9.121801074470495263e-02
9.121937698932587602e-02
9.124874779183882179e-02
9.143995016467940107e-02
9.244870206208331831e-02
9.694121942300149009e-02
1.116507837576609374e-01
1.906044845521289444e-01
2.963258081065138216e-01
3.645044631032771099e-01
5.856629993515677368e-01
1.109408131222380023e+00
6.321893195992339010e+00
1.315517169264525954e+01
8.251533030624351450e-02
8.251518106963980081e-02
8.251485304305178348e-02
8.251413216760876412e-02
8.251254863651766303e-02
8.250907338938064106e-02
8.250146232452436335e-02
8.248486997616728822e-02
8.244907025032581493e-02
8.237365320878456409e-02
8.320896573253457051e-02
8.741541760680764106e-02
1.021089743237437730e-01
1.837625276523313089e-01
2.971214138565531071e-01
4.010446897221285334e-01
7.833926981715728655e-01
2.045845817646072540e+00
6.325753244168440759e+00
1.114038168631972781e+01
7.039649842284523285e-02
7.039613441217873469e-02
7.039533426410529704e-02
7.039357566095090502e-02
7.038971167019830721e-02
7.038122729962378865e-02
7.036262463856761407e-02
7.032196734239423708e-02
7.023374337901723552e-02
7.004541836076512429e-02
6.965897568874260259e-02
7.265961160305417499e-02
8.650308265831434251e-02
1.715264636509993557e-01
2.997018525347359130e-01
4.752622894503821249e-01
1.014383781985058741e+00
2.515305219735714637e+00
5.675250855069531752e+00
9.147462137842076402e+00
6.011364495605715785e-02
6.011288832853515368e-02
6.011122509379018125e-02
6.010756927939292504e-02
6.009953540300431302e-02
6.008188848225202300e-02
6.004316470601608891e-02
5.995837893067357954e-02
5.977365834767726926e-02
5.937573455832002162e-02
5.854131463263911178e-02
5.691210168497455590e-02
6.596532385441392088e-02
1.516253030246614841e-01
3.095696983585682349e-01
6.202852647450174395e-01
1.107933286844477783e+00
2.539724724719156779e+00
4.750246899575638615e+00
7.208554939080488388e+00
7.369351770001697499e-02
7.369782985287248733e-02
7.370730361894942129e-02
7.372810148759467719e-02
7.377368227476668872e-02
7.387320459795779226e-02
7.408869486508179447e-02
7.454647192533059297e-02
7.547582373931802091e-02
7.715132624970563735e-02
7.915428120606263218e-02
7.667855605596028690e-02
6.416519120441349644e-02
1.258842621262995787e-01
3.488851180203673130e-01
8.652965906765240911e-01
1.189546876911877549e+00
2.203678553308700216e+00
3.718799242370527836e+00
5.426023773852837628e+00
1.557711264922455319e-01
1.557808475013094662e-01
1.558022124843487788e-01
1.558491539836706907e-01
1.559522187045564445e-01
1.561781612544272391e-01
1.566718024527861131e-01
1.577421511088092920e-01
1.600231855720343765e-01
1.646919675385040138e-01
1.733567386296827606e-01
1.857074297896656734e-01
1.883286115316079035e-01
2.335748858419901264e-01
6.081891665371771394e-01
1.170746106334611403e+00
1.230816298163840639e+00
1.754052714878892916e+00
2.721363225652678519e+00
3.844707599687978039e+00
2.318367941609594807e-01
2.318541680678667671e-01
2.318923587699687205e-01
2.319762977485292643e-01
2.321607358316691572e-01
2.325657543303544239e-01
2.334539692934410327e-01
2.353960560547252723e-01
2.396142109473189952e-01
2.486403494479941245e-01
2.673534314024216263e-01
3.040733220377431212e-01
3.732785829355337315e-01
7.873978602214153355e-01
1.771994458947575568e+00
2.035714661002635317e+00
1.302494937773394312e+00
1.342584879484498339e+00
1.818302275649736233e+00
2.551110761558726736e+00
2.451971690248574420e-01
2.451975917738637989e-01
2.451985208217657697e-01
2.452005616846324731e-01
2.452050408127874892e-01
2.453200353415071200e-01
2.457441677332516117e-01
2.466672694124995568e-01
2.486510038619237362e-01
2.529245829608107177e-01
2.720173308935092127e-01
3.248682339615045489e-01
1.059833008598243698e+00
1.733922956207982091e+00
2.164929104045632435e+00
2.478160927924775603e+00
2.041038575403182787e+00
1.339471334875001363e+00
1.130361741702149647e+00
1.497661870511178384e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_SSPRK_P1_IRES.txt <==
2.197800939636606610e-01
2.197710114394082481e-01
2.197510653074118969e-01
2.197073164823438451e-01
2.196116252909428856e-01
2.194036034860419038e-01
2.189575873379789317e-01
2.180312793973553376e-01
2.162525509039974758e-01
2.135369603653186898e-01
2.127214242478537853e-01
2.428498673909641747e-01
3.543905704438197191e-01
4.714149910006287802e-01
5.631804192513177876e-01
6.494971048758289012e-01
7.203286008887646030e-01
7.746314304135010209e-01
8.168670496576829754e-01
8.501842261125927003e-01
2.197709039298631761e-01
2.197618215753777693e-01
2.197418758179287002e-01
2.196981278225895451e-01
2.196024384859884271e-01
2.193944209067851814e-01
2.189484147618856458e-01
2.180221322309442156e-01
2.162434757678252384e-01
2.135281170590379307e-01
2.127133795570731456e-01
2.428450346569486773e-01
3.543904686785886993e-01
4.714153968686237151e-01
5.631811930697230295e-01
6.494976604153419597e-01
7.203288797747611216e-01
7.746315633920265453e-01
8.168671090745346364e-01
8.501842488874670201e-01
2.197540688137334108e-01
2.197449867611031282e-01
2.197250416697071884e-01
2.196812951502495614e-01
2.195856091145382827e-01
2.193775990639966200e-01
2.189316107794345712e-01
2.180053737881607334e-01
2.162268471249182422e-01
2.135119087142346439e-01
2.126986263902143348e-01
2.428361558989243774e-01
3.543902659783161879e-01
4.714161334993274277e-01
5.631826092777578729e-01
6.494986790959059730e-01
7.203293914851131019e-01
7.746318074768548945e-01
8.168672181660543430e-01
8.501842907156064166e-01
2.197232356326692115e-01
2.197141541102438089e-01
2.196942101888688936e-01
2.196504662630242299e-01
2.195547860325399170e-01
2.193467892435275735e-01
2.189008325178506686e-01
2.179746764308740370e-01
2.161963821595433433e-01
2.134822026522200933e-01
2.126715662163342624e-01
2.428198311778609897e-01
3.543898545610947859e-01
4.714174656097165350e-01
5.631851997195673754e-01
6.495005472748652808e-01
7.203303307276922585e-01
7.746322557213538573e-01
8.168674185818287636e-01
8.501843675912164056e-01
2.196667828669403577e-01
2.196577022590101846e-01
2.196377603561818492e-01
2.195940209072712035e-01
2.194983507090645658e-01
2.192903768925283381e-01
2.188444750889838308e-01
2.179184609267601491e-01
2.161405789217793749e-01
2.134277620184520941e-01
2.126219225631778287e-01
2.427897859417668669e-01
3.543890023340302009e-01
4.714198625140820775e-01
5.631899343990439677e-01
6.495039739722806571e-01
7.203320555450569707e-01
7.746330794456033342e-01
8.168677870729392776e-01
8.501845090170226937e-01
2.195634684125946645e-01
2.195543893385207557e-01
2.195344508226933222e-01
2.194907188922012586e-01
2.193950655722269605e-01
2.191871305488686250e-01
2.187413221589918910e-01
2.178155523377840463e-01
2.160383920465089036e-01
2.133280023919070234e-01
2.125308254094898375e-01
2.427344168587619033e-01
3.543871996004224201e-01
4.714241452228602469e-01
5.631985791845387501e-01
6.495102608559731872e-01
7.203352250833691128e-01
7.746345945701758051e-01
8.168684653501260273e-01
8.501847695385198467e-01
2.193745109496623436e-01
2.193654343334069390e-01
2.193455012484673838e-01
2.193017813906412428e-01
2.192061552556349158e-01
2.189982831059924251e-01
2.185526279202562039e-01
2.176272667480239342e-01
2.158513451541632933e-01
2.131452306000139740e-01
2.123636113769047928e-01
2.426322126266153567e-01
3.543833077944408272e-01
4.714317221196807073e-01
5.632143405208509535e-01
6.495217988630165307e-01
7.203410546967639050e-01
7.746373849418399793e-01
8.168697157654234431e-01
8.501852503314075715e-01
2.190292309742588317e-01
2.190201579830605150e-01
2.190002329184321250e-01
2.189565309388098457e-01
2.188609452973780400e-01
2.186531679128684846e-01
2.182077487324446119e-01
2.172830391358268609e-01
2.155091791746807928e-01
2.128104706750539310e-01
2.120565826826523170e-01
2.424431772970793431e-01
3.543747495210389786e-01
4.714449382722675774e-01
5.632430196124962318e-01
6.495429826998269096e-01
7.203517900330475010e-01
7.746425328216223205e-01
8.168720258299616566e-01
8.501861398870027564e-01
2.183991522402902730e-01
2.183900836967801184e-01
2.183701685044421026e-01
2.183264886846585096e-01
2.182309539650249541e-01
2.180232991730997327e-01
2.175782007998219858e-01
2.166544426337478346e-01
2.148838422243595503e-01
2.121976447437355084e-01
2.114926649718125995e-01
2.420927103477304720e-01
3.543556404541745586e-01
4.714675163099874000e-01
5.632950584880681566e-01
6.495818971269754494e-01
7.203715924310378771e-01
7.746520528077701639e-01
8.168763061934782854e-01
8.000000000000000000e+01
2.172516939846698969e-01
2.172426280741522053e-01
2.172227188462831637e-01
2.171790529896980571e-01
2.170835530771192401e-01
2.168759946468248045e-01
2.164312037487776119e-01
2.155085807062726566e-01
2.137426569659406361e-01
2.110767509511853601e-01
2.104567241551534851e-01
2.414412431840185225e-01
3.543125131936476491e-01
4.715048912734612907e-01
5.633891146869082212e-01
6.496534314993210879e-01
7.204082036989761795e-01
7.746697172016234756e-01
8.168842706071549609e-01
8.000000000000000000e+01
2.151686015596697421e-01
2.151595264361378657e-01
2.151395972855096872e-01
2.150958892306084336e-01
2.150003042774171480e-01
2.147925962046821624e-01
2.143476562272263741e-01
2.134255698691764902e-01
2.116649394166834064e-01
2.090296190352296524e-01
2.085538361315599498e-01
2.402270950786787596e-01
3.542147114489707649e-01
4.715637318668378097e-01
5.635581700325754673e-01
6.497850437944184820e-01
7.204761059173568905e-01
7.747026493862965157e-01
8.168991792678603758e-01
8.000000000000000000e+01
2.114062965089516521e-01
2.113971679415066751e-01
2.113771219314790062e-01
2.113331600243109065e-01
2.112370317424295818e-01
2.110282003942919593e-01
2.105811343755200626e-01
2.096560260046394786e-01
2.078966325917635249e-01
2.053005274808906988e-01
2.050608725805129762e-01
2.379596439686265386e-01
3.539935991634093893e-01
4.716486681748907062e-01
5.638596169793140822e-01
6.500274575881156425e-01
7.206026018222578822e-01
7.747644691063586553e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.046717294804152043e-01
2.046624035194916369e-01
2.046419247929152641e-01
2.045970175577844774e-01
2.044988398395135021e-01
2.042856419976037397e-01
2.038296477328971623e-01
2.028881459561486800e-01
2.011082062785271019e-01
1.985392657542743855e-01
1.986608879353660984e-01
2.337230517425411547e-01
3.535007011928830156e-01
4.717515879742990026e-01
5.643910304724593097e-01
6.504746375883990739e-01
7.208398120069914317e-01
7.748817623197662430e-01
8.000000000000000000e+01
8.000000000000000000e+01
1.928302870562269566e-01
1.928203068968016298e-01
1.927983924737258492e-01
1.927503410426860408e-01
1.926453092924750310e-01
1.924173247203229131e-01
1.919301830507882944e-01
1.909267838913680793e-01
1.890425071811382141e-01
1.863945207706625418e-01
1.869839578901856258e-01
2.258295081673585836e-01
3.524358068692038382e-01
4.718252038254787672e-01
5.653128586216388252e-01
6.513020960129536352e-01
7.212913892396438653e-01
3.620533545089708127e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.729367900943643566e-01
1.729246354506672467e-01
1.728979458565719218e-01
1.728394218636959134e-01
1.727114889280100263e-01
1.724337476056442275e-01
1.718400809887645209e-01
1.706164475552657545e-01
1.683164969070121419e-01
1.650899976293103699e-01
1.659120438919493290e-01
2.139163611480542349e-01
3.502747981249385023e-01
4.717367512514196726e-01
5.668784425250217307e-01
6.528527441611621240e-01
7.222725333813769799e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.450611142799992648e-01
1.450413031950239240e-01
1.449977909551723176e-01
1.449023288116219610e-01
1.446934078378818711e-01
1.442386782054270455e-01
1.432611142050223274e-01
1.412195911109071222e-01
1.372575185375859153e-01
1.311243573588093125e-01
1.295560705940922985e-01
2.009596059605872898e-01
3.464501343975499026e-01
4.712620999877874528e-01
5.694864201914658919e-01
6.560414484155036030e-01
7.256443117254315345e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.478581750476224699e-01
1.477928082917252806e-01
1.476491955729641870e-01
1.473339095515213693e-01
1.466428773112843642e-01
1.451338905109341715e-01
1.425002953895396496e-01
1.381408804785123901e-01
1.290459011778078424e-01
1.117014679243254760e-01
9.574734215860382369e-02
1.896717437266605411e-01
3.421474479277568648e-01
4.705518311858555847e-01
5.739731525422246960e-01
6.680227100829150277e-01
6.271984753190350403e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
3.995727766661916758e-01
3.994821924560839621e-01
3.992831334718632830e-01
3.988459136391570015e-01
3.978866182055973422e-01
3.957868299467430795e-01
3.912148280682925527e-01
3.813780790616295158e-01
3.607988920956877177e-01
3.207305617994931635e-01
2.588653066292478933e-01
2.394684133093822886e-01
3.521180142493030574e-01
4.733094376411953741e-01
5.858116681757834510e-01
9.964192012457050440e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.028151910504259359e+00
1.027998479468315018e+00
1.027661260271107269e+00
1.026920318601371340e+00
1.025293363866040197e+00
1.021725985575580253e+00
1.013928455882465718e+00
9.970036293828036245e-01
9.608446437410490537e-01
8.864059154612071723e-01
7.470015117330132126e-01
5.529002503548086089e-01
4.812531381285738985e-01
5.745677594790415954e-01
1.385363959131137079e+00
3.483040094620220462e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.435974892318260920e+00
2.435742212246282623e+00
2.435230756162597654e+00
2.434106694222563316e+00
2.431637108277989068e+00
2.426215450134749041e+00
2.414332593505207569e+00
2.388383936950083886e+00
2.332183905544106928e+00
2.212738727021349217e+00
1.970184880498824675e+00
1.535299841427268497e+00
4.906547268896605196e+00
4.632690713126395465e+00
4.775390193407632822e+00
1.651575116106513619e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_SSPRK_P1_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_SSPRK_P1_maxeps.txt <==
2.106500081146019911e-13
2.106500081146019911e-13
3.510833468576699178e-13
3.510833468576699178e-13
3.510833468576699178e-13
9.999999999999999791e-17
3.510833468576699178e-13
3.510833468576699178e-13
9.999999999999999791e-17
3.510833468576699178e-13
9.999999999999999791e-17
3.510833468576699178e-13
2.106500081146019911e-13
3.510833468576699178e-13
9.999999999999999791e-17
2.106500081146019911e-13
9.999999999999999791e-17
3.510833468576699178e-13
7.021666937153401385e-14
1.538263949058062735e+03
1.037268701638059182e-13
5.186343508190296542e-14
5.186343508190296542e-14
9.999999999999999791e-17
1.037268701638059182e-13
1.037268701638059182e-13
1.037268701638059182e-13
2.074537403276117859e-13
1.037268701638059182e-13
3.111806104914176537e-13
1.037268701638059182e-13
1.037268701638059182e-13
9.999999999999999791e-17
2.074537403276117859e-13
3.111806104914176537e-13
9.999999999999999791e-17
1.037268701638059182e-13
3.111806104914176537e-13
4.149074806552234204e-13
1.704480970795240637e+03
9.999999999999999791e-17
7.661473899487526924e-14
7.661473899487526924e-14
2.298442169846257446e-13
9.999999999999999791e-17
3.830736949743764093e-14
9.999999999999999791e-17
2.298442169846257446e-13
1.532294779897505132e-13
1.532294779897505132e-13
3.830736949743764093e-14
9.999999999999999791e-17
2.298442169846257446e-13
3.830736949743764093e-14
1.149221084923128975e-13
2.298442169846257446e-13
1.532294779897505132e-13
1.532294779897505132e-13
5.562155643653283050e+02
1.642159406085942692e+03
1.697675314597812188e-13
1.131783543065208252e-13
1.980621200364113841e-13
8.488376572989063465e-14
5.658917715326042520e-14
1.697675314597812188e-13
9.999999999999999791e-17
1.697675314597812188e-13
1.980621200364113841e-13
1.414729428831510031e-13
2.829458857663021576e-14
1.414729428831510031e-13
8.488376572989063465e-14
5.658917715326042520e-14
5.658917715326042520e-14
5.658917715326042520e-14
8.488376572989063465e-14
8.488376572989063465e-14
7.482493539653013386e+02
1.479931191530669821e+03
6.269684553315446423e-14
4.179789702210298246e-14
2.089894851105149439e-14
8.359579404420595230e-14
1.253936910663089032e-13
6.269684553315446423e-14
1.044947425552574278e-13
1.253936910663089032e-13
1.671915880884118289e-13
4.179789702210298246e-14
8.359579404420595230e-14
1.253936910663089032e-13
6.269684553315446423e-14
9.999999999999999791e-17
6.269684553315446423e-14
4.179789702210298246e-14
6.269684553315446423e-14
1.236562880359778518e+02
7.722664361396895174e+02
1.282626306103476281e+03
4.630914293219225868e-14
9.261828586438449211e-14
1.543638097739742166e-14
9.999999999999999791e-17
9.999999999999999791e-17
7.718190488698707676e-14
1.080546668417818822e-13
3.087276195479484332e-14
4.630914293219225868e-14
1.234910478191792723e-13
3.087276195479484332e-14
4.630914293219225868e-14
1.543638097739742166e-14
1.543638097739742166e-14
1.543638097739742166e-14
4.630914293219225868e-14
7.718190488698707676e-14
3.015657468958771688e+02
7.208309822134538081e+02
1.083491753524387832e+03
6.840971665728122506e-14
1.140161944288020944e-14
9.999999999999999791e-17
2.280323888576041571e-14
2.280323888576041571e-14
1.140161944288020944e-14
9.999999999999999791e-17
3.420485832864062515e-14
1.140161944288019871e-13
6.840971665728122506e-14
2.280323888576041571e-14
2.280323888576041571e-14
7.981133610016141871e-14
3.420485832864062515e-14
5.700809721440103140e-14
1.140161944288020944e-14
7.981133610016141871e-14
3.508036082885263340e+02
6.381266106066026396e+02
8.988333320118048277e+02
6.716218754678447361e-06
5.895024765029283326e-14
4.210731975020917563e-14
3.368585580016734682e-14
9.999999999999999791e-17
4.210731975020917563e-14
1.684292790008367656e-14
8.421463950041839859e-15
9.999999999999999791e-17
3.368585580016734682e-14
3.368585580016734682e-14
8.421463950041839859e-15
9.999999999999999791e-17
4.210731975020917563e-14
4.210731975020917563e-14
1.684292790008367656e-14
9.964751920645065297e+01
3.446167728036376730e+02
5.467643393198911781e+02
7.356357402245098456e+02
6.872975865931619458e-05
2.269273515366315009e-05
1.189747931842501620e-07
9.999999999999999791e-17
2.488104621177871072e-14
1.866078465883403541e-14
2.488104621177871072e-14
4.976209242355740251e-14
9.999999999999999791e-17
3.732156931766805819e-14
9.999999999999999791e-17
1.866078465883403541e-14
3.110130776472338288e-14
1.866078465883403541e-14
6.220261552944680047e-15
9.999999999999999791e-17
1.505733172628368095e+02
3.138207532712524426e+02
4.582201573871805067e+02
5.957871799256945451e+02
4.220415744559036968e-04
1.869404609470242794e-04
7.264840018148045514e-05
2.072641767071099800e-06
9.999999999999999791e-17
9.188818955129417640e-15
4.594409477564709609e-15
2.756645686538824188e-14
2.297204738782353700e-14
4.594409477564709609e-15
9.188818955129417640e-15
9.188818955129417640e-15
2.756645686538824188e-14
1.378322843269412567e-14
1.378322843269412567e-14
1.171498547556113223e+01
1.604598672830149440e+02
2.737446672531766012e+02
3.779084562839718160e+02
4.784899020720010299e+02
1.507714772189289567e-03
1.127307471690377431e-03
5.357307728426355864e-04
2.218752929237831155e-04
1.516214539224849784e-05
6.787045293149636591e-15
1.357409058629927003e-14
3.393522646574818690e-15
1.357409058629927003e-14
1.357409058629927003e-14
1.018056793972445331e-14
1.018056793972445331e-14
1.018056793972445331e-14
1.696761323287408675e-14
1.018056793972445331e-14
5.795951800850505720e+01
1.520045604322762927e+02
2.322634154544919340e+02
3.079055980704708304e+02
3.816469126264325382e+02
4.300906791158927607e-03
3.850900536270457711e-03
2.977742929938512716e-03
1.572814626607176372e-03
6.604765146368260032e-04
7.951687189839452298e-05
7.519570910505963419e-15
5.013047273670642542e-15
9.999999999999999791e-17
1.002609454734128193e-14
1.503914182101192053e-14
7.519570910505963419e-15
1.002609454734128193e-14
7.519570910505963419e-15
5.013047273670642542e-15
7.176113287025398790e+01
1.357105089715144572e+02
1.932943906139661578e+02
2.484820166004265616e+02
3.026528810896375603e+02
1.133554531326550104e-02
1.082964599083399530e-02
9.812341336474074763e-03
7.803677897470872975e-03
4.481263667545753136e-03
1.908432501104510804e-03
3.336090514734248169e-04
5.554105332129225407e-15
3.702736888086150534e-15
3.702736888086150534e-15
9.256842220215373574e-15
1.851368444043075661e-15
7.405473776172299490e-15
7.405473776172299490e-15
1.663008434351863229e+01
7.211118027161008115e+01
1.169204455978767641e+02
1.585823831625603475e+02
1.989811344794024706e+02
2.388330041214649953e+02
2.895881534817871042e-02
2.843758194964388780e-02
2.729844807864527378e-02
2.497787471875505608e-02
2.037613419134410783e-02
1.249125234227986027e-02
5.392638539824613775e-03
1.248036680956981668e-03
9.999999999999999791e-17
8.204746363196582440e-15
1.367457727199431130e-15
2.734915454398861865e-15
9.999999999999999791e-17
6.837288635997152296e-15
2.995742951693848255e+01
6.643473369393385042e+01
9.836327677689700977e+01
1.286801015106874786e+02
1.583242496187313577e+02
1.876730967582734593e+02
7.325482658278967274e-02
7.270635026852337313e-02
7.151238721495332962e-02
6.890829712088591963e-02
6.354669355749152648e-02
5.284318703328232808e-02
3.406141783104228715e-02
1.485531240784092669e-02
4.253876941902899611e-03
3.093929086724482934e-06
4.040126408536593891e-15
5.050158010670741180e-15
5.050158010670741180e-15
5.050158010670741180e-15
3.319447782471058161e+01
5.836046654200212913e+01
8.135421662808842314e+01
1.035055015344796772e+02
1.252960909328764529e+02
1.469267800328491944e+02
1.841403888493244601e-01
1.835611555622091440e-01
1.822877186265393912e-01
1.795108446091527588e-01
1.734633240637893092e-01
1.609028561563694004e-01
1.357400807080214322e-01
9.096534851743728889e-02
4.049581141830350256e-02
1.351894086365649020e-02
1.671868499502253760e-04
4.476177143986666964e-15
2.238088571993334271e-15
1.083220378135467854e+01
3.198077592179082984e+01
4.975129869587281206e+01
6.642987306965989092e+01
8.266231611776530031e+01
9.870041828281972585e+01
1.146517626335737390e+02
4.512039157096516817e-01
4.505986798226189194e-01
4.492680200097330379e-01
4.463421575763978910e-01
4.399562928704783826e-01
4.260473603082017280e-01
3.970267594853479354e-01
3.386244612754377159e-01
2.334000843852167273e-01
1.070127736779096783e-01
3.945486758230286328e-02
1.475561242157599545e-03
5.510323137418335343e-15
1.457202926470453974e+01
2.882140895737986597e+01
4.154450232460688142e+01
5.370312006471182542e+01
6.562343200926402176e+01
7.743867621040696747e+01
8.920677893116254609e+01
1.005713341015322948e+00
1.005145679262329228e+00
1.003897593312150338e+00
1.001153121138418367e+00
9.951163588024506401e-01
9.819488234941833316e-01
9.531770460277048107e-01
8.932919428289960440e-01
7.717541576476333320e-01
5.485929510333451553e-01
2.682681196646107269e-01
1.079687431420473243e-01
2.408185237313662519e+00
1.503975786673030868e+01
2.497892977677370396e+01
3.417096693948176522e+01
4.306620666376248607e+01
5.183339231624461974e+01
6.054363527806258105e+01
6.922823568599315536e+01
1.818053951723292538e+00
1.817632776225680313e+00
1.816706816961778159e+00
1.814670952664990233e+00
1.810194153756260693e+00
1.800346749243449729e+00
1.778948396304546931e+00
1.732006268308627250e+00
1.635927320718988609e+00
1.440806012400796199e+00
1.076099339052772441e+00
5.981550671775932582e-01
5.872941774982605168e+00
1.403806112501606584e+01
2.110081813869768297e+01
2.778307563194638874e+01
3.430755300155412613e+01
4.076293165060537405e+01
4.718739483074948993e+01
5.359789887415366394e+01
2.550159989618963952e+00
2.549901871406714537e+00
2.549334463893139890e+00
2.548087261744461873e+00
2.545346306408377224e+00
2.539324922020715025e+00
2.526121879730927500e+00
2.497675184350786726e+00
2.436324808491125982e+00
2.315166302652724273e+00
2.080837981930280911e+00
1.670642077013441140e+00
6.831840774813081829e+00
1.242740751470909011e+01
1.750462669797682835e+01
2.238362081651556323e+01
2.717811187629043701e+01
3.193520542375306093e+01
3.667549262074712857e+01
4.140817647183040151e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_SSPRK_P2_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_SSPRK_P2_ERROR.txt <==
7.559508109463310976e-01
7.559493481665255921e-01
7.559422792614629572e-01
7.427685105677660493e-01
7.423334326511084047e-01
7.612472576160017601e-01
7.555124668122611409e-01
3.670704835301894509e+00
5.515953896514245308e-02
4.120716607250396457e-02
2.955451125083035507e-02
2.307239337392004430e-02
3.671447307894595141e-02
4.125294128277685185e-02
1.011335170298177238e-01
3.329093923646582187e-01
1.058542944791056151e+00
3.730665973667058211e+00
3.999189636847018114e+00
3.740004082200679925e+00
7.559508104881766943e-01
7.559493477753151947e-01
7.559422791855885393e-01
7.427685111650111915e-01
7.423334347164672886e-01
7.612472632157778474e-01
7.555124800968474608e-01
3.670704810880981661e+00
5.515952914737062146e-02
4.120713811623669121e-02
2.955446743428379042e-02
2.307243763732528402e-02
3.671458504678307144e-02
4.125317197059557434e-02
1.011338686189686975e-01
3.329088295104176698e-01
1.058527357401560787e+00
3.730665975749825058e+00
3.738421542481875637e+00
3.740004082577238265e+00
7.559508087183055558e-01
7.559493463801848501e-01
7.559422785221587837e-01
7.427685121563345483e-01
7.423334393149031429e-01
7.612472765863425028e-01
7.555125124863506514e-01
3.670704757304522392e+00
5.515950984644239774e-02
4.120707420592835402e-02
2.955436399418200424e-02
2.307254705265454967e-02
3.671486140081171856e-02
4.125374384437591191e-02
1.011347499663449445e-01
3.329074298850881464e-01
1.058487881260204766e+00
3.730665980667723591e+00
3.738421544197900293e+00
3.740004088969055118e+00
7.559508026716925677e-01
7.559493411530666673e-01
7.559422751017177422e-01
7.427685128503519474e-01
7.423334489569081152e-01
7.612473080099373401e-01
7.555125909106272797e-01
3.670704647981715585e+00
5.515947896566487929e-02
4.120693398401159557e-02
2.955412510633406709e-02
2.307281711555920350e-02
3.671554209590369156e-02
4.125516091077279651e-02
1.011369451516701823e-01
3.329039473711101205e-01
1.639254241662775087e+02
3.730665992021410027e+00
3.738421547533599121e+00
3.740004094985367900e+00
7.559507817422609355e-01
7.559493222734759987e-01
7.559422606970666036e-01
7.427685086059259145e-01
7.423334669200792879e-01
7.612473800797694423e-01
7.555127789661473248e-01
3.670704456161335560e+00
5.515945952449304024e-02
4.120664781223253026e-02
2.955359220482306482e-02
2.307348229510401347e-02
3.671721394803354604e-02
4.125867012801099493e-02
1.011424231614333064e-01
5.992723393433401213e-01
5.165955687600178869e+00
3.730666017351777164e+00
3.738421554355229492e+00
5.897702502709078587e+00
7.559507099677506003e-01
7.559492555476388098e-01
7.559422050807572679e-01
7.427684780335733761e-01
7.423334914547584651e-01
7.612475390389257246e-01
7.555132235360918491e-01
3.670704247484231075e+00
5.515960350593229755e-02
4.120614552691151400e-02
2.955247145979614937e-02
2.307511574443616223e-02
3.672130355388000811e-02
4.126735232929860248e-02
2.867529471579657319e-01
3.373435642485959729e+00
1.057451773280442042e+00
3.730666070639969689e+00
3.738421558011502110e+00
2.384092932571847001e+01
7.559504651265079866e-01
7.559490232426968603e-01
7.559420003334131888e-01
7.427683348679714470e-01
7.423334849858529427e-01
7.612478665970108249e-01
7.555142522504535441e-01
3.670704629143752840e+00
5.516060689947011736e-02
4.120559845711194158e-02
2.955036950854035560e-02
2.307910939456327137e-02
3.673124903005493824e-02
4.128880306532244776e-02
2.973939509801974967e-01
3.045997806767558824e+00
1.055658116049990713e+00
3.730666170730015274e+00
3.738421541544113769e+00
5.897702530872048321e+00
7.559496336029077890e-01
7.559482227650416997e-01
7.559412681365450526e-01
7.427677535033528899e-01
7.423332425408611934e-01
7.612484542522592879e-01
7.555165536395622716e-01
3.670708603279203341e+00
5.516526826208050654e-02
4.120659456620019007e-02
2.954744236404013499e-02
2.308881013414224720e-02
3.675522797102859229e-02
1.583840544952862084e+00
2.974640484015573239e-01
3.326852910524255025e-01
1.050790550245969790e+00
3.730666310996539448e+00
5.886511649820805658e+00
5.897702588722991024e+00
7.559468185836538678e-01
7.559454846036778308e-01
7.559386989590678452e-01
7.427655516973566963e-01
7.423318801525266020e-01
7.594033242210427304e-01
7.555214153579572489e-01
3.670728651610425608e+00
5.518413101851061403e-02
4.121698899108237890e-02
2.954789691024295797e-02
2.311214014539566403e-02
3.681229254296951303e-02
2.158392134629281145e+00
3.391579152453527701e+00
3.323499904085804313e-01
1.037169169204023245e+00
3.730666294969794183e+00
5.886512155922671852e+00
5.897702815700617940e+00
7.559373139103388040e-01
7.559361697142488179e-01
7.559298012662988286e-01
7.427575411259796923e-01
7.404791670249979418e-01
7.594013634942877733e-01
7.555306074856087406e-01
3.670812666347296638e+00
5.525543356378359583e-02
4.126944958505380373e-02
2.957506641368275527e-02
2.316737063632700808e-02
1.511060647153834591e+00
4.730744799429471570e-01
6.533798189357109543e-01
3.315172319337506557e-01
1.015200351730471739e+00
3.730665030598868892e+00
5.886513304365402099e+00
5.897703231665153645e+00
7.559052990605434896e-01
7.559046215492649656e-01
7.558992786655867047e-01
7.427291318972798484e-01
7.423026437615184436e-01
7.593867582392236359e-01
7.555436907152378589e-01
3.671136289132401753e+00
5.551450054314859689e-02
4.148934868815831040e-02
2.973038308368389573e-02
1.351144443313908150e+00
1.521197679030444228e+00
2.928348878945924660e+00
1.034444703102844892e-01
3.294751707487924564e-01
1.060595472887073676e+00
3.730657777647679030e+00
5.886515541441714738e+00
5.897703463843704697e+00
7.557977355452918378e-01
7.557981953234348405e-01
7.557953535075165874e-01
7.426301302863075326e-01
7.422161285864257163e-01
7.593177733237085336e-01
7.555431766488892587e-01
3.672325713793273216e+00
5.643215490539235657e-02
4.233657984656354761e-02
3.041248378805228372e-02
1.351309057817760007e+00
3.793443313074036816e+00
6.924428406149003123e+00
1.070391001109943369e-01
3.246656225020076447e-01
1.273787044863746276e+00
3.730625954863367344e+00
5.886519703656589719e+00
5.897701820713217913e+00
7.554374343848773155e-01
7.554406273181045739e-01
7.554438009978863278e-01
7.422896406016799009e-01
7.419056495796744199e-01
7.609492187558666298e-01
7.554988103042062919e-01
4.140617704552199463e+00
5.962633901940133513e-02
4.545162493693705869e-02
3.310699256924130168e-02
2.413652303804017865e-02
3.793790625335928368e+00
4.858991482726279787e-02
1.163199145299102649e-01
3.160326045199782774e-01
1.959074166158389252e+00
3.730500424222512379e+00
5.886524334429152461e+00
5.897713468249759394e+00
7.553555112096665969e-01
7.553647313219048476e-01
7.553813209484739888e-01
7.422492123772428396e-01
7.419367814954234142e-01
7.611779759956579516e-01
7.560000918017314442e-01
3.691723298099953698e+00
7.061422160252463220e-02
5.659161495703900896e-02
4.319278776490357435e-02
3.048998078240360357e-02
6.739764138293272921e+00
5.797503813984009047e-02
1.403751225651248269e-01
3.595433063809335139e-01
2.162834284675525964e+00
5.291362257484387044e+00
5.886518860749939464e+00
5.897668935157542869e+00
7.553057011608490523e-01
7.553284129706765437e-01
7.422482497455057393e-01
7.422805464717013857e-01
7.421227862782613371e-01
7.618231154447013820e-01
3.380647442266419667e+00
4.778957303304616211e+00
1.096828406569118064e-01
9.591237664125716600e-02
1.071491851826216757e-01
1.573730222038129511e+00
1.167920724536406496e+00
8.062202896416391373e-02
2.145473933747122086e-01
4.406911007484736742e-01
2.148243644644549644e+00
4.587984434914652354e+00
5.886443481358869967e+00
5.897481783432629854e+00
7.658613141873266139e-01
7.659053972855047743e-01
7.660010127556883264e-01
7.529250258346950053e-01
7.530857534300250400e-01
7.738729960008717823e-01
5.085840070331497209e+00
5.085542495032616905e+00
2.510769222920257171e-01
1.532322935327620428e+00
2.141469275205433176e-01
3.588685193144273367e+00
1.369263509558858449e-01
1.777219619555063523e-01
4.884451659750086994e-01
5.973731143784484221e-01
2.245637663656153027e+00
3.722692479370178997e+00
5.886061168827299461e+00
5.897044749760278037e+00
1.284214395333208580e+00
1.284742306244250898e+00
1.285900903753740110e+00
1.288438389295539332e+00
1.293962005094861922e+00
1.305461285840356034e+00
1.328001174434698894e+00
1.565284478070005703e+00
1.643796082956277438e+00
1.057328482835475425e+00
6.474730561162347353e-01
6.577686170004348742e-01
9.079929367634581583e-01
1.296029791393016994e+00
1.535711528243685287e+00
1.979986316669345436e+00
2.633750773556161828e+00
5.132552117928297797e+00
5.736587311802913369e+00
5.894585714349793726e+00
9.327488336366532851e-01
9.331661063532257216e-01
9.340867712866810502e-01
9.361269773628576596e-01
9.406917124367779603e-01
9.511255072401124666e-01
9.821710635542805212e-01
2.203621864009035036e+00
1.198909827168900044e+00
3.915648149287203061e+00
4.215322713114356468e+00
4.083407187978654207e+00
4.082376972806702753e+00
5.725415617463187168e+00
4.429179224503877244e+00
4.128479495502597629e+00
3.566338418780000019e+00
5.296918479034768978e+00
6.510644985893636161e+00
6.539919007066665735e+00
4.523764982525771750e+00
4.523607970819004898e+00
4.523264876264535772e+00
4.522520698338357015e+00
4.520933655629738368e+00
4.517682281648518483e+00
3.965456975719732213e+00
3.964713709975276501e+00
5.159588420267248843e+00
7.765167173338451079e+00
5.200778682529989538e+00
5.900426336638866509e+00
6.314174934601462397e+00
5.298485527263756545e+00
6.422388799177116248e+00
5.912540932873464605e+00
5.099250884138473161e+00
5.239507270106527947e+00
5.442724519914833081e+00
6.576677234353894619e+00
4.466095400440166507e+00
4.466136238717374418e+00
4.466227278824773883e+00
4.824786053355134108e+00
4.823654285359749494e+00
5.187645153389525809e+00
5.055518917576633520e+00
5.132603749393197745e+00
4.452896538072685040e+00
5.496578525281615057e+00
6.155772806496524474e+00
5.358316469949494731e+00
6.468113979172509964e+00
6.418310584929171725e+00
6.519656206128658482e+00
6.701104698017694261e+00
6.780635091545432758e+00
6.804855256473409497e+00
6.506274844240215849e+00
6.868213087047098320e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_SSPRK_P2_IRES.txt <==
2.201542705588375615e+00
2.198700859155175102e+00
2.192486840638705026e+00
2.124978354234375644e+00
2.089061704916398199e+00
1.957022067354619033e+00
1.653069291067305935e+00
8.156151349697061903e+00
1.420207778859435555e-01
1.364742343542714176e-01
1.681004887542580650e-01
2.473553678432223735e-01
3.657140882960002171e-01
4.826003792549355964e-01
5.720957657773590999e-01
6.395822211215149711e-01
6.922509310589147757e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.201542610698572044e+00
2.198700764830635812e+00
2.192486747546623871e+00
2.124978257516168423e+00
2.089061614073607576e+00
1.957021999821981106e+00
1.653069250249375566e+00
8.156139273584711802e+00
1.420210873615604941e-01
1.364746808165133718e-01
1.681009407680991996e-01
2.473557052664251410e-01
3.657142697873969617e-01
4.826004516564140201e-01
5.720957937119485193e-01
6.395822327120123107e-01
6.922509362477247130e-01
5.502040455642219996e+00
6.273504690981965837e+00
6.802796812599667398e+00
2.201542374707665228e+00
2.198700530240978335e+00
2.192486516014267917e+00
2.124978016953028348e+00
2.089061388080034831e+00
1.957021831646139187e+00
1.653069148334067817e+00
8.156109303655401987e+00
1.420218630635438628e-01
1.364757944265722889e-01
1.681020656708117622e-01
2.473565446138759061e-01
3.657147216411669732e-01
4.826006320798558735e-01
5.720958633365735846e-01
6.395822615894202201e-01
6.922509491590003172e-01
5.502039623134916013e+00
6.273503863452821960e+00
6.802795989943195565e+00
2.201541787362508718e+00
2.198699946369995661e+00
2.192485939723207711e+00
2.124977418143747965e+00
2.089060825389994491e+00
1.957021412339243316e+00
1.653068893336990364e+00
8.156034929344208706e+00
1.420238138824926333e-01
1.364785768899339502e-01
1.681048677983596751e-01
2.473586341576558267e-01
3.657158478421171366e-01
4.826010823353739654e-01
5.720960371294001590e-01
6.395823336356014632e-01
8.406156436974941970e-01
5.502037556036550647e+00
8.000000000000000000e+01
8.000000000000000000e+01
2.201540324110561109e+00
2.198698491728671822e+00
2.192484503867849543e+00
2.124975926045411079e+00
2.089059422797225452e+00
1.957020365229275916e+00
1.653068253550136202e+00
8.155850382689077804e+00
1.420287416225958221e-01
1.364855449250067798e-01
1.681118564789203240e-01
2.473638413913428480e-01
3.657186588434299668e-01
4.826022081041637102e-01
5.720964718074291744e-01
6.395825137137421956e-01
8.000000000000000000e+01
5.502032422615592111e+00
6.273496713046599282e+00
8.000000000000000000e+01
2.201536673985466930e+00
2.198694862931561911e+00
2.192480921606113409e+00
2.124972203001273652e+00
2.089055921422045436e+00
1.957017744836047068e+00
1.653066642454146029e+00
8.155392589933635250e+00
1.420412604347518204e-01
1.365030464001138755e-01
1.681293142245901262e-01
2.473768350785834347e-01
3.657256883241745693e-01
4.826050299076118377e-01
5.720975618741399593e-01
6.501420203731305136e+00
6.922512618202932844e-01
5.502019671665000722e+00
6.273484064903485979e+00
7.657778975115600240e+00
2.201527553279909455e+00
2.198685795010530519e+00
2.192471968867023779e+00
2.124962896852694350e+00
2.089047163777971949e+00
1.957011169236397397e+00
1.653062566092366126e+00
8.154257635911438484e+00
1.420732993361485397e-01
1.365471717294085841e-01
1.681730099212456753e-01
2.474093112710369080e-01
3.657433094029860499e-01
4.826121261057587652e-01
5.721003050498915110e-01
3.623194740818437953e+00
6.922517633097636791e-01
8.000000000000000000e+01
8.000000000000000000e+01
7.657773920106889065e+00
2.201504713959931081e+00
2.198663086163702651e+00
2.192449544764580427e+00
2.124939582234761204e+00
2.089025204608498942e+00
1.956994609901964610e+00
1.653052189056674059e+00
8.151447219493940466e+00
1.421560664432762744e-01
1.366589542542980817e-01
1.682826364294751353e-01
2.474906380470549838e-01
3.657876140400967424e-01
5.727712004529629253e-01
5.721072398446188645e-01
6.395869623967547213e-01
6.922530225373189072e-01
5.501909262854699278e+00
8.000000000000000000e+01
7.657761366983971030e+00
2.201447369283797695e+00
2.198606063356528306e+00
2.192393224529940454e+00
2.124881007186991688e+00
2.088969972241455419e+00
1.956932720900845135e+00
1.653025569758423297e+00
8.144504600406879291e+00
1.423723967417085956e-01
1.369437741851534107e-01
1.685583896844704277e-01
2.476947162972744920e-01
3.658994102807471283e-01
4.315046386253170496e+00
4.842777101130309347e+00
6.395942309544964122e-01
6.922561968289764334e-01
5.501713567362338964e+00
7.451639333316242286e+00
7.657729642856876850e+00
2.201302940238617278e+00
2.198462425803114240e+00
2.192251315061389150e+00
2.124733353325400032e+00
2.088812083987477752e+00
1.956826165367811399e+00
1.652956649993027938e+00
8.127436193493164041e+00
1.429459220913029960e-01
1.376742276734351234e-01
1.692536235856757498e-01
2.482076960858891346e-01
5.573620804684648045e-01
1.647049203647703353e+00
1.982794200929797857e+00
6.396128154271614186e-01
6.922642397723570706e-01
5.501227107298017671e+00
7.451562885082290144e+00
7.657653585675899599e+00
2.200937996735454316e+00
2.198099418127458904e+00
2.191892535359196703e+00
2.124359828265393713e+00
2.088477093921044858e+00
1.956553517872774650e+00
1.652776313314060275e+00
8.085876296336246938e+00
1.444913847558581543e-01
1.395589721955862450e-01
1.710076374600384419e-01
3.964670951418463485e+00
5.896496543842358884e-01
4.894869634004605174e+00
5.722868914506304971e-01
6.396607688715519879e-01
6.922847548205312007e-01
8.000000000000000000e+01
8.000000000000000000e+01
7.657463928913882611e+00
2.200013600668842884e+00
2.197179711991502860e+00
2.190983077153950020e+00
2.123412183022820088e+00
2.087578075906222796e+00
1.955851835133302963e+00
1.652299343935959897e+00
7.986644990000516309e+00
1.487209845961882382e-01
1.444328907407868290e-01
1.754146006868953223e-01
3.956957227766687790e+00
6.755920753259136546e+00
8.035618793124674752e+00
5.725923978224122246e-01
6.397859252125365215e-01
8.000000000000000000e+01
8.000000000000000000e+01
7.450903676698646727e+00
7.656988627388823687e+00
2.197673770144640049e+00
2.194851048834923990e+00
2.188678831898516641e+00
2.121008096249137775e+00
2.085289699730744406e+00
1.954061573837011956e+00
1.651027754833526373e+00
9.044032409131615324e+00
1.603528554247811155e-01
1.569127743813253095e-01
1.863200223450105497e-01
2.606852853021327521e-01
6.755450621510216358e+00
4.858935047825450049e-01
5.734010308927174338e-01
6.401171569635899505e-01
8.000000000000000000e+01
8.000000000000000000e+01
7.449742180899629140e+00
7.655834070539081715e+00
2.191806309482908777e+00
2.189009326248068543e+00
2.182893440475926372e+00
2.114959545540413544e+00
2.079507698634283308e+00
1.949414623098627786e+00
1.647643728805024743e+00
7.281521769639728525e+00
1.914361249233072215e-01
1.877461736701523387e-01
2.123894472061735872e-01
2.796600133186022963e-01
6.754303379883947578e+00
4.911276334210582517e-01
5.755633233084228584e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
7.446881275020776236e+00
7.652972314756141259e+00
2.177533657109175014e+00
2.174792382230558374e+00
2.116554302374214824e+00
2.100170481723745208e+00
2.065295640512416764e+00
1.937817690089416844e+00
6.979570434043268712e+00
7.320666106632714332e+00
2.680716872068237278e-01
2.591191073698696501e-01
3.583098452851502524e-01
3.868408524677488192e+00
3.099182188599240106e+00
5.040364634381327980e-01
5.813488381784859271e-01
6.435980148924889122e-01
8.000000000000000000e+01
8.000000000000000000e+01
7.439893144153105098e+00
7.646109464574148973e+00
2.145448277083924271e+00
2.142813476750909274e+00
2.137053631333660775e+00
2.066632888727838235e+00
2.032863445738323005e+00
1.911112458011780424e+00
8.221094472676643505e+00
7.101291684639760682e+00
4.494363595911831655e-01
3.368458261110005125e+00
4.035012217961403413e-01
6.374881753188398115e+00
4.652660420023408960e-01
5.321423409011288852e-01
5.989248959667841099e-01
8.070535021792690777e-01
8.000000000000000000e+01
8.000000000000000000e+01
7.423094901685897362e+00
7.629694049368611175e+00
2.597439632998253423e+00
2.591854943198451888e+00
2.579601741725977337e+00
2.552779087195272467e+00
2.494342774843779864e+00
2.368093673604330540e+00
2.086103392405892265e+00
1.821160470753489191e+00
2.641710744310427739e+00
1.001782948784697203e+00
9.321335105061616666e-01
7.686417419422115760e-01
6.293760571495926603e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
7.591662226427006388e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.365271166269735659e+00
5.964399530089154666e+01
4.075751552086437357e+01
2.794258287759630477e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_SSPRK_P2_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_SSPRK_P2_maxeps.txt <==
2.808666774861359544e-13
2.808666774861359544e-13
4.915166856007377940e-13
4.915166856007377940e-13
4.213000162292038811e-13
4.213000162292038811e-13
2.808666774861359544e-13
3.510833468576699178e-13
6.319500243438055188e-13
4.915166856007377940e-13
7.723833630868732436e-13
7.021666937153394317e-13
7.723833630868732436e-13
5.617333549722716059e-13
7.021666937153394317e-13
4.915166856007377940e-13
7.723833630868732436e-13
1.212945035954421428e+03
3.877781243183644619e+03
6.092007887155747994e+03
2.074537403276117859e-13
2.074537403276117859e-13
2.074537403276117859e-13
4.149074806552234204e-13
3.111806104914176537e-13
1.037268701638059182e-13
6.223612209828348024e-13
2.074537403276117859e-13
2.074537403276117859e-13
3.111806104914176537e-13
2.074537403276117859e-13
5.186343508190291367e-13
5.186343508190296542e-14
3.111806104914176537e-13
2.074537403276117859e-13
4.149074806552234204e-13
2.074537403276117859e-13
1.736354248041887331e+03
3.511282942236286090e+03
5.099084711952384168e+03
3.064589559795008750e-13
2.298442169846257446e-13
3.064589559795008750e-13
1.532294779897505132e-13
4.596884339692510853e-13
3.064589559795008750e-13
2.298442169846257446e-13
1.532294779897505132e-13
3.064589559795008750e-13
3.064589559795008750e-13
1.532294779897505132e-13
3.064589559795008750e-13
2.298442169846257446e-13
5.363031729641262157e-13
1.532294779897505132e-13
3.064589559795008750e-13
1.680465175553173083e+02
1.816097406320734990e+03
3.053545827315479983e+03
4.202270967088923499e+03
5.658917715326042520e-14
1.697675314597812188e-13
5.658917715326042520e-14
1.131783543065208252e-13
2.263567086130415494e-13
5.658917715326042520e-14
2.263567086130415494e-13
2.546512971896717146e-13
1.697675314597812188e-13
1.697675314597812188e-13
1.414729428831510031e-13
3.678296514961922747e-13
1.697675314597812188e-13
3.395350629195621852e-13
3.112404743429319947e-13
1.131783543065208252e-13
6.845652650699603328e+02
1.705779709515226386e+03
2.586360220069765546e+03
3.422344773178969717e+03
6.269684553315446423e-14
1.253936910663089032e-13
6.269684553315446423e-14
1.462926395773603660e-13
4.179789702210298246e-14
8.359579404420595230e-14
1.044947425552574278e-13
1.462926395773603660e-13
8.359579404420595230e-14
1.253936910663089032e-13
2.089894851105149439e-14
1.253936910663089032e-13
2.507873821326176045e-13
2.507873821326176045e-13
1.671915880884118289e-13
6.269684553315446423e-14
8.197373797276287632e+02
1.516255932645653502e+03
2.150249516199133723e+03
2.761134515995211132e+03
3.087276195479484332e-14
9.261828586438449211e-14
9.261828586438449211e-14
6.174552390958967403e-14
7.718190488698707676e-14
6.174552390958967403e-14
9.261828586438449211e-14
4.630914293219225868e-14
3.087276195479484332e-14
9.261828586438449211e-14
9.261828586438449211e-14
1.234910478191792723e-13
1.389274287965766751e-13
3.087276195479484332e-14
1.543638097739740778e-13
2.075423433089239325e+02
8.127796417343306530e+02
1.303163316712498727e+03
1.763046986314870765e+03
2.210744626249176235e+03
2.280323888576041571e-14
6.840971665728122506e-14
9.121295554304161237e-14
5.700809721440103140e-14
5.700809721440103140e-14
3.420485832864062515e-14
2.280323888576041571e-14
2.280323888576041571e-14
5.700809721440103140e-14
1.140161944288019871e-13
1.026145749859217934e-13
3.420485832864062515e-14
7.981133610016141871e-14
7.981133610016141871e-14
2.280323888576041571e-14
3.476369777581218159e+02
7.439672477446149514e+02
1.094807331774725981e+03
1.430094865212382501e+03
1.758886412801097549e+03
1.684292790008367656e-14
3.368585580016734682e-14
3.368585580016734682e-14
3.368585580016734682e-14
3.368585580016734682e-14
5.052878370025101076e-14
5.052878370025101076e-14
5.895024765029283326e-14
4.210731975020917563e-14
2.526439185012551169e-14
5.052878370025101076e-14
3.368585580016734682e-14
3.368585580016734682e-14
1.094790313505437557e-13
1.347434232006692106e-13
3.766730776208264615e+02
6.513050477337786788e+02
9.047509749246725050e+02
1.150072331404719762e+03
1.391906545167361628e+03
3.732156931766805819e-14
9.999999999999999791e-17
3.732156931766805819e-14
3.732156931766805819e-14
3.732156931766805819e-14
3.110130776472338288e-14
3.732156931766805819e-14
2.488104621177871072e-14
2.488104621177871072e-14
4.976209242355740251e-14
3.110130776472338288e-14
4.976209242355740251e-14
5.598235397650207152e-14
8.708366174122539129e-14
1.295826259435752377e+02
3.593392573738400984e+02
5.541555793709198952e+02
7.384147340472137557e+02
9.183683337159377515e+02
1.096441155546687924e+03
2.756645686538824188e-14
2.297204738782353700e-14
2.756645686538824188e-14
9.188818955129417640e-15
1.837763791025883213e-14
1.837763791025883213e-14
1.837763791025883213e-14
3.675527582051764532e-14
2.756645686538824188e-14
4.134968529808234704e-14
2.297204738782353700e-14
7.351055164103522753e-14
1.378322843269412567e-14
7.351055164103522753e-14
1.671695575317683335e+02
3.222307805183560276e+02
4.622249524996358900e+02
5.967744991925260365e+02
7.290216236090924440e+02
8.602510622099721331e+02
6.787045293149636591e-15
6.787045293149636591e-15
2.714818117259852743e-14
2.375465852602371387e-14
9.999999999999999791e-17
2.036113587944890031e-14
2.036113587944890031e-14
1.357409058629927003e-14
3.393522646574815456e-14
1.018056793972445331e-14
1.357409058629927003e-14
2.714818117259852743e-14
2.375465852602371387e-14
3.128390640787573673e+01
1.698395195902101591e+02
2.785138722198195751e+02
3.799339193432736579e+02
4.784908528253001236e+02
5.758091987246567669e+02
6.725756204773804257e+02
1.503914182101192053e-14
1.503914182101192053e-14
1.002609454734128193e-14
1.002609454734128193e-14
2.005218909468255439e-14
1.002609454734128193e-14
1.002609454734128193e-14
1.253261818417660202e-14
1.754566545784723904e-14
1.503914182101192053e-14
2.005218909468255439e-14
2.005218909468255439e-14
1.503914182101192053e-14
6.867348472426955652e+01
1.573566759026162174e+02
2.349090029021177770e+02
3.087867456159944481e+02
3.811409235780614040e+02
4.528261015121939295e+02
5.242114668391690202e+02
7.405473776172299490e-15
7.405473776172299490e-15
9.256842220215373574e-15
9.256842220215373574e-15
7.405473776172299490e-15
1.295957910830152016e-14
1.110821066425844766e-14
1.110821066425844766e-14
1.110821066425844766e-14
1.110821066425844766e-14
3.702736888086150534e-15
1.110821066425844766e-14
1.666231599638766518e-14
7.775295299966549578e+01
1.387631698534482041e+02
1.946966272770513058e+02
2.487176215566127837e+02
3.019216645551974239e+02
3.547633407382282940e+02
4.074419643214258144e+02
5.469830908797722941e-15
5.469830908797722941e-15
6.837288635997152296e-15
6.837288635997152296e-15
8.204746363196582440e-15
8.204746363196582440e-15
6.837288635997152296e-15
8.204746363196582440e-15
4.102373181598292798e-15
8.204746363196582440e-15
1.093966181759544115e-14
6.837288635997152296e-15
2.358509738170039327e+01
7.551372434792490651e+01
1.186397947837333078e+02
1.592601211993263917e+02
1.988691627494632712e+02
2.380379060933263986e+02
2.770099801667350334e+02
3.158933031334357793e+02
1.212037922560977063e-14
4.040126408536593891e-15
4.040126408536593891e-15
5.050158010670741180e-15
4.040126408536593891e-15
6.060189612804889259e-15
8.080252817073183049e-15
5.050158010670741180e-15
5.050158010670741180e-15
7.070221214939036548e-15
1.010031602134147763e-14
4.040126408536593891e-15
3.379344531962246378e+01
6.837782580182360448e+01
9.930306594052200353e+01
1.289422688363894451e+02
1.580413789053225457e+02
1.869023537820499996e+02
2.156564364297233567e+02
2.443621810427103753e+02
2.061230028485950827e-01
2.028331500236870422e-01
1.955975474931734848e-01
1.796752863485813756e-01
1.445963408809878836e-01
7.048429292242275324e-02
2.984118095991111836e-15
5.222206667984444529e-15
7.460295239977782547e-16
4.476177143986666964e-15
4.476177143986666964e-15
3.146209031431788095e+00
3.535367772276743636e+01
5.946455694019835647e+01
8.183797192607900683e+01
1.035367858886644399e+02
1.249452644912917236e+02
1.462246282942417679e+02
1.674458343729213823e+02
1.886407012619802970e+02
4.210376482252942587e+00
4.208634181103481531e+00
4.204804109291538694e+00
4.196385039579968002e+00
4.177881258158349986e+00
4.137226559990286212e+00
4.047982910985489902e+00
3.863131670782563809e+00
3.478656135617203660e+00
2.726771760815883905e+00
1.454888846897435695e+00
1.327392269738139241e+01
3.320967685720130191e+01
5.036695402870584815e+01
6.664918713118524352e+01
8.257282980552335516e+01
9.833969940766097295e+01
1.140364391908590136e+02
1.297015124037876603e+02
1.453522286356268012e+02
7.249425295516109813e+00
7.248650177425409957e+00
7.246946822594188653e+00
7.243205369762025114e+00
7.234995652988899018e+00
7.217022737666010102e+00
7.177880514925880640e+00
7.094951535982205293e+00
6.928620759114460625e+00
6.617231017501089774e+00
6.169309224804450764e+00
1.592767340547855426e+01
2.952165922477903592e+01
4.187431045625028503e+01
5.377233527357076071e+01
6.547810002098094628e+01
7.709894338472955155e+01
8.868164515866821773e+01
1.002470947864804458e+02
1.118047167032744795e+02
8.440930088831928302e+00
8.440516901244029313e+00
8.439609018091415393e+00
8.437615385177583249e+00
8.433243490521652674e+00
8.423685161772006325e+00
8.402929193670219732e+00
8.358559860267646968e+00
8.270840727182914520e+00
8.109328548096891964e+00
7.899426805870349177e+00
1.580383771538729043e+01
2.537373198845029165e+01
3.433399376845159878e+01
4.305366270133839635e+01
5.166963758232689230e+01
6.023950491399992302e+01
6.878860757530877379e+01
7.732830704483237128e+01
8.586373785233166700e+01
8.532033462305850691e+00
8.531798697811357357e+00
8.531282931566405381e+00
8.530150710479748710e+00
8.527669556131078465e+00
8.522253320520727371e+00
8.510532299245090471e+00
8.485672319839176581e+00
8.436300345011158441e+00
8.350843206623412840e+00
8.271508972764431533e+00
1.447114095561574132e+01
2.131745387473072029e+01
2.785008783796494924e+01
3.425385713999182968e+01
4.060145679880327663e+01
4.692397790812963621e+01
5.323518572885134148e+01
5.954126661200506021e+01
6.584501931468449243e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_SSPRK_P3_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_SSPRK_P3_ERROR.txt <==
2.999905645907997354e+00
2.999902669206306882e+00
2.999888285295430279e+00
9.091832777180098857e-01
9.090595457512791189e-01
9.086110233725738228e-01
9.069382843053784837e-01
1.249349628930989331e+00
2.359043433958046554e-01
5.826644814224337665e-01
2.460593188142700394e-01
2.855947157114650525e-01
3.879066032064688585e-01
8.766620748989740752e-01
1.771949458637409158e+00
3.243417059749188702e+00
4.179362948518867249e+00
4.893083350732558401e+00
5.893703110364195474e+00
5.773375704298139510e+00
2.999905628612823172e+00
2.999902652203442432e+00
2.999888268086776222e+00
9.091832799931014453e-01
9.090595480220647895e-01
9.086110256373772787e-01
9.069382865567381380e-01
1.249349618605898327e+00
2.296489630505907376e-01
5.826644818903762291e-01
2.460593076419946013e-01
2.855946714578020962e-01
3.879065918543844749e-01
8.766620773094557784e-01
1.771949530343760904e+00
4.638635215821502733e+00
4.269030870512719567e+00
4.893070693821647055e+00
5.893703939155774840e+00
5.773373586185895689e+00
2.999905570989020109e+00
2.999902594559248570e+00
2.999888210528361299e+00
9.091832876106922257e-01
9.090595556437567337e-01
9.086110332522412403e-01
9.069382941312081892e-01
1.249349583906036232e+00
2.296489035606975038e-01
5.826644837067215255e-01
2.460592702986135472e-01
2.855945215210412003e-01
3.879066011760758936e-01
8.766620863921482654e-01
1.771949744742358890e+00
3.666618858643502676e+00
3.544894368865027179e+00
4.893070874364338074e+00
5.895445723888064649e+00
5.773395737505898850e+00
2.999905377753781632e+00
2.999902401272040553e+00
2.999888017289532804e+00
9.091833132154882868e-01
9.090595812671029563e-01
9.086110588601231663e-01
9.069383196331668451e-01
1.249349467245048695e+00
2.296487036012703209e-01
5.826644913484501087e-01
2.460591466303536368e-01
2.855940307012661550e-01
3.879066384631406073e-01
8.766621094384500212e-01
4.171901943356955300e+00
4.668812431442256106e+00
4.179362949769211966e+00
4.893071642046233016e+00
5.898148959661333457e+00
6.278405841049979230e+00
2.999904729162288231e+00
2.999901752676287892e+00
2.999887368571358071e+00
9.091833992143003584e-01
9.090596673333072308e-01
9.086111449516729444e-01
9.069384055349946072e-01
1.249349075035641521e+00
2.296480320953686038e-01
5.826645238192272869e-01
2.460587389191391527e-01
2.855922743975916611e-01
3.879067733091840497e-01
8.766622064688226468e-01
4.421383981899901450e+00
4.668812550398552474e+00
4.179362954168348132e+00
4.893073611700326175e+00
5.893707490752732703e+00
5.986675624588551514e+00
2.999902554244878505e+00
2.999899577571098597e+00
2.999885193115194415e+00
9.091836877990907562e-01
9.090599563163697105e-01
9.086114343544834382e-01
9.069386950193595309e-01
1.249347756824613409e+00
2.296457731571176497e-01
5.826646638495651676e-01
2.460574055497692370e-01
2.855863181281174668e-01
3.879072706279860783e-01
8.766625603641048370e-01
5.505978142136557452e+00
4.668812950556740837e+00
4.179364335590780577e+00
4.893080788831404071e+00
5.893971692179963640e+00
8.191293514107794493e+00
2.999895272893900788e+00
2.999892295381373586e+00
2.999877909179279989e+00
9.091846550581550446e-01
9.090609256113890702e-01
9.086124066033802738e-01
9.069396708317195577e-01
1.249343329873567443e+00
2.296381906455981503e-01
2.134461433327035362e-01
2.460530984084860762e-01
2.855657683030305982e-01
3.879091414547055638e-01
8.766638672129485332e-01
1.771993834020477943e+00
4.668814310024919756e+00
4.179362985365659533e+00
4.893106541437179935e+00
5.893786788508983854e+00
1.195200450648248669e+01
2.999870968488177247e+00
2.999867987286159110e+00
2.999853593100902049e+00
9.091878894938080213e-01
9.090641701035877542e-01
9.086156680287359455e-01
9.069429592107566274e-01
1.249328490408666781e+00
2.296127756945714471e-01
2.133868060137306677e-01
2.460394541010333669e-01
2.854942765533519666e-01
3.879163277422397749e-01
1.431353784905329274e+00
1.772106279274570095e+00
4.668818930026302993e+00
4.179363040150206210e+00
4.908144494539734559e+00
5.894369563963511638e+00
4.490836361505399310e+01
2.999790294190350259e+00
2.999787296088221034e+00
2.999772865286391976e+00
9.091986575852758490e-01
9.090749865689400355e-01
9.086265732123228744e-01
9.069540230968483607e-01
1.249278944497155264e+00
2.332493116738632299e-01
5.808371783880771355e-01
5.340926708990918037e+00
2.852429472187121839e-01
4.006558850498913138e+00
4.462196398473470715e+00
3.552632490631198792e+00
4.668850765387665191e+00
4.179363021544449275e+00
4.893562810969537047e+00
8.463108202719011430e+00
6.945374508190220730e+00
2.999525294493821992e+00
2.999522219790548228e+00
1.330159219737547138e+00
9.092342077746190521e-01
9.091107651034877613e-01
9.086627938496976142e-01
9.069910861269594449e-01
1.249114864187661267e+00
2.292464858165910446e-01
5.808929462038535663e-01
2.458768850156632102e-01
2.843480650376649099e-01
4.006428661805681912e+00
8.767628552797622765e-01
1.774020588471743709e+00
4.668925992017387117e+00
4.179367670196337592e+00
5.027703360493383400e+00
5.901581924076473307e+00
1.407031334462667473e+02
2.998672023059227865e+00
1.329422200470028015e+00
9.093790510989483433e-01
9.093505218908356502e-01
9.092281407861592113e-01
9.087823004163619878e-01
9.071148110364298800e-01
1.248581182943377943e+00
2.344385453869626268e-01
5.829754623366170119e-01
2.305818088489640649e-01
1.392836675338942065e+00
4.222579207078923424e+00
8.770672600977718059e-01
5.772694946754405976e+00
1.846019926983348824e+01
1.247673928908941221e+01
5.736704510965255466e+00
5.901155960941554923e+00
3.594045978456288708e+02
2.996030407892907643e+00
9.097510466535543294e-01
9.097456264013389360e-01
9.097193771489243685e-01
9.096018629941489131e-01
9.091660550210721725e-01
9.075189724249366208e-01
1.246902686563207130e+00
2.311587934021580026e-01
5.869907378003252907e-01
2.450476653804789240e-01
3.478259816680016936e+00
3.904580825649536235e-01
8.097656996318212563e+00
6.070210537261064410e+00
4.669617740405736406e+00
4.223055868442763483e+00
6.844868295169482586e+00
7.343965460948323809e+00
4.385118039325368591e+06
9.108253872701210785e-01
9.108266329233877245e-01
9.108258710680160464e-01
9.108097787033488935e-01
8.999227701253814660e-01
9.103243661100357542e-01
9.087726510531208834e-01
1.241970241029967559e+00
2.219130357284815058e-01
1.822028100610474655e-01
5.175042439718176901e+00
1.476857370695377814e+00
3.985444670124539956e-01
8.836889593944284860e-01
2.559236395280799048e+00
1.285717425052161644e+01
4.243620368541496823e+00
1.080851981953710172e+01
7.620592981242119812e+00
3.238941834017476533e+06
9.178531000475252943e-01
9.178648238212623323e-01
9.178856652006008865e-01
9.179101567409349016e-01
9.178710455192675699e-01
9.174660558770821872e-01
8.674990636201740379e-01
2.367884866754734197e-01
5.936007116300396902e+00
1.219789660664712116e-01
1.173094646253535656e+00
5.978504646897188080e-01
4.396849708526616718e-01
9.089502018179400622e-01
2.372577904080212630e+00
4.678937714006176307e+00
4.177807683425653451e+00
5.311815223376640915e+00
8.298372682768556885e+00
2.392371092693317216e+06
9.373999807554956876e-01
9.374590315937505469e-01
9.375838609341702323e-01
9.378365684832905558e-01
9.382960751650319953e-01
9.389625361972416817e-01
4.121691621059582644e+00
5.334999621116299551e+00
3.984147752431863587e+00
4.602623136946850657e+00
4.221885098996152053e+00
3.885120002455376698e-01
6.385989033775850698e-01
1.029459433620408593e+00
3.317104341087271369e+00
3.041572122887072460e+00
4.618665776538388279e+00
6.401279655771612909e+01
4.387681148205324462e+03
1.767073186921974178e+06
6.965029792824587673e+00
6.964726391659198157e+00
6.305322708500564310e+00
6.306097494095116218e+00
6.990865432879950880e+00
7.894515576997790385e-01
8.069300571738858840e-01
4.730438905922763837e+00
5.568661286996220205e+00
5.566116709382698424e+00
2.753857531680208748e+00
1.993541506903388383e+00
1.610037428714815144e+00
1.520456013319311905e+00
4.543603853308624707e+00
2.321159992107231229e+00
1.182127825903148732e+01
3.005461032798355632e+02
1.305168663692863192e+06
1.305211887627344346e+06
5.268554946259352612e+00
5.267574059714704937e+00
5.265419149327218662e+00
5.760225123531835578e+00
6.612605572686824473e+00
7.385618968788435268e+00
6.221354260996247554e+00
6.866947904093911426e+00
8.988808416804886292e+00
6.525538587317173622e+00
8.722113612671954286e+00
9.297552844447139364e+00
7.009274356870423439e+00
6.946672641601925768e+00
3.899359691408656126e+00
3.550190234836982484e+00
9.388008163465626055e+00
1.950046847050293763e+03
9.640413250305220718e+05
9.640567466799867107e+05
8.688483587128542851e+00
7.540240122056970584e+00
9.412427064315060932e+00
8.264889379349444454e+00
8.013143798246019855e+00
1.240218691571041099e+01
1.271455248403817606e+01
1.299547576816998351e+01
1.331949413074755206e+01
9.168106130088633066e+00
1.028556595608665702e+01
1.060297557111879740e+01
1.263006295671068280e+01
1.308505385592688341e+01
1.345635887650320051e+01
1.524678807733924657e+01
1.369325627052500849e+01
7.120493808437989792e+05
7.120700224353334634e+05
7.120749582072542980e+05
1.242692005212368400e+01
1.242655959456849324e+01
1.242576651154089973e+01
1.242401952982837976e+01
1.259860829125906534e+01
1.318939063312207516e+01
1.325022261881879793e+01
1.338186904629299079e+01
1.347514791164550552e+01
1.417334855514774183e+01
1.131795302035991213e+01
1.284521789150464599e+01
1.343246164183003799e+01
1.307979195981032028e+01
1.328457330658011415e+01
1.338731471877221502e+01
2.060455423410423919e+02
5.259504284801746253e+05
5.259551148232226260e+05
5.259555610891778488e+05
1.245351475741226288e+01
1.245468956710388930e+01
1.245731480164132776e+01
1.306076216945142399e+01
1.301147234869895364e+01
1.355774964268491445e+01
1.358362492427303536e+01
1.304203348746439417e+01
1.263025525663408288e+01
1.112058108984452254e+01
1.260455453767213108e+01
1.358685853072626948e+01
1.438468988471145238e+01
1.457368362365649439e+01
1.465174829035909099e+01
2.637994079393166658e+01
1.432319465604540731e+01
3.884821963098382112e+05
3.884850589734770474e+05
3.884850631658894708e+05


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_SSPRK_P3_IRES.txt <==
9.289463206986395605e+00
9.271112342186061284e+00
9.231007184472236560e+00
2.243764482931878579e+00
2.226192148781863445e+00
2.188267345431746946e+00
2.108111533804509996e+00
2.670873103484068700e+00
3.944022342341303444e-01
5.178781815496856789e-01
5.770843949785270377e-01
6.627814818095152383e-01
5.280964123877398553e-01
5.792989412927764814e-01
6.063392347119677117e-01
5.545423824531810375e+00
3.246017795599524192e+00
7.780202010112473587e+00
8.321722515725792135e+00
1.047083227164962516e+01
9.289463197658866633e+00
9.271112333033091346e+00
9.231007175693701328e+00
2.243764496111398277e+00
2.226192162032397004e+00
2.188267358826940345e+00
2.108111547449251333e+00
2.670873101156680196e+00
4.170871533509138973e-01
5.178781808371110129e-01
5.770843927914681704e-01
6.627814810411670754e-01
5.280964124797287162e-01
5.792989422607742744e-01
6.063392339446415091e-01
5.545423824294981152e+00
3.246017797422577900e+00
7.780202013669412331e+00
8.321722528540712815e+00
1.047083227351830814e+01
9.289463164613843915e+00
9.271112300572548648e+00
9.231007144503720951e+00
2.243764539516681200e+00
2.226192205689194292e+00
2.188267402991166843e+00
2.108111592511747734e+00
2.670873093199897408e+00
4.170871299156870826e-01
5.178781785681175753e-01
5.770843854986007493e-01
6.627814784725082342e-01
5.280964129082479364e-01
5.792989455857714409e-01
6.063392313955298096e-01
4.948831199262117231e+00
3.246017803525893086e+00
7.780202024194175614e+00
8.321722560146907810e+00
1.047083459709372200e+01
9.289463045814953190e+00
9.271112183765334080e+00
9.231007032037114257e+00
2.243764681352138801e+00
2.226192348428193579e+00
2.188267547558188753e+00
2.108111740345913088e+00
2.670873065838273774e+00
4.170870515668868017e-01
5.178781715172628974e-01
5.770843612493035124e-01
6.627814699016094657e-01
5.280964148912808964e-01
5.792989570867833615e-01
6.063392229637747377e-01
5.586500273478472778e+00
3.246017823933214252e+00
7.780202056139899902e+00
8.321722706191698293e+00
1.047083061871308196e+01
9.289462611389884827e+00
9.271111756176146912e+00
9.231006619298838700e+00
2.243765139639529060e+00
2.226192810004073763e+00
2.188268015826782431e+00
2.108112220730661512e+00
2.670872971085101355e+00
4.170867901727802196e-01
5.178781504400256086e-01
5.770842809459741929e-01
6.627814413790624748e-01
5.280964240297572054e-01
5.792989972262547749e-01
6.063391952441439248e-01
5.586500744924582484e+00
3.246017892039594344e+00
7.780202133329874314e+00
8.321722658348580381e+00
1.047084803713833878e+01
9.289460991888288888e+00
9.271110160210930928e+00
9.231005074502951047e+00
2.243766595907239481e+00
2.226194278478785371e+00
2.188269509272582791e+00
2.108113760053921037e+00
2.670872640101431994e+00
4.170859207801171920e-01
5.178780915613604430e-01
5.770840165673742916e-01
6.627813468230401295e-01
5.280964660168393499e-01
5.792991388924048080e-01
7.798823814590970294e+00
5.586502233156422470e+00
3.246018118702308719e+00
7.780202322484348620e+00
8.321723964676035479e+00
1.047094933297739061e+01
9.289454826863314807e+00
9.271104076825164242e+00
9.230999168673784894e+00
2.243771106233615864e+00
2.226198835054243208e+00
2.188274160968747939e+00
2.108118589266818610e+00
2.670871471961191901e+00
4.170830429581856569e-01
3.928730071962153736e-01
5.770831536247834626e-01
6.627810350987716204e-01
5.280966585411489556e-01
5.792996457530568133e-01
6.063621947435531290e-01
5.586506794777491791e+00
3.246018870389939970e+00
7.780202434147592605e+00
8.321732840734616943e+00
1.047098822962508180e+01
9.289430845529064840e+00
9.271080381144535920e+00
9.230976094491106565e+00
2.243784504810909297e+00
2.226212412595253820e+00
2.188288108670839893e+00
2.108133238811890298e+00
2.670867301096113255e+00
4.170735901848869887e-01
3.928325359126351723e-01
5.770803734212677227e-01
6.627800159433422378e-01
5.280975402482303016e-01
9.164456522456445597e-01
6.063378987051024627e-01
5.600183385130311109e+00
3.246021349226855257e+00
7.780200512330729623e+00
8.321751080897017872e+00
1.047212260187062505e+01
9.289335578944577065e+00
9.270986123889828789e+00
9.230884034347999645e+00
2.243821449312291882e+00
2.226250064064745349e+00
2.188327230625978448e+00
2.108175192245728358e+00
2.670852231653529696e+00
4.172452925644223320e-01
5.019202965558355878e-01
5.770715988595539470e-01
6.627767263691681787e-01
1.609299739601942170e+00
7.348526263861037133e-01
6.631477830209416835e-01
5.586555576338703588e+00
3.246029455885999671e+00
7.780183386082797803e+00
8.321769641761690650e+00
1.047058797850700174e+01
9.288949930035759195e+00
9.270604078361353473e+00
3.314265804719468633e+00
2.243908383760798486e+00
2.226339843873179181e+00
2.188422960652369298e+00
2.108282546893336828e+00
2.670797282815212892e+00
4.169462612403231905e-01
5.019239674157970343e-01
5.770448507667909066e-01
6.627663261022170849e-01
1.609937823032060455e+00
5.793341264503252264e-01
6.063270502325952549e-01
5.586632026738384660e+00
3.246055633037809418e+00
7.780079284956743280e+00
8.322057388030572156e+00
1.046227837971385277e+01
9.287366036511590650e+00
3.318137837519873123e+00
2.252083144822220273e+00
2.244028969191895762e+00
2.226472052079887298e+00
2.188579596636853086e+00
2.108487543133206188e+00
2.670597225989652213e+00
3.913496246313834526e-01
5.179319746864008422e-01
4.253765984972733838e-01
9.993375582831184323e-01
1.751128711591289688e+00
5.794338826868694614e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
7.779536632048855260e+00
8.321962854096859985e+00
1.047213660444841032e+01
9.280821545566659836e+00
2.255345070636324945e+00
2.251677384941255688e+00
2.243645372042520680e+00
2.226136320583512962e+00
2.188344933843332285e+00
2.108455398466531072e+00
2.669896005374909453e+00
3.850590018471097831e-01
5.189808202233716639e-01
5.767810740757983723e-01
2.710632738055979818e+00
5.285997168255850420e-01
8.000000000000000000e+01
8.000000000000000000e+01
5.585978855259535969e+00
3.246391737386964405e+00
7.776750512355790512e+00
8.960745994550105564e+00
8.000000000000000000e+01
2.251996022431820510e+00
2.250343696581432962e+00
2.246717541139003238e+00
2.238776186256679512e+00
2.215808010732479794e+00
2.184088023136261825e+00
2.105041818889645810e+00
2.667813622800888851e+00
3.717957754871249465e-01
3.794797955033893389e-01
6.863160658822470950e+00
1.531296372908212744e+00
5.304714485918753386e-01
5.814365744584739648e-01
6.063027701263310476e-01
8.000000000000000000e+01
3.247117166997938842e+00
7.763160404004386450e+00
8.337623382207871359e+00
8.000000000000000000e+01
2.219552236124170630e+00
2.217974592104327236e+00
2.214512164728002386e+00
2.206928554525524611e+00
2.190391455058430470e+00
2.154669509747337841e+00
1.964598525411948238e+00
5.392599987495744207e-01
7.157711450294673483e+00
3.867086178301635258e-01
1.710105790315495922e+00
1.127338146382082629e+00
5.395797281907942500e-01
5.882162870780056618e-01
8.000000000000000000e+01
6.042434745930334472e+00
3.248922309916800089e+00
7.699758582702426857e+00
8.000000000000000000e+01
8.000000000000000000e+01
2.054605638800889533e+00
2.053288582455504940e+00
2.050397753872533535e+00
2.044064553563647912e+00
2.030246242374297516e+00
2.000355875285076745e+00
6.038428577109472783e+00
4.225320489371391375e+00
9.375761401777500836e+00
1.066745931392841662e+01
5.629165992199838264e+00
6.672512849813448943e-01
5.805053428664609383e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
3.251773522973502306e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.744002502062096838e+00
9.712304725796256477e+00
1.039406664818732340e+00
1.025045339834903979e+00
6.089599194276066996e+00
8.578110056246233128e-01
8.433837296917684467e-01
9.939356926150976435e+00
1.145466026422178629e+01
1.150672151575341395e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.690448720548374695e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_SSPRK_P3_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_OSS_SSPRK_P3_maxeps.txt <==
4.844950186635810706e-12
4.985383525378876512e-12
4.564083509149678285e-12
4.283216831663545865e-12
5.125816864121941510e-12
4.844950186635810706e-12
4.985383525378876512e-12
4.844950186635810706e-12
4.704516847892744092e-12
4.142783492920480059e-12
2.878883444232881744e-12
1.895850073031412618e-12
1.053250040573008491e-12
1.755416734288345398e-12
9.999999999999999791e-17
6.319500243438055188e-13
1.923993337046042143e+03
5.015869236620631455e+03
7.721889450692828177e+03
1.030549079590403744e+04
4.978889767862632375e-12
4.978889767862632375e-12
4.978889767862632375e-12
4.460255417043612629e-12
4.771436027535024477e-12
4.875162897698828426e-12
4.771436027535024477e-12
5.393797248517847364e-12
4.771436027535024477e-12
4.356528546879808680e-12
3.630440455733179824e-12
1.452176182293278715e-12
9.335418314742516988e-13
1.037268701638059182e-13
1.140995571801862626e-12
6.223612209828348024e-13
2.366299306037116821e+03
4.490368843571815887e+03
6.444225017765723351e+03
8.334182205715153032e+03
4.979958034666822184e-12
4.903343295671948569e-12
5.056572773661694992e-12
4.979958034666822184e-12
4.903343295671948569e-12
4.750113817682202145e-12
4.750113817682202145e-12
4.673499078687329337e-12
4.750113817682202145e-12
4.290425383712962874e-12
3.677507471753974755e-12
1.915368474871871495e-12
3.830736949743760054e-13
6.895326509538762746e-13
3.830736949743760054e-13
5.504205292354016592e+02
2.376869211111585173e+03
3.880290138631430636e+03
5.300333932944814478e+03
6.686459046553565713e+03
4.838374646603675538e-12
4.725196292297158815e-12
5.064731355216708177e-12
4.725196292297158815e-12
4.894963823756933900e-12
4.668607115143900454e-12
4.781785469450417177e-12
4.555428760837383730e-12
4.498839583684125369e-12
3.989536989304797692e-12
3.536823572078728376e-12
2.235272497553767481e-12
1.414729428831510031e-13
2.546512971896717146e-13
3.112404743429319947e-13
9.908218992528088620e+02
2.194432459643751827e+03
3.273947100064441202e+03
4.310642847609482487e+03
5.329159144159938478e+03
4.827657106052772147e-12
4.785859209030671140e-12
4.744061312008570133e-12
4.785859209030671140e-12
4.785859209030671140e-12
4.869455003074872347e-12
4.702263414986469126e-12
4.702263414986469126e-12
4.576869723920166912e-12
4.284284444765459054e-12
3.615518092411839305e-12
1.818208520461462676e-12
2.716863306436690168e-13
1.880905365994632917e-13
2.716863306436690168e-13
1.093846655487539010e+03
1.933334156211998561e+03
2.715089431042114938e+03
3.474316747451033280e+03
4.223743057805444550e+03
4.800714483970433063e-12
4.862460007880018029e-12
4.738968960060847289e-12
4.677223436151262323e-12
4.800714483970433063e-12
4.738968960060847289e-12
4.738968960060847289e-12
4.677223436151262323e-12
4.646350674196469032e-12
4.245004768784161906e-12
3.442312957959540383e-12
1.867802098265063163e-12
3.241640005253451544e-13
1.234910478191792723e-13
3.602245230863158554e+02
1.054839594291998537e+03
1.653078851668544985e+03
2.222378770472091674e+03
2.779666649833140127e+03
3.331650842222682058e+03
4.754475307680827447e-12
4.800081785452344789e-12
4.754475307680827447e-12
4.777278546566586118e-12
4.845688263223861323e-12
4.800081785452344789e-12
4.731672068795069584e-12
4.617655874366277846e-12
4.526442918823243971e-12
4.207197574422625812e-12
3.409084213421069912e-12
1.881267208075200601e-12
4.560647777152082512e-14
1.368194333145623491e-13
4.808242255897032464e+02
9.530770083756411850e+02
1.384304526716668306e+03
1.800497575089476868e+03
2.210235119137989386e+03
2.617095602361401689e+03
4.783391523623463973e-12
4.766548595723381439e-12
4.800234451523545699e-12
4.766548595723381439e-12
4.766548595723381439e-12
4.800234451523545699e-12
4.732862739923219601e-12
4.631805172522729242e-12
4.513904677222157157e-12
4.210731975020686080e-12
3.503329003217243469e-12
1.920093780609490900e-12
1.431648871507110078e-13
7.709711117388178536e+01
4.956126120859068465e+02
8.284864800405505321e+02
1.141550972396589714e+03
1.446655550826365925e+03
1.748273869408049450e+03
2.048328895476717207e+03
4.795821657319937527e-12
4.783381134214050877e-12
4.795821657319937527e-12
4.820702703531712441e-12
4.758500088002275962e-12
4.746059564896388505e-12
4.746059564896388505e-12
4.634094856943403812e-12
4.459927533460981025e-12
4.148914455813794590e-12
3.464685684989972723e-12
1.922060819859840364e-12
9.952418484711471667e-14
1.945230160653067628e+02
4.634466087343856771e+02
7.019253797560384101e+02
9.303004381575516391e+02
1.154415576482676670e+03
1.376642051535409337e+03
1.598018113741564321e+03
4.828724360919947040e-12
4.828724360919947040e-12
4.791969085099437958e-12
4.782780266144310284e-12
4.791969085099437958e-12
4.764402628234055743e-12
4.727647352413546662e-12
4.663325619727655366e-12
4.553059792266126506e-12
4.194695853016155288e-12
3.487156793471320735e-12
1.888302295279009690e-12
9.188818955129399654e-14
2.251461717964897957e+02
4.114351335013510607e+02
5.838913560414865742e+02
7.510505600150984264e+02
9.159151563282041479e+02
1.079754430907501046e+03
1.243130716622457612e+03
4.798441022256041257e-12
4.805228067549188215e-12
4.798441022256041257e-12
4.798441022256041257e-12
4.791653976962892684e-12
4.757718750497155473e-12
4.757718750497155473e-12
4.676274206979385519e-12
4.526959210530137911e-12
4.207968081752196168e-12
3.468180144799071562e-12
1.907159727374929613e-12
6.441913767563258375e+01
2.212584619508176615e+02
3.535911094909739631e+02
4.790595305854088224e+02
6.017088375990388158e+02
7.231170819299662753e+02
8.439678960125693266e+02
9.645664999948137392e+02
4.807512335449123322e-12
4.802499288175454541e-12
4.792473193628117785e-12
4.822551477270128859e-12
4.782447099080780222e-12
4.782447099080780222e-12
4.737329673617764419e-12
4.682186153607409436e-12
4.521768640850014887e-12
4.195920568061548928e-12
3.474041760653221353e-12
1.897438393084179104e-12
9.676631668316979074e+01
2.019698910117679134e+02
2.971829257518938334e+02
3.888463923685308146e+02
4.789962449000013862e+02
5.684730432567358775e+02
6.576464806294027312e+02
7.466824705790809276e+02
4.809855217622523473e-12
4.817260691398691257e-12
4.802449743846355689e-12
4.780233322517850721e-12
4.798747006958271797e-12
4.780233322517850721e-12
4.750611427413178777e-12
4.683962163427665490e-12
4.524744477240050055e-12
4.187795420424385992e-12
3.473167201024086991e-12
4.966616531040346949e+00
1.029084244558842585e+02
1.767019313063993593e+02
2.457421550358168645e+02
3.129067588729735689e+02
3.792542370177957309e+02
4.452360308188848990e+02
5.110526116183442014e+02
5.767942642894881828e+02
4.795674249286537669e-12
4.798409164740935141e-12
4.784734587468951013e-12
4.798409164740935141e-12
4.795674249286537669e-12
4.779264756560157685e-12
4.749180686561793572e-12
4.672603053838683746e-12
4.519447788392461671e-12
4.199462680228021275e-12
3.476077542539973162e-12
3.721784189553987687e+01
9.763995184373047209e+01
1.503740227565944565e+02
2.006959793555780607e+02
2.500145524983840630e+02
2.988904182749234906e+02
3.475673406677738626e+02
3.961542384937735619e+02
4.447002805044491538e+02
4.803710299747475761e-12
4.804720331349608760e-12
4.796640078532543963e-12
4.803710299747475761e-12
4.786539762511213168e-12
4.777449478092015372e-12
4.753208719640821787e-12
4.673416223072306003e-12
4.524941577558735806e-12
4.195671275263320066e-12
3.467438490125211509e-12
4.592312032317376946e+01
8.741831893953339261e+01
1.254940248418147064e+02
1.623055326990653668e+02
1.985761739122084180e+02
2.346063665010347279e+02
2.705282235333897916e+02
3.064010062013061884e+02
3.422515075630790875e+02
8.525363311647888409e+00
8.523061603649194851e+00
8.518008243047232142e+00
8.506931405681768865e+00
8.482737608360027437e+00
8.430318261959712345e+00
8.322073968764071239e+00
8.103671832793029495e+00
7.710854447643249010e+00
7.274191670336755955e+00
1.008547059683091440e+01
4.617919089368933783e+01
7.554574629163603561e+01
1.032185978473766284e+02
1.302167352012025674e+02
1.569218330814891544e+02
1.834960956127039537e+02
2.100113192827806472e+02
2.364997827626788478e+02
2.629760930591014585e+02
1.467920231916709817e+01
1.467808851253203528e+01
1.467564173408573502e+01
1.467027148778194778e+01
1.465850784729119205e+01
1.463285168063695885e+01
1.457853193244220336e+01
1.446591769154448670e+01
1.423985274122440892e+01
1.385419047256327651e+01
1.894625995536809882e+01
4.265854733509520713e+01
6.374341295258350470e+01
8.394573473278440190e+01
1.037837927590684757e+02
1.234624847245006123e+02
1.430698804265331034e+02
1.626450820310642769e+02
1.822056873165610398e+02
2.017596629135930186e+02
1.643237760296913663e+01
1.643173913519597562e+01
1.643033646585779195e+01
1.642725736177979456e+01
1.642051012129095966e+01
1.640578284396866593e+01
1.637412058674532389e+01
1.630905565222876064e+01
1.617696298997006110e+01
1.594437463271380473e+01
2.107072939898582931e+01
3.759569055560093176e+01
5.286412381086135071e+01
6.765930275642683966e+01
8.225618035704981423e+01
9.676611848860331122e+01
1.112371545738241281e+02
1.256906251223237092e+02
1.401361320994656410e+02
1.545780220974689314e+02
1.618873904067826786e+01
1.618837149894990191e+01
1.618756412317137716e+01
1.618579221729505946e+01
1.618191149669347695e+01
1.617345097772206941e+01
1.615519543567898353e+01
1.611783389629586694e+01
1.604353356395824903e+01
1.591892656117667926e+01
2.038153872944289802e+01
3.215317045882016345e+01
4.327182563414331895e+01
5.413175149111764739e+01
6.488296695709702533e+01
7.558661588916363883e+01
8.626901126783911877e+01
9.694181718587925900e+01
1.076102771592976666e+02
1.182767635762206311e+02
1.495076034971963352e+01
1.495055196932974084e+01
1.495009432347044509e+01
1.494909044305149948e+01
1.494689418410964343e+01
1.494211757703913257e+01
1.493186730540516827e+01
1.491080201339474520e+01
1.487073896270992002e+01
1.481200765378123307e+01
1.844632253353762152e+01
2.692980465920290456e+01
3.505805735164697978e+01
4.304263954798037162e+01
5.096722144595446480e+01
5.886569926450115275e+01
6.675254948516129616e+01
7.463416129997931137e+01
8.251340073491790861e+01
9.039156318552029745e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_SUPG_SSPRK_P1_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_SUPG_SSPRK_P1_ERROR.txt <==
1.033162170077567832e-01
1.033158089675727809e-01
1.033149122075061183e-01
1.033129413519529860e-01
1.033086113876471590e-01
1.032991056062240315e-01
1.032782718586213594e-01
1.032328213982890708e-01
1.031344281658974349e-01
1.029262069334630908e-01
1.025066136403885719e-01
1.019624462152412120e-01
1.069507389188591867e-01
1.347737099943876193e-01
2.464306199341020354e-01
6.898758761850198873e-01
9.892954733623912089e-01
1.783327086260425798e+00
3.233291123419168578e+00
4.501863347598964005e+00
1.033089289831026214e-01
1.033085210098513840e-01
1.033076242415135737e-01
1.033056533477155481e-01
1.033013233051616325e-01
1.032918173690793029e-01
1.032709833784620779e-01
1.032255359354812552e-01
1.031271448346532671e-01
1.029189515742136574e-01
1.024994734767292887e-01
1.019561534530779717e-01
1.069474002197562112e-01
1.347812693910032944e-01
2.464779955028614244e-01
6.899107127927972538e-01
9.890237951002029959e-01
1.779621742102326598e+00
4.145613577883472622e+00
4.144548667259415176e+00
1.032955704579436862e-01
1.032951624559348552e-01
1.032942656522255614e-01
1.032922946770704203e-01
1.032879644486763143e-01
1.032784581440883281e-01
1.032576235227355838e-01
1.032121811936395905e-01
1.031137930871389580e-01
1.029056490946690106e-01
1.024863777783663055e-01
1.019446021342186176e-01
1.069412496683395941e-01
1.347951179152693801e-01
2.465653183874714494e-01
6.899759335104436175e-01
9.885223807119460915e-01
1.772560408566439261e+00
3.071024489845756378e+00
3.891831825347085605e+00
1.032710849972004324e-01
1.032706769396107283e-01
1.032697800403713922e-01
1.032678088594410487e-01
1.032634781932747492e-01
1.032539710017641860e-01
1.032331347519310355e-01
1.031877007658823925e-01
1.030893158815002625e-01
1.028812572204139963e-01
1.024623540787814868e-01
1.019233871565510541e-01
1.069298993863260494e-01
1.348204825872758028e-01
2.467265866944185204e-01
6.900989046674844696e-01
9.875947890036780308e-01
1.758935981193329834e+00
2.924734720624426743e+00
3.462063733218407435e+00
1.032262050515984492e-01
1.032257969093572647e-01
1.032248997840405358e-01
1.032229281247237507e-01
1.032185964224121982e-01
1.032090870716218800e-01
1.031882653409864625e-01
1.031428254231872843e-01
1.030444408201347112e-01
1.028365262161317489e-01
1.024182709788198503e-01
1.018843974471479730e-01
1.069089046569382251e-01
1.348669264311066485e-01
2.470252008422689216e-01
6.903329081566649261e-01
9.858732413844378817e-01
1.732244725721865164e+00
3.447764653714914918e+00
4.345086183703951832e+01
1.031439479657582370e-01
1.031435401220536369e-01
1.031426436820006426e-01
1.031406735275897518e-01
1.031363451896499528e-01
1.031268434543822915e-01
1.031060208704287079e-01
1.030605631860451454e-01
1.029622602232170975e-01
1.027544839070794053e-01
1.023374351273464711e-01
1.018126751339022834e-01
1.068699498709720364e-01
1.349519320886538032e-01
2.475800853359066134e-01
6.907834970563588861e-01
9.826630264898674749e-01
1.679049720370113352e+00
2.000160525564916725e+01
1.497346212942183001e+02
1.029932493035942281e-01
1.029928408919548732e-01
1.029919431613156994e-01
1.029899702122320099e-01
1.029856358075470490e-01
1.029761211510625413e-01
1.029552721677069044e-01
1.029097661499062261e-01
1.028116586871885424e-01
1.026039791164786719e-01
1.021898370354017982e-01
1.016805796567271242e-01
1.067973733378746876e-01
1.351074253406524817e-01
2.486160418726684473e-01
6.916641089084113458e-01
9.766296601143158451e-01
1.608872042804135871e+00
2.450998691703611065e+00
1.530853914320553031e+02
1.027170784126657799e-01
1.027166685853736355e-01
1.027157677448523460e-01
1.027137879906760420e-01
1.027094387824051963e-01
1.026998923431761551e-01
1.026790087056368289e-01
1.026336211488522721e-01
1.025355081432541005e-01
1.023288300189872241e-01
1.019185883250144226e-01
1.014368972340362468e-01
1.066614229145071424e-01
1.353916131714513194e-01
2.505622953572874678e-01
6.934162200360370898e-01
9.691453742502046387e-01
1.311290927401313589e+00
2.835564973027086921e+01
1.270199543559053410e+02
1.022117377373643748e-01
1.022113266336566739e-01
1.022104230147121984e-01
1.022084372027699389e-01
1.022040749598757681e-01
1.021945012355460342e-01
1.021735326977820379e-01
1.021278136740926823e-01
1.020294606046435876e-01
1.018238845347969462e-01
1.014196921292108700e-01
1.009905656517944145e-01
1.064049571760000840e-01
1.359103645450884523e-01
2.542489330436611406e-01
6.969728499911874708e-01
9.809562474183667335e-01
1.789001401333540020e+00
7.396152628126813511e+01
1.288956483032047231e+02
1.012880903088476947e-01
1.012876755738826851e-01
1.012867639975297274e-01
1.012847608005152250e-01
1.012803608550088413e-01
1.012707067394986588e-01
1.012495735327260810e-01
1.012035508566030695e-01
1.011044818081363733e-01
1.008996239012591167e-01
1.005028139183727076e-01
1.001804538080095369e-01
1.059167170737494168e-01
1.368555521942970976e-01
2.613067177421922183e-01
7.079306753816551057e-01
1.061450413674184690e+00
1.944301040210729248e+00
6.141751948041297027e+01
1.075067391897349296e+02
9.960661276513350926e-02
9.960618561364927015e-02
9.960524677480843414e-02
9.960318383218935701e-02
9.959865348337400281e-02
9.958871723809641086e-02
9.956698578841292890e-02
9.951975433650922520e-02
9.941854363337279676e-02
9.921338609561131117e-02
9.882752631335635363e-02
9.867260253433407513e-02
1.049763880981360864e-01
1.385731002501903730e-01
2.749975775131590638e-01
7.377205285507860699e-01
1.207880565867997413e+00
1.242121514353943823e+01
5.046519719068497523e+01
7.033259986707034273e+01
9.657208365795361127e-02
9.657163585505176839e-02
9.657065169485892775e-02
9.656848946270601974e-02
9.656374250304085305e-02
9.655333811683126932e-02
9.653061646455135536e-02
9.648139673373705427e-02
9.637672995130910913e-02
9.616374866619376016e-02
9.578500087796755491e-02
9.593174151797403959e-02
1.031822672375634076e-01
1.416821431231040651e-01
3.019595289702369234e-01
8.160185367220872399e-01
1.620178997512457419e+00
1.869159483209121575e+01
4.127142895129875910e+01
5.737093001898563926e+01
9.122217922309458493e-02
9.122165777093609040e-02
9.122051181770891859e-02
9.121799451467733910e-02
9.121246992668517739e-02
9.120037031001834715e-02
9.117399106194462588e-02
9.111706560018856260e-02
9.099708614742532675e-02
9.075839942160109086e-02
9.035590667059213710e-02
9.099192141285876445e-02
9.980988731282326720e-02
1.473780650480304433e-01
3.569398726932067611e-01
9.937202401178849565e-01
2.697488330447934679e+00
1.958612953113594202e+01
3.351125754708677817e+01
4.667918469133721260e+01
8.251469847353487541e-02
8.251379235728144301e-02
8.251180157519358294e-02
8.250743094226430097e-02
8.249785102533110925e-02
8.247692812472379176e-02
8.243159620943400767e-02
8.233515437612852483e-02
8.213870497881853305e-02
8.178238336961246580e-02
8.146694556056183201e-02
8.255634925821124515e-02
9.372581984066954974e-02
1.578948230487082216e-01
4.752552541012587395e-01
1.334717512065726641e+00
4.818963973714958549e+00
1.728983381021163623e+01
2.693774635898016356e+01
3.796507374970843784e+01
7.039576733841487743e-02
7.039452755045186305e-02
7.039180342750221697e-02
7.038582159769404822e-02
7.037270435196499307e-02
7.034402784042309564e-02
7.028176122071985721e-02
7.014863054129587272e-02
6.987418949399352985e-02
6.943985563478188849e-02
6.891600927756924566e-02
6.988559521265542973e-02
8.343146603141020357e-02
1.775651441850717438e-01
7.026289114047122863e-01
1.707546668130473622e+00
6.955044354863402667e+00
1.470634702810046690e+01
2.137611834127827848e+01
3.075740507004489643e+01
6.011302146985366551e-02
6.011151794575980700e-02
6.010821381343441072e-02
6.010095584900836119e-02
6.008502811383661241e-02
6.005014874045112167e-02
5.997412914514781840e-02
5.981020891052689359e-02
5.946549165732472469e-02
5.878524790149319140e-02
5.768785953607123013e-02
5.789921782890213031e-02
7.096258776666723722e-02
2.180018207962901022e-01
1.097668281190890882e+00
1.892497766839096984e+00
6.503368183085416199e+00
1.218842662531427479e+01
1.671052769948599348e+01
2.350851598181288438e+01
7.369699642283338015e-02
7.370547862844836762e-02
7.372412432135294624e-02
7.376510749950597468e-02
7.385516894157631573e-02
7.405298668928234074e-02
7.448703064760818504e-02
7.543715564225793313e-02
7.750590972806956080e-02
8.195389970048851114e-02
9.121198770978955483e-02
1.085978067747824238e-01
1.258708165986094085e-01
3.406843567239740689e-01
1.582621060381558920e+00
2.707787570296371626e+00
5.597365553898257851e+00
9.885284118399303210e+00
1.286198771915632477e+01
1.860545400270488514e+01
1.557792071896789698e-01
1.557986135485286139e-01
1.558412764919201998e-01
1.559350671032228020e-01
1.561412591157610996e-01
1.565945665847115198e-01
1.575911931539428212e-01
1.597825417071169207e-01
1.646016919177789584e-01
1.752033214725965959e-01
1.985338898929590035e-01
2.498154473744317872e-01
3.613115630287307978e-01
1.002065857613547495e+00
1.964028571724093952e+00
2.672178472013996497e+00
4.567958573237724806e+00
7.827340970417547616e+00
1.190002054289591449e+01
1.492135384264994258e+01
2.318525065839740218e-01
2.318887124138964695e-01
2.319683117822045892e-01
2.321433253534538332e-01
2.325281846693967036e-01
2.333747926521324845e-01
2.352385684010495914e-01
2.393485267293381791e-01
2.484458927284533269e-01
2.687558563508359311e-01
3.150274434118142119e-01
4.262169669654996551e-01
1.074698442807115129e+00
2.725942677298483829e+00
2.250088240643593362e+00
2.291888260976225666e+00
3.525760189106772913e+00
6.012178051325717476e+00
9.360680687373543307e+00
1.096828617979375942e+01
2.452138724593788399e-01
2.452343128176155684e-01
2.452792497162673280e-01
2.453780433312823528e-01
2.455952530477304996e-01
2.462159549400415870e-01
2.477184234447123434e-01
2.510301797058587248e-01
2.583534438282741874e-01
2.787764948253469433e-01
3.407540894345953975e-01
8.266506234373743878e-01
2.604330834594136501e+00
3.464833845450389305e+00
2.676654106788967535e+00
2.034340001648523355e+00
2.548213402889317969e+00
4.420123327996299700e+00
6.964286148381049202e+00
8.654168254721916753e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_SUPG_SSPRK_P1_IRES.txt <==
2.197674069067681868e-01
2.197431661407135417e-01
2.196900718675468267e-01
2.195742986948549802e-01
2.193243639432552461e-01
2.187969816709956217e-01
2.177435514273819706e-01
2.159312922605640395e-01
2.142695039983784355e-01
2.202771231681379116e-01
2.616555314079515027e-01
3.767449370534184938e-01
5.483638766947122045e-01
7.003278594170240234e-01
8.011856390635135883e-01
8.659591445666531273e-01
9.079458280207802767e-01
9.354486058427460282e-01
9.536292102387429193e-01
9.657827302690913385e-01
2.197582171839191079e-01
2.197339769630784478e-01
2.196808839005641723e-01
2.195651134478830979e-01
2.193151849580533830e-01
2.187878178107159066e-01
2.177344273291201837e-01
2.159222862691422273e-01
2.142608939909586563e-01
2.202698560344961420e-01
2.616515992269872748e-01
3.767449212463051533e-01
5.483653832789197047e-01
7.003286596438784706e-01
8.011858483236270478e-01
8.659591743083918658e-01
9.079458162957539935e-01
9.354485888138684979e-01
9.536291961261730288e-01
9.657827199958336495e-01
2.197413826219642430e-01
2.197171433722980571e-01
2.196640524670100958e-01
2.195482868640546981e-01
2.192983695535166422e-01
2.187710294764483032e-01
2.177177104558459808e-01
2.159057828369695398e-01
2.142451101767282318e-01
2.202565230324280976e-01
2.616443694589918878e-01
3.767448742703741194e-01
5.483681405375653295e-01
7.003301280956315544e-01
8.011862327731396061e-01
8.659592290349746868e-01
9.079457948043099247e-01
9.354485575561105604e-01
9.536291702149218841e-01
9.657827011315186505e-01
2.197105504176662949e-01
2.196863128782389485e-01
2.196332257734478766e-01
2.195174687224362708e-01
2.192675711628537250e-01
2.187402790842860878e-01
2.176870875236767422e-01
2.158755435877722784e-01
2.142161745957297803e-01
2.202320534440455335e-01
2.616310630669750337e-01
3.767447437613784533e-01
5.483731838655352409e-01
7.003328238105452908e-01
8.011869396549574640e-01
8.659593298751496748e-01
9.079457554124872321e-01
9.354485001512682363e-01
9.536291226123949638e-01
9.657826664696577135e-01
2.196540993453745261e-01
2.196298647672411952e-01
2.195767842474543041e-01
2.194610420345388668e-01
2.192111788406014283e-01
2.186839707211609141e-01
2.176310040463579898e-01
2.158201446855166072e-01
2.141631272616892068e-01
2.201871273534898588e-01
2.616065398451320467e-01
3.767443952643513838e-01
5.483824015368474747e-01
7.003377750152668391e-01
8.011882408322897886e-01
8.659595160389250701e-01
9.079456832148341539e-01
9.354483946550523621e-01
9.536290350885959777e-01
9.657826027252522927e-01
2.195507877543451392e-01
2.195265581734709981e-01
2.194734887772741838e-01
2.193577716832952607e-01
2.191079669200476365e-01
2.185809027170104724e-01
2.175283265611057115e-01
2.157186756665656069e-01
2.140658746537967283e-01
2.201046013441747551e-01
2.615612663785499281e-01
3.767434883921951805e-01
5.483992306859054588e-01
7.003468750067982640e-01
8.011906395701888783e-01
8.659598606211934557e-01
9.079455509047896777e-01
9.354482005974558145e-01
9.536288739841667361e-01
8.000000000000000000e+01
2.193618349416480429e-01
2.193376134503207953e-01
2.192845620915163662e-01
2.191688858748114532e-01
2.189191768840228480e-01
2.183923516958684030e-01
2.173404375239561259e-01
2.155328869048281637e-01
2.138875825324191848e-01
2.199529116192369405e-01
2.614775024019252991e-01
3.767411713530582906e-01
5.484299110868263716e-01
7.003636148955351137e-01
8.011950708075095129e-01
8.659605007413209155e-01
9.079453084846709210e-01
9.354478431782804471e-01
9.536285769845794791e-01
8.000000000000000000e+01
2.190165620009014713e-01
2.189923526735700066e-01
2.189393285233736108e-01
2.188237143794751760e-01
2.185741527474998613e-01
2.180477040377535591e-01
2.169968695267613379e-01
2.151928840343511062e-01
2.135607487164969953e-01
2.196738835573677773e-01
2.613221072325092043e-01
3.767353352158073210e-01
5.484857278215566900e-01
7.003944433290106852e-01
8.012032798538311074e-01
8.659616958800072650e-01
9.079448645098803228e-01
9.354471837270191825e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.183864924415148123e-01
2.183622987576176178e-01
2.183093098625331074e-01
2.181937774004108488e-01
2.179444155044713283e-01
2.174185031171319560e-01
2.163693143943760111e-01
2.145711567311931744e-01
2.129617489090579741e-01
2.191601852435734743e-01
2.610329062293185176e-01
3.767208165154850574e-01
5.485869816388885267e-01
7.004512964910637463e-01
8.012185464458770889e-01
8.659639431518846298e-01
9.079440520993261599e-01
9.354459640949649435e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.172390416489204112e-01
2.172148599152500248e-01
2.171618988993131993e-01
2.170464354942887308e-01
2.167972629218128111e-01
2.162719476322997603e-01
2.152249406516526797e-01
2.134357010934004595e-01
2.118644655070974492e-01
2.182136288160557991e-01
2.604927688642271200e-01
3.766851395364714805e-01
5.487699125180014459e-01
7.005563158171272953e-01
8.012470900181994926e-01
8.659682118364842029e-01
9.079425681017199157e-01
9.354437009453954177e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.151559390834415775e-01
2.151317366845596768e-01
2.150787332524446704e-01
2.149631911630181247e-01
2.147139159494094174e-01
2.141887144026489165e-01
2.131435898948693397e-01
2.113662495263896324e-01
2.098563123081338966e-01
2.164681903178260758e-01
2.594803407953928387e-01
3.765986823212585932e-01
5.490985092477608243e-01
7.007506456296742625e-01
8.013008526601780313e-01
8.659764411077045532e-01
9.079398673490776117e-01
1.243673203053553777e+00
8.000000000000000000e+01
8.000000000000000000e+01
2.113935533281446622e-01
2.113692020988769960e-01
2.113158772053580770e-01
2.111996560892378250e-01
2.109490218075430468e-01
2.104214781051921002e-01
2.093743151072024189e-01
2.076073331213976469e-01
2.061878394999450692e-01
2.132485920647579081e-01
2.575770824973883100e-01
3.763928412909317567e-01
5.496840336002419836e-01
7.011107461784996664e-01
8.014031605370556255e-01
8.659926664257858731e-01
9.079349931154035991e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.046586691226692512e-01
2.046337429766086347e-01
2.045791653089873985e-01
2.044602438484729445e-01
2.042039329750440779e-01
2.036651661212258158e-01
2.025993988778917732e-01
2.008206314582378638e-01
1.995094112195991143e-01
2.073131768925798868e-01
2.539953123906735222e-01
3.759146674633035423e-01
5.507160770640157077e-01
7.017780558700225102e-01
8.016006587157730179e-01
8.660258956120325813e-01
9.079264161189920523e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.928161467810733665e-01
1.927892774418270838e-01
1.927304501865237107e-01
1.926022943768984919e-01
1.923262050430240011e-01
1.917464884101877653e-01
1.906029859464303255e-01
1.887128822198360645e-01
1.874365068771340348e-01
1.963969043305567597e-01
2.472740820724823041e-01
3.748439168695650303e-01
5.525108904471009996e-01
7.030101611436410103e-01
8.019898769030422425e-01
8.660992827779920855e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.729190045002294285e-01
1.728856028215306762e-01
1.728124610511897474e-01
1.726530596819887964e-01
1.723093641528838649e-01
1.715863044946304428e-01
1.701536281243464510e-01
1.677566211504974425e-01
1.659967427104303561e-01
1.764584579410952148e-01
2.347998390581225725e-01
3.726666157848680383e-01
5.555942696158827632e-01
7.052578204337142109e-01
8.027905102760349854e-01
8.664367869525015919e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.450303543566894560e-01
1.449737660695455954e-01
1.448497301441906970e-01
1.445788281621710192e-01
1.439918949647849555e-01
1.427434764501258890e-01
1.402039341359658520e-01
1.356338875997132876e-01
1.305827199699319818e-01
1.410518277994463054e-01
2.123861474214946143e-01
3.686440630324102630e-01
5.609081737434076231e-01
7.092418745197156538e-01
8.053595660359385011e-01
1.267093816600063150e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.478167199811788457e-01
1.477017232781103195e-01
1.474491945528118853e-01
1.468953907783767110e-01
1.456844997646229989e-01
1.430548172190134470e-01
1.374355314664573724e-01
1.259291785897231064e-01
1.055639349301707719e-01
9.346318463146634226e-02
1.772651361817009219e-01
3.632818377975697843e-01
5.706099598584117860e-01
7.159343996377089958e-01
8.439480613655361285e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
3.995177534040393885e-01
3.993612723930671793e-01
3.990175099914158308e-01
3.982629666584157624e-01
3.966099013273848284e-01
3.930035264179752019e-01
3.852101077952948538e-01
3.687384440511474737e-01
3.358371919470168887e-01
2.808343609140820374e-01
2.496165346747566960e-01
3.842055628848990989e-01
5.925997803411902076e-01
7.339860156617654674e-01
1.351340801333017261e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.028062950699168976e+00
1.027802955486965875e+00
1.027231637337834735e+00
1.025976880444784856e+00
1.023224351068979798e+00
1.017201816130980152e+00
1.004100166471574740e+00
9.759658157423313218e-01
9.173478563526643592e-01
8.041747472615741188e-01
6.320120992944650018e-01
5.700727197434761750e-01
1.585759505298657279e+00
1.781502480817199086e+00
5.519229816048511594e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.435840484078401591e+00
2.435446775862156965e+00
2.434581491850140278e+00
2.432680423600940056e+00
2.428506761947948789e+00
2.419358624782875555e+00
2.399378794052351438e+00
2.356088752685489229e+00
2.263967664606810981e+00
2.076048425973717304e+00
1.732538240229781312e+00
4.728375161149974026e+00
6.476054381753776568e+00
5.386185293686540199e+00
3.306852066409335578e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_SUPG_SSPRK_P1_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_SUPG_SSPRK_P1_maxeps.txt <==
1.376246719682036823e-11
1.376246719682036823e-11
1.390290053556343081e-11
1.376246719682036823e-11
1.390290053556343081e-11
1.376246719682036823e-11
1.362203385807730566e-11
1.362203385807730566e-11
1.404333387430649177e-11
1.404333387430649177e-11
1.362203385807730566e-11
1.404333387430649177e-11
1.348160051933424470e-11
1.376246719682036823e-11
1.348160051933424470e-11
1.376246719682036823e-11
1.390290053556343081e-11
1.404333387430649177e-11
4.269068916781348889e+03
8.146892362626174872e+03
1.369194686162198397e-11
1.379567373178578388e-11
1.369194686162198397e-11
1.389940060194958379e-11
1.369194686162198397e-11
1.369194686162198397e-11
1.369194686162198397e-11
1.389940060194958379e-11
1.389940060194958379e-11
1.379567373178578388e-11
1.379567373178578388e-11
1.389940060194958379e-11
1.400312747211338370e-11
1.369194686162198397e-11
1.389940060194958379e-11
1.358821999145818406e-11
1.389940060194958379e-11
1.389940060194958379e-11
3.543566283151929383e+03
6.446414321481261140e+03
1.379065301907700043e-11
1.379065301907700043e-11
1.371403828008213246e-11
1.379065301907700043e-11
1.371403828008213246e-11
1.371403828008213246e-11
1.379065301907700043e-11
1.363742354108726127e-11
1.363742354108726127e-11
1.394388249706673796e-11
1.379065301907700043e-11
1.371403828008213246e-11
1.379065301907700043e-11
1.394388249706673796e-11
1.379065301907700043e-11
1.379065301907700043e-11
1.379065301907700043e-11
1.379065301907700043e-11
2.911898804804411157e+03
5.077437848265149114e+03
1.380775922539479788e-11
1.375117004824154436e-11
1.369458087108828923e-11
1.380775922539479788e-11
1.375117004824154436e-11
1.369458087108828923e-11
1.380775922539479788e-11
1.386434840254805301e-11
1.375117004824154436e-11
1.386434840254805301e-11
1.380775922539479788e-11
1.380775922539479788e-11
1.375117004824154436e-11
1.380775922539479788e-11
1.380775922539479788e-11
1.363799169393503572e-11
1.380775922539479788e-11
1.386434840254805301e-11
2.371866783000577016e+03
3.983230868467282562e+03
1.375150812027087916e-11
1.379330601729297693e-11
1.375150812027087916e-11
1.379330601729297693e-11
1.379330601729297693e-11
1.383510391431507309e-11
1.370971022324878300e-11
1.379330601729297693e-11
1.379330601729297693e-11
1.370971022324878300e-11
1.370971022324878300e-11
1.370971022324878300e-11
1.370971022324878300e-11
1.375150812027087916e-11
1.383510391431507309e-11
1.370971022324878300e-11
1.375150812027087916e-11
1.370971022324878300e-11
1.917174040271768035e+03
3.113892963224533560e+03
1.376925183183713886e-11
1.376925183183713886e-11
1.383099735574671575e-11
1.376925183183713886e-11
1.383099735574671575e-11
1.370750630792756036e-11
1.370750630792756036e-11
1.380012459379192650e-11
1.380012459379192650e-11
1.376925183183713886e-11
1.373837906988234961e-11
1.376925183183713886e-11
1.376925183183713886e-11
1.376925183183713886e-11
1.383099735574671575e-11
1.370750630792756036e-11
1.376925183183713886e-11
1.383099735574671575e-11
1.539229145081211982e+03
2.426741453069475028e+03
1.377315628699744711e-11
1.377315628699744711e-11
1.377315628699744711e-11
1.377315628699744711e-11
1.377315628699744711e-11
1.372754980922593947e-11
1.372754980922593947e-11
1.379595952588320255e-11
1.386436924254046564e-11
1.377315628699744711e-11
1.377315628699744711e-11
1.372754980922593947e-11
1.377315628699744711e-11
1.381876276476895638e-11
1.377315628699744711e-11
1.377315628699744711e-11
1.377315628699744711e-11
1.072903887220028452e+01
1.228486185615309523e+03
1.885991405913609924e+03
1.377751502226594755e-11
1.376067209436586905e-11
1.377751502226594755e-11
1.377751502226594755e-11
1.377751502226594755e-11
1.374382916646579379e-11
1.381120087806610292e-11
1.377751502226594755e-11
1.381120087806610292e-11
1.374382916646579379e-11
1.381120087806610292e-11
1.377751502226594755e-11
1.377751502226594755e-11
1.381120087806610292e-11
1.376067209436586905e-11
1.379435795016602604e-11
1.379435795016602604e-11
1.344854270098944369e+02
9.753632451445041625e+02
1.462089635178609797e+03
2.044694738160245778e-06
1.377165907821613656e-11
1.377165907821613656e-11
1.378409960132201998e-11
1.375921855511025314e-11
1.378409960132201998e-11
1.378409960132201998e-11
1.380898064753378843e-11
1.375921855511025314e-11
1.377165907821613656e-11
1.378409960132201998e-11
1.378409960132201998e-11
1.378409960132201998e-11
1.375921855511025314e-11
1.378409960132201998e-11
1.378409960132201998e-11
1.378409960132201998e-11
1.721546047240971120e+02
7.708178275673168400e+02
1.130914712916519420e+03
4.229123019338413246e-04
7.526615504308220789e-05
1.377403961373441673e-11
1.375566197582416946e-11
1.376485079477929310e-11
1.378322843268953875e-11
1.378322843268953875e-11
1.377403961373441673e-11
1.377403961373441673e-11
1.376485079477929310e-11
1.378322843268953875e-11
1.378322843268953875e-11
1.378322843268953875e-11
1.378322843268953875e-11
1.377403961373441673e-11
1.378322843268953875e-11
3.522506188095918134e+01
1.749383198483423882e+02
6.066655566240341386e+02
8.729635366050169978e+02
1.540750707650110837e-03
1.138447022723540394e-03
3.502725822367281196e-04
1.378448899038069868e-11
1.377770194508755495e-11
1.378448899038069868e-11
1.375734080920812538e-11
1.377770194508755495e-11
1.378448899038069868e-11
1.380485012626012824e-11
1.379127603567384240e-11
1.377770194508755495e-11
1.377091489979441122e-11
1.377770194508755495e-11
1.377770194508755495e-11
1.376412785450126750e-11
7.084178826017253527e+01
1.620635398705963439e+02
4.757191702860682199e+02
6.725888317666409648e+02
4.356206179138824922e-03
3.925511190329617969e-03
3.029410022130721910e-03
1.236233359761679425e-03
1.379089304985951678e-11
1.377585390803852255e-11
1.377585390803852255e-11
1.376582781349119307e-11
1.376582781349119307e-11
1.377585390803852255e-11
1.378086695531218730e-11
1.377084086076485620e-11
1.378588000258585042e-11
1.377585390803852255e-11
1.377585390803852255e-11
1.377084086076485620e-11
8.008021928170197157e+01
1.428373574715619441e+02
3.718096304501763711e+02
5.173179977524612241e+02
1.139232105486448834e-02
1.095290862178802810e-02
9.988458016168225151e-03
7.981359489506453103e-03
3.905919254224018023e-03
1.378158669744526698e-11
1.378528943433334602e-11
1.377788396055718631e-11
1.377418122366910565e-11
1.377418122366910565e-11
1.378528943433334602e-11
1.378158669744526698e-11
1.377047848678102661e-11
1.377788396055718631e-11
1.378158669744526698e-11
2.472912728194958021e+01
7.778697978876590469e+01
1.220327912455004622e+02
2.897355736367479153e+02
3.972636600156125724e+02
2.902030559764161646e-02
2.856652077984202578e-02
2.757599983540774333e-02
2.540432450753507196e-02
2.085173869312989536e-02
1.151174090681388908e-02
1.378123897470044931e-11
1.378397389015483951e-11
1.377576914379166406e-11
1.377850405924605426e-11
1.378397389015483951e-11
1.378123897470044931e-11
1.377303422833726901e-11
1.377850405924605426e-11
1.377303422833726901e-11
3.482798308872163062e+01
7.041383111459596478e+01
1.020612189716941884e+02
2.251737909948176366e+02
3.046249553112400008e+02
7.331876484151961249e-02
7.284691329839843021e-02
7.180958205252954696e-02
6.954280228914387629e-02
6.457803875701641216e-02
5.410349391841438871e-02
3.246408944488726744e-02
1.377885111629318880e-11
1.377683105308892604e-11
1.377279092668040212e-11
1.378087117949745157e-11
1.377683105308892604e-11
1.377279092668040212e-11
1.377885111629318880e-11
4.527183917718704542e+00
3.642772636196469449e+01
6.119547610195370169e+01
8.404461949067179205e+01
1.745727010897012690e+02
2.332726233872570560e+02
1.842079120653714874e-01
1.837096020731456836e-01
1.826140815300750231e-01
1.802055062040769373e-01
1.749370156396115594e-01
1.634042907757138896e-01
1.389550107940193402e-01
8.827444705833827066e-02
1.377618119011473190e-11
1.378065736725869985e-11
1.378214942630669078e-11
1.377618119011473190e-11
1.377468913106674259e-11
1.377916530821071053e-11
1.377818288535268820e+01
3.421515431308756661e+01
5.179251532380258993e+01
6.839532314721624573e+01
1.350427871836217548e+02
1.784082939957414453e+02
4.512744692204910812e-01
4.507537924561171860e-01
4.496090586736292138e-01
4.470920888136438176e-01
4.415568877342739285e-01
4.294384794151062112e-01
4.028852650247550238e-01
3.463441451930131532e-01
2.283035382941314972e-01
7.198464586688433850e-03
1.377911403739004894e-11
1.377690990813509479e-11
1.377690990813509479e-11
1.378021610201752764e-11
1.643966914081831376e+01
3.039943585982522123e+01
4.302477890905861813e+01
5.514321793456088727e+01
1.042522913271425580e+02
1.362875986902692773e+02
1.005779514003729558e+00
1.005291164312777097e+00
1.004217478979595457e+00
1.001856608874345467e+00
9.966641278330770071e-01
9.852375778797235473e-01
9.602028779677869164e-01
9.051320169796724935e-01
7.873452225991589559e-01
5.372130780070861755e-01
4.484816144206784511e-02
1.377625371557458845e-11
1.377788172948566399e-11
4.315731922366710549e+00
1.630407589084940412e+01
2.610854772328694295e+01
3.524988288313151230e+01
4.412364177085893857e+01
8.033258701107878608e+01
1.039970575676724138e+02
1.818103049942143334e+00
1.817740718386075649e+00
1.816944140363884852e+00
1.815192799403839263e+00
1.811341941870620920e+00
1.802872764281385765e+00
1.784237481527227720e+00
1.743499046897647453e+00
1.653773391445694685e+00
1.463681350499075773e+00
1.060917386788982508e+00
2.462073527324331601e-01
1.377745591615686957e-11
6.975975194869438845e+00
1.492064458909049485e+01
2.191674566906094412e+01
2.857229371804979223e+01
3.508522160186894467e+01
6.179512353559877624e+01
7.927556706648266527e+01
2.550190081043093304e+00
2.549968023179733034e+00
2.549479886658249761e+00
2.548406934754114950e+00
2.546048959403798051e+00
2.540869067943634541e+00
2.529500583463251573e+00
2.504631191228414266e+00
2.450897999381127068e+00
2.336154289061477041e+00
2.109637005097333429e+00
1.725796156960635264e+00
1.906209309785282802e+00
7.554968242885048646e+00
1.305454904792066451e+01
1.809765159209212726e+01
2.296243030691040232e+01
2.775068672968405181e+01
4.746026262743242796e+01
6.037242741264279999e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_SUPG_SSPRK_P2_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_SUPG_SSPRK_P2_ERROR.txt <==
7.559511329556761750e-01
7.559509043374630366e-01
7.559497989571677401e-01
7.559444552966814168e-01
7.427747044958942224e-01
7.423859531269547674e-01
7.610967696444790320e-01
7.578085618076169094e-01
1.112375406991760629e+00
2.163689659373693175e+00
8.675925896233247059e+00
1.785717355843191001e+01
1.769452510070573936e+01
1.710033744867115502e+01
1.589882621910421001e+01
1.678823431427728252e+01
2.350820349993219907e+02
5.686567110863598828e+03
1.183830855940133553e+01
1.526681094538954575e+01
7.559511323644569902e-01
7.559509037712230928e-01
7.559497986622392141e-01
7.559444553698815294e-01
7.427747054407456417e-01
7.423859559156839039e-01
7.610967768950666068e-01
7.578085785101477123e-01
1.112375407267994776e+00
2.163689336854815348e+00
8.675922343701143902e+00
1.255168738602578848e+01
1.769469651290673795e+01
1.710265728937011431e+01
1.592804841301489205e+01
1.724637071947721623e+01
4.086794447535973177e+03
1.770630819381507308e+03
9.756128225015389788e+00
1.144427253633452857e+01
7.559511305599313502e-01
7.559509021822051755e-01
7.559497974854784141e-01
7.559444550733783741e-01
7.427747072410325613e-01
7.423859622996746843e-01
7.610967943584204809e-01
7.578086194454386471e-01
1.112375408449220560e+00
2.163688556213202663e+00
8.675913515293693479e+00
1.255167121634861083e+01
1.769513099647981846e+01
1.710870767552283667e+01
1.600886400484856154e+01
1.902149633744657109e+01
3.093922063702417290e+03
1.614432736600175389e+01
8.266559387787014046e+00
9.805350650708536620e+00
7.559511241755848543e-01
7.559508962903443985e-01
7.559497926221836472e-01
7.559444525741521037e-01
7.427747099505827011e-01
7.423859763722733263e-01
7.610968359425194230e-01
7.578087193099989349e-01
1.112375413045646688e+00
2.163686637327550955e+00
8.675891553425667979e+00
1.255163003565760960e+01
1.769624039848197938e+01
1.712475972535602864e+01
1.624131272133598358e+01
3.242574001239037074e+01
2.291619770880769011e+03
1.115578058592186395e+01
4.456138849967057780e+01
9.412676434362445832e+00
7.559511025805840667e-01
7.559508758307431631e-01
7.559497747754649888e-01
7.559444404497249748e-01
7.427747107198273691e-01
7.423860053310249452e-01
7.610969332206672933e-01
7.578089613446744588e-01
1.112375430049676650e+00
2.093795274260808803e+00
8.675836875297600059e+00
1.255152419761689586e+01
1.769910128149902917e+01
1.716833522736765971e+01
1.697520179647782967e+01
1.669998822353350079e+03
1.675594153563002692e+03
9.014507001596159697e+00
7.719711740914863896e+00
9.231023306936577910e+00
7.559510290229823903e-01
7.559508052056770344e-01
7.559497106260089083e-01
7.559443905013989440e-01
7.427746925904794573e-01
7.423860571337823622e-01
7.610971547077848287e-01
7.578095423967297073e-01
1.112375491050968668e+00
2.093783975504123429e+00
8.675700613832367125e+00
1.255124910859553466e+01
1.770657724410047251e+01
1.729039801698390733e+01
1.964198609725971423e+01
1.246026337714611145e+03
1.521712197422015933e+01
7.746281150570090368e+00
7.948950292224036041e+00
9.067268027468001534e+00
7.559507798114719623e-01
7.559505632812386633e-01
7.559494847181493782e-01
7.559441997917085709e-01
7.427745802547172094e-01
7.423861182505272494e-01
7.610976373032622977e-01
7.578109183215598899e-01
1.112375705618634747e+00
2.093756711413232718e+00
8.675360679170953659e+00
1.213113786934621707e+01
1.772646261513565591e+01
1.764836274618492951e+01
1.870787252092257233e+02
9.174993434116578328e+02
9.959726090806874765e+00
7.537182857890049270e+00
8.111626474073766246e+00
8.938080949858614233e+00
7.559499374065429267e-01
7.559497389371558906e-01
7.559487000540350277e-01
7.559435023744984772e-01
7.427740752565110682e-01
7.423860431726514442e-01
7.610986090721079123e-01
7.578141094981929449e-01
1.112376450388822713e+00
2.093691710605475098e+00
9.892715802940127645e+00
1.213274048950258432e+01
1.524522970327848626e+01
1.878682926307311618e+01
4.923282801120483896e+02
1.940609084704294673e+02
7.785915581641956074e+00
7.821062141130217249e+00
8.228412599613987410e+00
1.705381099008506496e+01
7.559470955198681619e-01
7.559469417146558179e-01
7.559460010093043136e-01
7.559410192268134487e-01
7.427720623082626483e-01
7.423850945614598462e-01
7.611002595110533120e-01
7.578212720937684832e-01
1.112379011770846748e+00
2.763528285924042205e+00
9.890433348569390049e+00
1.177767831612530181e+01
1.736108899535423333e+01
2.253262664924687186e+01
3.704404890552611391e+02
1.193348970025294165e+01
7.308124578630120105e+00
8.020594459222321504e+00
8.312925855165236300e+00
2.410258560960691199e+01
7.559375244991273224e-01
7.559374809152242802e-01
7.559367825551653874e-01
7.559323337525728492e-01
7.427645174452955912e-01
7.423801787070534175e-01
7.611017891114955081e-01
7.559928511908768911e-01
1.110554275114992606e+00
2.763224955926496751e+00
9.884733056047142696e+00
1.176347139667062258e+01
1.706365273208181677e+01
1.929477872005437291e+02
2.037167032247630516e+02
7.663450826283348505e+00
7.662747104504216367e+00
8.162921676311862385e+00
8.374380658758836304e+00
2.145048827525486956e+01
7.559053464966767333e-01
7.559055737333589819e-01
7.559054708830040825e-01
7.559023319301734212e-01
7.427372505350948728e-01
7.423593782326484147e-01
7.610969313730006069e-01
7.560186065315321891e-01
1.110582193369511028e+00
2.762582119039505901e+00
9.870527497463502442e+00
1.304429484966251529e+01
1.803502723976757594e+01
1.956708571641730146e+02
2.495677196720012958e+01
7.014537827168693340e+00
7.908870211296315844e+00
8.265450995272885848e+00
8.419295892156887007e+00
1.228410918245658934e+01
7.557973845880264774e-01
7.557982716888747010e-01
7.557996199461571862e-01
7.557996733610747864e-01
7.426410242065668577e-01
7.422789308146751086e-01
7.610557023907664753e-01
7.579075510289616791e-01
1.110674513551918041e+00
2.761373337672986317e+00
9.835349326856853480e+00
1.316259054331065137e+01
3.074943502752955382e+01
1.423898913177469296e+02
7.447824917690952340e+00
7.463571471642675093e+00
8.083018939728191299e+00
8.339820365199988927e+00
8.452204954948198790e+00
8.535008795356908706e+00
7.554361243664871051e-01
7.554385938881694740e-01
7.554434224805683940e-01
7.554511345824094226e-01
7.423071071542132193e-01
7.419829370730238738e-01
7.608551148806858011e-01
7.579365944967489943e-01
1.112858258781360021e+00
2.759747791501153458e+00
9.749430222231268317e+00
1.312613555805172716e+01
6.471481590686626362e+01
8.020096931196601986e+01
8.510871049756598694e+00
7.769854243592122955e+00
8.207787150954446886e+00
8.394068143378163427e+00
1.014810135025505566e+01
1.402934534294412927e+01
7.553515292401586922e-01
7.553567881873798351e-01
7.553677781573155947e-01
7.553891762565100310e-01
7.422677497675119751e-01
7.420161046565312279e-01
7.610931497586382877e-01
4.698164043969532244e+00
1.114003106900156137e+00
1.747348909319015764e+00
1.152201049391800858e+01
1.304597544393031860e+01
5.185943170222484611e+01
9.963998089873676633e+00
7.069033831073070928e+00
7.984308529491758399e+00
8.297940853937252115e+00
8.433682003599898280e+00
9.402381028027868126e+00
8.550243399518196341e+00
7.552961822839375783e-01
7.553082488995536137e-01
7.553342219204024488e-01
7.422609618059003989e-01
7.423113323508422345e-01
7.422254574994474607e-01
7.617553344510545887e-01
4.783586776889741543e+00
4.757620834726310477e+00
2.052159842218322705e+00
9.413826795434442118e+00
1.554460511017567903e+01
3.097019587619255887e+01
6.812488156572775289e+00
7.396633079337301631e+00
8.136899143707223558e+00
8.363474663737733295e+00
8.462762669680762073e+00
8.519291964013872231e+00
8.554924239599296598e+00
7.658398200140671408e-01
7.658583940580132587e-01
7.658988868240458325e-01
7.659862616746724306e-01
7.528860272281128196e-01
7.530017051700790276e-01
6.201205484595238016e-01
5.087026246598105317e+00
2.435820903152491057e-01
3.098696153662455544e+00
8.118853096316790641e+00
9.558018803249527906e+00
1.640044110220117801e+01
6.705518206985747298e+00
7.622742259742284254e+00
8.246634916114095049e+00
8.411317036082518683e+00
8.484129935650415177e+00
9.166216711091372815e+00
9.364681581634492602e+00
1.284018670082841984e+00
1.284312424400960051e+00
1.284957767799896899e+00
1.286374336564219067e+00
1.289478070555962974e+00
1.296250018865827025e+00
1.310873005266213642e+00
1.500393498540447235e+00
1.584166320473560541e+00
4.563506009450813750e+00
6.974114323543889604e+00
1.601361241848801242e+01
1.018177709582135293e+01
7.149970959840310947e+00
7.782183333119706781e+00
8.326135963863865896e+00
8.446352801605462091e+00
8.499851381590167065e+00
8.689650914020333516e+00
8.741613213477206656e+00
9.327759619319547779e-01
9.332252792393406216e-01
9.342145987594465684e-01
9.363970067324277613e-01
9.412314042159816152e-01
1.182880929343799625e+00
2.605563659740374405e+00
2.587660920860032299e+00
3.844952085545486398e+00
6.593035155856292739e+00
6.592932101983075555e+00
1.391019463904147813e+01
7.837053075344454278e+00
7.450420599922593645e+00
7.896156957966228518e+00
8.384035143711230376e+00
8.472068377851348586e+00
8.792524022175415510e+00
8.529214552680626227e+00
8.877969435664388342e+00
4.523696378177862520e+00
4.523456742165984146e+00
4.522930434607914663e+00
4.521775856579484554e+00
4.519249545424242065e+00
4.513753801518886277e+00
5.248683682540167261e+00
5.204350307475792192e+00
9.517798357470125481e+00
4.665381688462996834e+00
5.480314941383758409e+00
7.517482416166725301e+00
3.871928509918002970e+00
7.659705908502235872e+00
7.978387049548952170e+00
8.426361494421909626e+00
8.490974513734283136e+00
8.816920263372315603e+00
8.776965521529932701e+00
8.880007019682684799e+00
5.884718788791104771e+00
5.963513126634010675e+00
7.106665222168235374e+00
7.738722644006283957e+00
7.735887731284496027e+00
5.057936544065793960e+00
5.092977630038787673e+00
8.938746120099766657e+00
8.524204344690490487e+00
7.368613232398019797e+00
5.913452834404745673e+00
6.430712625512764902e+00
4.396993782439295728e+00
7.808129685599435987e+00
8.038108091938502398e+00
8.457431637888799258e+00
8.504891306805680173e+00
8.829070845703986592e+00
8.567127601848765650e+00
8.866565528372371219e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_SUPG_SSPRK_P2_IRES.txt <==
2.202570823438943393e+00
2.200954908512830155e+00
2.197412714105074993e+00
2.189674476408330683e+00
2.119309612297696432e+00
2.077423559306697420e+00
1.913541505990929537e+00
1.578251015615673936e+00
2.276695548224342058e+00
1.152428134582143215e+00
1.807665110162228750e+00
9.002822745269645210e-01
9.405978289148314575e-01
9.607853864164089819e-01
9.608458081292859942e-01
9.805806756909202226e-01
9.805806756909202226e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202570728357259533e+00
2.200954813767765028e+00
2.197412620097006553e+00
2.189674384005655394e+00
2.119309517091124917e+00
2.077423471626375306e+00
1.913541445169313349e+00
1.578250987754874490e+00
2.276695515029707462e+00
1.152427383940223482e+00
1.807663551706347960e+00
1.213026208466459588e+00
9.405978289150372929e-01
9.607853864164138669e-01
9.608458081292966524e-01
9.805806756909202226e-01
9.935689050349241214e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202570491890175397e+00
2.200954578135970507e+00
2.197412386293461140e+00
2.189674154183178789e+00
2.119309280277691165e+00
2.077423253479660836e+00
1.913541293647811559e+00
1.578250918018182070e+00
2.276695432400715369e+00
1.152425511778032652e+00
1.807659651127184519e+00
1.213000762505113350e+00
9.405978289155519922e-01
9.607853864164279667e-01
9.608458081293229647e-01
9.805806756909202226e-01
9.805806756909202226e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202569903365264370e+00
2.200953991681606325e+00
2.197411804371925736e+00
2.189673582133755403e+00
2.119308690769351244e+00
2.077422710259392069e+00
1.913540915659402986e+00
1.578250742954105945e+00
2.276695226497634117e+00
1.152420834568560482e+00
1.807649860489536797e+00
9.002633302491811484e-01
9.405978289168359652e-01
9.607853864164639379e-01
9.608458081293901332e-01
1.022218345362434500e+00
3.134370756324474705e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202568437189882378e+00
2.200952530638426108e+00
2.197410354563717139e+00
2.189672156796161229e+00
2.119307221739241243e+00
2.077421355972095096e+00
1.913539971048215937e+00
1.578250301784840826e+00
2.276694712678412724e+00
1.123920619801698884e+00
1.807625192575142536e+00
9.002634341830780818e-01
9.405978289200574993e-01
9.607853864165512014e-01
9.608458081295542241e-01
1.022218351755785459e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202564779825187724e+00
2.200948885987582315e+00
2.197406737746168570e+00
2.189668600605756854e+00
2.119303555890204915e+00
2.077417974421866820e+00
1.913537604870608533e+00
1.578249184392770399e+00
2.276693428033667477e+00
1.123890564476379028e+00
1.807562734957678607e+00
9.002636880923263751e-01
9.405978289281620164e-01
9.607853864167684721e-01
9.608458081299651177e-01
9.805806756909202226e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202555641208231663e+00
2.200939778841628058e+00
2.197397699499731516e+00
2.189659712455878982e+00
2.119294391481581386e+00
2.077409513918855755e+00
1.913531659537347940e+00
1.578246335739647010e+00
2.276690208092024825e+00
1.123814816339817391e+00
1.807403599585903464e+00
9.005846270616911786e-01
9.405978289486616184e-01
9.607853864173080405e-01
9.608458081309840804e-01
9.805806756909202226e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202532757635021543e+00
2.200916973075445870e+00
2.197375064089198027e+00
2.189637448218815230e+00
2.119271427835338617e+00
2.077388291166295531e+00
1.913516661786774931e+00
1.578239012936508034e+00
2.276682110677115567e+00
1.123623051110145710e+00
2.881607252480678838e+00
9.005859456824405473e-01
9.405978273648691879e-01
9.607853864186465254e-01
9.608457290332323986e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202475303853402178e+00
2.200859711292927123e+00
2.197318222722192349e+00
2.189581523052323231e+00
2.119213720628364328e+00
2.077334881891014451e+00
1.913478638757871497e+00
1.578219993790111575e+00
2.276661660357956141e+00
1.754186231054119194e+00
2.880953927595562458e+00
9.005890234591704679e-01
9.405978274619994917e-01
9.607853864219703111e-01
9.608458081398021378e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202330606714111294e+00
2.200715486453666880e+00
2.197175032201732492e+00
2.189440587243638880e+00
2.119068207259024561e+00
2.077199948119177186e+00
1.913381653177983699e+00
1.578143021128151746e+00
2.276582559429572772e+00
1.751191795958484620e+00
2.879195493490068536e+00
9.005959503551178580e-01
9.405978277204386506e-01
9.607853864302240421e-01
9.608458058753106545e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.201965008103048405e+00
2.200351043446737265e+00
2.196813120380125994e+00
2.189084195334523031e+00
2.118699937056564675e+00
2.076857588516708653e+00
1.913132552656160001e+00
1.578009575732451486e+00
2.276449758547994140e+00
1.743597111396050225e+00
2.874389036442290379e+00
1.050059413218190407e+00
1.942005361118151585e+00
9.607853864507256425e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.201039026442661140e+00
2.199427862438202208e+00
2.195896075335371567e+00
2.188180538704266542e+00
2.117765077707111754e+00
2.075985613282471665e+00
1.912488354218510711e+00
1.577675797561928661e+00
2.276107711016436053e+00
1.724418307220979996e+00
2.861115715346595145e+00
1.048834134777461902e+00
9.405978291918403178e-01
1.122951078430999061e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.198695422964969559e+00
2.197090927841515384e+00
2.193573756775051731e+00
2.185890136299919018e+00
2.115391558230887981e+00
2.073762153762748639e+00
1.910815175921537490e+00
1.576688259887884414e+00
2.275248151435730559e+00
1.676848594349769517e+00
2.824760777370339593e+00
1.043730652956734506e+00
9.405978343104528516e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.192819261140033671e+00
2.191230119950750233e+00
2.187746616800946509e+00
2.180136596305066288e+00
2.109413529849583746e+00
2.068130776174366581e+00
1.906487373480798553e+00
8.178458058550974741e+00
2.272936323942043924e+00
1.397388301278490896e+00
2.062847942735638540e+00
2.223028025142242736e+00
1.987284233562346625e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.178527686518230144e+00
2.176971639284434268e+00
2.173560759386951258e+00
2.114044926014754022e+00
2.094775614273515441e+00
2.054244187191430093e+00
1.895582689399401222e+00
7.157990583143619467e+00
5.529414051043747946e+00
1.205527365665397976e+00
1.115219444541472038e+00
2.269473515825287890e+00
2.315179556394865390e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.146405534099221413e+00
2.144911908368638542e+00
2.141638186044047654e+00
2.134488359492617171e+00
2.061514194343157858e+00
2.022414477861645299e+00
1.277049072434307320e+00
6.892248883112117142e+00
4.666999284138384496e-01
1.093840911999387933e+00
1.546803457179859675e+00
1.298756762381923391e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.599460299597013080e+00
2.596294031109514844e+00
2.589345630653649089e+00
2.574129474842710152e+00
2.540961210037205653e+00
2.469379183585248771e+00
2.318140105987737787e+00
2.085593182788350930e+00
1.527319900201675074e+00
1.112457604229765096e+01
7.453187178567409532e+00
4.505349943852901617e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_SUPG_SSPRK_P2_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_SUPG_SSPRK_P2_maxeps.txt <==
1.853720071408443763e-11
1.867763405282749697e-11
1.811590069785525959e-11
1.839676737534137828e-11
1.909893406905667823e-11
1.867763405282749697e-11
1.853720071408443763e-11
1.783503402036913768e-11
1.853720071408443763e-11
1.937980074654279369e-11
1.895850073031361889e-11
1.825633403659831894e-11
1.881806739157055955e-11
1.797546735911219702e-11
1.769460068162607833e-11
1.586896727796629070e-11
1.348160051933424470e-11
7.207747166043546713e+03
1.887851208313366806e+04
1.767294864556478933e+04
1.835965601899292985e-11
1.835965601899292985e-11
1.877456349964811980e-11
1.877456349964811980e-11
1.898201723997571639e-11
1.887829036981191648e-11
1.856710975932052644e-11
1.877456349964811980e-11
1.846338288915672653e-11
1.846338288915672653e-11
1.794474853833773667e-11
1.804847540850153658e-11
1.804847540850153658e-11
1.794474853833773667e-11
1.742611418751875004e-11
1.649257235604456055e-11
1.452176182293238164e-11
5.911322898425974927e+03
1.450995917009284858e+04
1.362006226119609710e+04
1.838753735876908941e-11
1.877061105374342437e-11
1.907707000972289298e-11
1.854076683675882210e-11
1.838753735876908941e-11
1.915368474871775933e-11
1.869399631474855802e-11
1.861738157575369168e-11
1.884722579273829071e-11
1.900045527072802664e-11
1.884722579273829071e-11
1.846415209776395575e-11
1.831092261977422306e-11
1.762138996882041626e-11
1.716170153485121172e-11
1.524633305997950784e-11
1.356080880209239169e-11
4.795926718761029406e+03
1.113538150479363685e+04
1.047838936168705732e+04
1.873101763772782620e-11
1.850466092911481860e-11
1.873101763772782620e-11
1.878760681488107810e-11
1.861783928342132240e-11
1.827830422050180778e-11
1.856125010626807050e-11
1.833489339765506291e-11
1.867442846057457753e-11
1.844807175196156670e-11
1.816512586619530398e-11
1.850466092911481860e-11
1.839148257480831480e-11
1.805194751188880018e-11
1.720310985459001200e-11
1.635427219729121735e-11
1.352481333962852707e-11
3.857476849685861907e+03
8.533607271776150810e+03
8.048505314382168763e+03
1.860006417483399337e-11
1.872545786590027862e-11
1.876725576292237155e-11
1.872545786590027862e-11
1.868365996887818246e-11
1.839107468972351903e-11
1.855826627781190044e-11
1.834927679270142287e-11
1.885085155696656064e-11
1.847467048376770812e-11
1.864186207185608953e-11
1.843287258674561519e-11
1.818208520461304469e-11
1.780590413141418894e-11
1.730432936714904794e-11
1.592499876541989404e-11
4.441659264866466401e+02
3.080729162119967441e+03
6.531185027411296687e+03
6.172969352293489465e+03
1.861627545873880099e-11
1.873976650655794508e-11
1.864714822069358701e-11
1.855452993482922895e-11
1.843103888701008164e-11
1.840016612505529239e-11
1.852365717287443970e-11
1.855452993482922895e-11
1.852365717287443970e-11
1.861627545873880099e-11
1.846191164896486766e-11
1.840016612505529239e-11
1.830754783919093432e-11
1.778271088595955905e-11
1.741223774250211387e-11
1.593034516867231703e-11
5.670717318628333032e+02
2.445830634121379717e+03
4.992543890101401303e+03
4.728007910444001027e+03
1.844782025857686956e-11
1.849342673634837074e-11
1.865304940854863782e-11
1.860744293077713340e-11
1.863024616966288399e-11
1.849342673634837074e-11
1.858463969189138281e-11
1.858463969189138281e-11
1.858463969189138281e-11
1.853903321411987516e-11
1.849342673634837074e-11
1.849342673634837074e-11
1.835660730303385749e-11
1.796895224197606833e-11
1.735326479206075063e-11
1.582544778671529289e-11
5.742836526863309246e+02
1.931998881268313198e+03
3.812039109342023494e+03
3.616674431218065365e+03
1.852722069008752101e-11
1.857774947378775003e-11
1.861143532958790056e-11
1.862827825748797259e-11
1.864512118538805109e-11
1.862827825748797259e-11
1.864512118538805109e-11
1.861143532958790056e-11
1.849353483428737371e-11
1.859459240168782529e-11
1.847669190638729844e-11
1.856090654588767476e-11
1.820720505998608775e-11
1.788718942988465127e-11
1.726400109758184388e-11
1.008582894854850167e+02
5.312453567789737008e+02
1.519485095820637753e+03
2.907568868192495302e+03
2.763283278900642017e+03
1.858614152019253804e-11
1.857370099708665785e-11
1.862346308951018506e-11
1.868566570503958923e-11
1.856126047398077766e-11
1.858614152019253804e-11
1.857370099708665785e-11
1.863590361261606525e-11
1.857370099708665785e-11
1.859858204329841822e-11
1.857370099708665785e-11
1.849905785845137349e-11
1.831245001186315453e-11
1.788947222626318939e-11
1.731720816339263939e-11
1.828045649775481536e+02
4.680394404721123465e+02
1.190517945995013861e+03
2.215483949553590264e+03
2.108919731139189935e+03
1.855222547039798007e-11
1.855222547039798007e-11
1.860735838412870573e-11
1.861654720308382936e-11
1.860735838412870573e-11
1.862573602203895300e-11
1.858898074621846492e-11
1.858898074621846492e-11
1.858898074621846492e-11
1.852465901353261886e-11
1.854303665144285967e-11
1.848790373771213401e-11
1.831331617756483018e-11
1.799170751413558049e-11
1.722903554086049001e-11
2.010042424188829955e+02
3.999192966279382517e+02
9.296535984516906410e+02
1.686550268552232183e+03
1.607844172422491738e+03
1.856935592204612755e-11
1.860329114851183811e-11
1.858971705792555389e-11
1.863043932968440009e-11
1.864401342027068108e-11
1.863043932968440009e-11
1.854899478616670445e-11
1.857614296733926966e-11
1.852184660499413924e-11
1.858971705792555389e-11
1.851505955970099713e-11
1.847433728794214769e-11
1.829787411032046897e-11
1.799924411742224194e-11
6.632937054581064729e+01
1.929377082683613196e+02
3.345914789658148720e+02
7.237917423731664712e+02
1.282761514422851860e+03
1.224630000443045901e+03
1.856832710166079191e-11
1.858336624348177968e-11
1.855830100711346566e-11
1.858336624348177968e-11
1.859339233802910270e-11
1.858336624348177968e-11
1.858336624348177968e-11
1.855830100711346566e-11
1.855328795983980415e-11
1.852320967619782862e-11
1.851819662892416711e-11
1.848811834528219481e-11
1.834775302161964340e-11
1.797678752336861401e-11
8.853541479530227321e+01
1.736008206907312683e+02
2.756542692841461530e+02
5.620156741872691555e+02
9.748332658179452892e+02
9.318974671556794647e+02
1.858773917817176433e-11
1.859144191505984014e-11
1.857663096750752719e-11
1.858033370439560301e-11
1.859514465194791919e-11
1.856182001995521748e-11
1.858403644128368528e-11
1.859144191505984014e-11
1.856182001995521748e-11
1.853219812485059158e-11
1.847665707152942528e-11
1.847665707152942528e-11
1.827670927957321500e-11
1.359793165534270187e+01
9.086282744542779710e+01
1.503716144938672983e+02
2.244366290236558257e+02
4.353512605446240400e+02
7.402400526948306378e+02
7.085275226173812371e+02
1.858375051261223175e-11
1.857828068170345135e-11
1.858922034352101216e-11
1.859469017442979256e-11
1.858648542806662034e-11
1.858648542806662034e-11
1.858375051261223175e-11
1.858101559715783994e-11
1.857007593534027913e-11
1.857007593534027913e-11
1.849896813352612096e-11
1.846341423261904349e-11
1.829658438990121049e-11
3.570339809065114878e+01
8.459365408150220844e+01
1.270180281745113859e+02
1.810375317853880404e+02
3.365002283655117594e+02
5.616827138039300280e+02
5.382595920758350303e+02
1.857650122641333275e-11
1.857650122641333275e-11
1.858458147923037412e-11
1.858660154243463366e-11
1.858256141602611459e-11
1.858458147923037412e-11
1.859266173204741549e-11
1.857650122641333275e-11
1.856034072077925324e-11
1.854822034155369280e-11
1.852195951989830915e-11
1.845933756056625063e-11
1.828561212499987892e-11
4.128468810244631015e+01
7.481105972300210283e+01
1.053899397525556907e+02
1.449260542714027338e+02
2.595788121611370798e+02
4.258952039394251301e+02
4.085946291384109941e+02
2.054478581220670064e-01
2.013484445067233175e-01
1.923312963039280066e-01
1.724837078495847498e-01
1.287325746350423128e-01
3.197169154383019268e-02
1.858210338368527898e-11
1.858508750178125115e-11
1.856718279320540199e-11
1.855226220272552822e-11
1.852689719890974541e-11
1.844184983317446753e-11
1.126972831903866101e+01
4.041963295187310479e+01
6.408252024021773252e+01
8.628041757180673699e+01
1.152880520609783446e+02
1.998777975240681428e+02
3.227181033140824411e+02
3.099396681496684778e+02
4.210018877696538375e+00
4.207848034901536138e+00
4.203075896127793420e+00
4.192585978586206963e+00
4.169530684778710139e+00
4.118876320934668378e+00
4.007695583914643755e+00
3.764814412808329624e+00
3.250959557862849625e+00
2.229353389840968092e+00
1.222653781242274418e+00
3.612956494521326167e+00
1.750483842124916833e+01
3.675617689199687987e+01
5.370970657027449136e+01
6.990200621151844018e+01
9.122297884894558706e+01
1.536509663678845925e+02
2.443809227796082268e+02
2.349425780127353676e+02
7.249266188118358656e+00
7.248300477631967276e+00
7.246178435816940322e+00
7.241518046993255631e+00
7.231295456728783044e+00
7.208933283077537446e+00
7.160320258622577150e+00
7.056212734699226274e+00
6.842696766004756626e+00
6.457352272527752568e+00
6.051865237209389292e+00
7.078431113259489038e+00
1.866867072385895909e+01
3.204936815445982035e+01
4.430776517188795793e+01
5.615966630904307522e+01
7.185124157146542245e+01
1.179336723842423851e+02
1.849473502946360384e+02
1.779760345048289025e+02
8.440845270636692987e+00
8.440330494101930370e+00
8.439199495482151647e+00
8.436716417058944373e+00
8.431273618949342463e+00
8.419385790858772367e+00
8.393630113489310318e+00
8.338874177506649943e+00
8.227871768757296422e+00
8.032568580645095935e+00
7.848596498943874344e+00
8.788594752330936899e+00
1.768809739278188076e+01
2.719496652693746697e+01
3.611256324439273868e+01
4.480876415023437431e+01
5.636826121419927915e+01
9.039034816817346041e+01
1.398872910097348381e+02
1.347381565526723080e+02
8.531985267958429375e+00
8.531692788596263455e+00
8.531050299190171771e+00
8.529640249255326268e+00
8.526551990921547031e+00
8.519818932477711826e+00
8.505290010164952008e+00
8.474685827484645273e+00
8.414026986594588919e+00
8.314048864467300959e+00
8.264503345208218832e+00
9.216967568399917710e+00
1.580091080114610946e+01
2.263906791217591419e+01
2.915371504490833843e+01
3.554575940840066295e+01
4.406722030506507792e+01
6.918826841527541660e+01
1.057473182706310695e+02
1.019440748647470230e+02


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_SUPG_SSPRK_P3_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_SUPG_SSPRK_P3_ERROR.txt <==
2.999909439026228419e+00
2.999912923403453835e+00
2.999919011877669295e+00
9.092095488382357926e-01
9.091584252359591334e-01
9.089172854958013081e-01
9.079289720603994640e-01
5.633058772626873711e+00
2.433045476927489403e+00
1.427449854141892693e+01
2.682878009178891077e+01
2.334345588415127182e+01
2.608306188532992564e+01
2.973157907686601220e+01
2.690504642182684591e+01
1.968795723414552867e+01
5.196045623540785527e+03
5.687103634869643429e+03
5.687830685441159403e+03
5.688108203816318564e+03
2.999909423320119117e+00
2.999912898898244862e+00
2.999918986294687340e+00
9.092095511080218184e-01
9.091584275144918292e-01
9.089172877195949019e-01
9.079289743188616590e-01
5.633058742466093172e+00
2.433045476528218121e+00
1.427449855723211591e+01
2.682878126835091592e+01
2.320484154629658136e+01
2.608274419758501139e+01
2.972163016733463792e+01
2.648366928584866997e+01
2.540907201945721994e+01
4.199406833822541557e+03
4.201148381139771118e+03
4.201638098766225994e+03
4.201836662517373043e+03
2.999909362816329583e+00
2.999912842796117030e+00
2.999918932035797514e+00
9.092095587278219426e-01
9.091584351339986325e-01
9.089172953475470607e-01
9.079289818826206115e-01
5.633058640888744861e+00
2.433045475336887531e+00
1.427449859559409084e+01
2.682878526001608321e+01
2.320481239523605410e+01
2.608161508740253254e+01
2.968390716863876477e+01
2.472691491458720847e+01
2.421052908651260793e+01
3.102607495182604453e+03
3.103561314167515320e+03
3.103902735431369820e+03
3.104046114363477500e+03
2.999909171547081588e+00
2.999912644436747211e+00
2.999918739526872713e+00
9.092095843377248077e-01
9.091584607629792369e-01
9.089173209921792562e-01
9.079290074309609437e-01
5.633058298547593878e+00
2.433045472020217037e+00
1.815714900512310948e+01
2.682879884600400189e+01
2.334331702262668173e+01
2.607752429800829930e+01
2.955408166725258212e+01
1.886678951550834427e+01
2.288714193307522692e+03
2.292231181541656042e+03
2.292849062078394127e+03
2.293091545440862774e+03
2.293195715707364798e+03
2.999908524356251771e+00
2.999911999018957331e+00
2.999918090266726622e+00
9.092096703393994783e-01
9.091585468611006471e-01
9.089174072042002228e-01
9.079290934939295843e-01
5.633057143911333497e+00
2.433045463957042465e+00
1.815714868946540150e+01
2.682884528061059015e+01
2.334296350647429463e+01
2.606232305616592981e+01
2.894263162491371233e+01
2.309819326356534219e+01
1.692285298278404753e+03
1.693611740108025515e+03
1.694035004221463169e+03
1.694209190299486181e+03
1.694285236374391388e+03
2.999906349288689267e+00
2.999909826279473002e+00
2.999915920688698723e+00
9.092099589411354321e-01
9.091588359332339886e-01
9.089176970094635655e-01
9.079293835302729709e-01
5.633053246697888206e+00
2.433045450647401520e+00
1.573373792806409277e+01
2.682900483379700063e+01
2.252784068404193007e+01
2.600395433870678730e+01
2.645311573660351812e+01
1.425630413819687980e+01
1.250639949310909515e+03
1.251438407746320308e+03
1.251736046967459515e+03
1.251863494505143990e+03
1.251917829487020526e+03
2.999899067599153035e+00
2.999902543934894972e+00
2.999908631658422919e+00
9.092109262383500923e-01
9.091598055150087454e-01
9.089186705939996669e-01
9.079303612667383172e-01
5.633040085974240441e+00
2.433045467147802565e+00
1.573372600972770208e+01
2.682955671570492129e+01
2.320027553888887439e+01
2.443997977764252738e+01
2.129994081781495296e+01
9.221498474219573609e+02
9.242990891393031916e+02
9.248312427538145357e+02
9.250437375086581824e+02
9.251355597207266328e+02
9.251765695073487450e+02
2.999874761402480772e+00
2.999878233674097228e+00
2.999884309819752293e+00
9.092141607698100980e-01
9.091630508946818567e-01
9.089219364146385871e-01
9.079336563767631541e-01
5.632995653808843706e+00
2.433045791606978092e+00
1.573365473048403196e+01
2.660611424477684750e+01
2.332104831160723535e+01
2.472589636438380722e+01
2.200706749594193212e+01
6.821272399058491374e+02
6.832191427574346108e+02
6.835883002966256754e+02
6.838153026166154405e+02
6.838085915053762847e+02
6.838391143396190728e+02
2.999794081391811140e+00
2.999797530587077432e+00
2.999803556654594416e+00
9.092249290015155250e-01
9.091738699628955089e-01
9.089328558830779281e-01
9.079447440048842299e-01
5.632845950178514194e+00
7.123279960195602278e+00
1.427401034650995548e+01
2.661287388420646138e+01
2.326699847883859462e+01
1.968618876584292110e+01
2.488722496101785566e+02
5.044432051647391404e+02
5.032500636546375290e+02
5.054597829730083731e+02
5.058912882479015707e+02
5.055595864045783401e+02
5.055825997625199193e+02
2.999529058288249672e+00
2.999532401788663094e+00
2.999538198058420146e+00
9.092604785444622362e-01
9.092096551512439673e-01
9.089691216199741186e-01
9.079818909623137424e-01
5.632344532110792557e+00
2.433060485450616373e+00
1.470763356803969302e+01
1.739096943841180831e+01
2.088383621254051192e+01
3.747939814040547901e+01
2.736840158185725613e+02
3.731242127031532050e+02
3.735966104591489056e+02
3.741605745069522868e+02
3.744714067497119458e+02
3.739013029777911470e+02
3.739182839044200364e+02
2.998675680823780887e+00
2.998678551859277341e+00
2.998683312764680142e+00
9.093761034583388581e-01
9.093262205840996204e-01
9.090879430084269908e-01
9.081050971175188558e-01
5.630688485007806499e+00
8.590998274299865400e+00
1.423278224001509784e+01
2.703161248349370638e+01
2.249774131776448982e+01
2.409933631349637295e+01
2.027180628220760923e+02
2.761033353065795382e+02
2.764343693484302094e+02
2.771762532028112105e+02
2.946471878763097720e+02
2.766560090263407119e+02
2.766810891379440136e+02
2.996033597411026150e+00
9.097526232973726090e-01
9.097518832728210825e-01
9.097439192468348423e-01
9.096975817977914769e-01
9.094679394910294423e-01
9.085048803926211169e-01
3.330740010272256857e+00
2.433396924530087713e+00
1.755187933705562742e+01
1.776224811111647739e+01
2.442955283806722377e+01
1.455832570634105423e+02
1.501299027722154165e+02
2.044308390642161442e+02
2.046666421481119471e+02
2.055394533661477965e+02
2.694009866332574461e+02
2.048291085631285853e+02
2.048680464804510848e+02
9.108257694235054602e-01
9.108281381055925996e-01
9.108319712928422129e-01
9.108339635069835349e-01
9.108088870584601926e-01
8.997388025363929343e-01
9.097527775044781384e-01
5.822875829223241873e+00
2.434517304255017223e+00
1.480970561001783992e+01
1.826955812380344923e+01
2.526953923060247220e+01
1.092219864131813978e+02
1.112431658841116899e+02
1.514869442412249612e+02
1.516570054779750762e+02
1.526285098378944838e+02
7.019133033604733782e+02
1.517752553303323850e+02
1.521303304034861696e+02
9.178558926965717513e-01
9.178719061207099017e-01
9.179053704430755189e-01
9.179707140740145377e-01
9.180763768004824854e-01
9.181379015202779659e-01
9.176329677552571562e-01
2.261495404406914655e-01
2.448036876707912590e+00
1.064000181441105397e+01
2.027438667169839448e+01
2.788502464510429490e+01
8.123613125588141770e+01
8.250423388160511706e+01
1.123789432786596336e+02
1.125024810565829512e+02
1.136181507791087455e+02
2.060545063312592447e+03
1.125997387357388959e+02
1.136173868863138665e+02
9.374268688000022554e-01
9.375190940029032305e-01
9.377200924643077640e-01
9.381536811933635089e-01
9.390684178353569944e-01
9.409046059917608451e-01
8.977125829317643690e-01
5.052727060850550345e+00
7.278836192710673281e+00
8.013256434569942854e+00
1.796888266591912853e+01
2.863293905101195946e+01
6.040852335570926357e+01
6.126981010097485836e+01
8.349165404830485215e+01
8.358133067373701408e+01
8.471353292768054644e+01
1.767082059155872092e+06
1.767065327774553793e+06
1.467478215048411403e+04
6.964619910096003785e+00
6.963825754742362761e+00
6.962074785206362471e+00
6.304909323867883053e+00
6.305301982062271549e+00
1.951502624870435021e+00
8.291871283212005617e-01
1.289842114157170094e+00
1.254405324225124652e+01
8.095252251856246417e+00
2.709094062900196320e+01
2.731854010177690029e+01
4.358841886613458882e+01
4.558211327770307975e+01
6.199782772552073595e+01
6.222237398539471798e+01
6.343992670135756384e+01
1.305206526419058675e+06
1.305188242937275441e+06
1.305210663209352409e+06
5.268263002853645460e+00
5.741735124733316376e+00
5.742026509892093955e+00
5.821793473374488492e+00
5.243324344003682747e+00
8.348768050988558898e+00
6.395072491907782819e+00
6.938522888130136401e+00
8.457221371193888615e+00
1.740575020143266016e+01
2.592955226251220680e+01
2.260417260977135001e+01
3.437684207117384716e+01
3.478422383433026965e+01
4.717971164454773714e+01
4.722571947134348846e+01
4.786424834195452149e+01
9.640529734208578011e+05
9.640387736039952142e+05
9.640561058060411597e+05
7.745172587403974518e+00
7.452487914436573213e+00
7.752504685073404289e+00
9.413074250272792654e+00
8.150451974603917904e+00
1.244165955967756965e+01
1.282042731306759009e+01
1.323291872322049301e+01
1.428750780303610135e+01
1.672761709616363035e+01
1.826051156013924270e+01
1.915042702450345047e+01
2.679806814348988553e+01
2.571412711483935354e+01
3.652950825776572685e+01
3.642467981605143734e+01
3.782918961019598925e+01
7.120703204062042059e+05
7.120571293834181270e+05
7.120728070897486759e+05
1.259920490424313755e+01
1.259940318115065061e+01
1.259983905566453366e+01
1.242279258950895304e+01
1.248068299847216522e+01
1.321356976087755797e+01
1.330405893056574840e+01
1.350573040354325371e+01
1.402006206193781956e+01
1.577388474716692102e+01
1.757755621845472760e+01
1.755637229134451260e+01
2.193679264541114904e+01
2.246766405751814588e+01
2.949669465986793071e+01
2.951345218490554956e+01
3.946238183377942477e+01
5.259520955605846830e+05
5.259539703174121678e+05
5.259539712834212696e+05
1.241610905578515300e+01
1.241711729410178755e+01
1.267638474990757480e+01
1.256679411355985465e+01
1.257909619054495565e+01
1.357170069374680565e+01
1.361468500843421481e+01
1.287763734136824567e+01
1.405781681934434424e+01
1.401710038124183377e+01
1.266296998090412806e+01
1.547244596755199630e+01
1.997354230140626186e+01
2.005711374513040468e+01
2.540172977658817999e+01
2.469600942019237877e+01
3.629869575325740527e+01
3.884806607826604159e+05
3.884838860728030559e+05
3.884838866878163535e+05


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_SUPG_SSPRK_P3_IRES.txt <==
9.292998216729518646e+00
9.278855822105379403e+00
9.247896007110135486e+00
2.237528364325007235e+00
2.212664195044327098e+00
2.159387557356923448e+00
2.048625475016364383e+00
9.799523969545022695e+00
3.371447786323870321e+00
3.476870399251179133e+00
2.554710146955088579e+00
1.800767199961172516e+00
1.583229008341221489e+00
1.308340112401042532e+00
9.805806756909202226e-01
9.805806756909202226e-01
1.955176629724504567e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.292998207373486252e+00
9.278855812887920607e+00
9.247895998196446143e+00
2.237528377535497270e+00
2.212664208359066187e+00
2.159387570872560058e+00
2.048625488852392262e+00
9.799524129028831965e+00
3.371447786354976994e+00
3.476848840865083279e+00
2.554710146900442957e+00
1.800767199917038264e+00
1.583229008341103139e+00
1.308340112400922850e+00
9.805806756909202226e-01
9.851068051173830220e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.292998174229072816e+00
9.278855780210522042e+00
9.247895966535995882e+00
2.237528421048168070e+00
2.212664252238946361e+00
2.159387615465456101e+00
2.048625534600484688e+00
9.799524621589252860e+00
3.371447786509298439e+00
3.476848852639721876e+00
2.554710146721212105e+00
1.800767199769232496e+00
1.583229008341300537e+00
3.111304783477556235e+00
9.805806756909202226e-01
4.340453774317437841e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.292998055087538845e+00
9.278855662660367543e+00
9.247895852459516064e+00
2.237528563266246717e+00
2.212664395770483239e+00
2.159387761562348462e+00
2.048625684926406176e+00
9.799526079095290498e+00
3.371447787233012416e+00
3.476848892081375375e+00
2.554767443692737672e+00
1.800767199270249641e+00
1.583229008341302979e+00
1.308340112400915523e+00
9.805806756909202226e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.292997619494318684e+00
9.278855232520260898e+00
9.247895434208258436e+00
2.237529022925233146e+00
2.212664860201506656e+00
2.159388235380860444e+00
2.048626174544092127e+00
9.799530074744353669e+00
3.371447790602738692e+00
3.476849024001221977e+00
2.554767442478169226e+00
1.800767197587157753e+00
1.583229008341301869e+00
1.308340112400955491e+00
2.056136957332821869e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.292995995967659795e+00
9.278853627765906609e+00
9.247893870388418591e+00
2.237530484201748493e+00
2.212666339137704608e+00
2.159389749337910391e+00
2.048627748787600567e+00
9.799539380634570307e+00
3.371447806183915485e+00
3.476871026520439667e+00
2.554767438869169904e+00
1.800767191899562247e+00
1.583229008341414445e+00
1.308340112400887545e+00
1.911021416778934778e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.292989816950850468e+00
9.278847513831928850e+00
9.247887898401522477e+00
2.237535013157903041e+00
2.212670934780357257e+00
2.159394478373896753e+00
2.048632712964480351e+00
9.799551807262764314e+00
3.371447877879910404e+00
3.476872490475761079e+00
2.555729092103325328e+00
1.800767172647592451e+00
1.583229008341720867e+00
1.976899308138732270e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.292965786546456997e+00
9.278823710968277183e+00
9.247864591939340073e+00
2.237548482442115017e+00
2.212684661228971450e+00
2.159408723884988834e+00
2.048647895567443644e+00
9.799507327995902628e+00
3.371448206599386044e+00
3.476877323758841509e+00
2.555151144663231566e+00
1.800767107340796480e+00
1.583229008342801114e+00
2.497954051654928787e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.292870345954680644e+00
9.278729073492804957e+00
9.247771707069610159e+00
2.237585700834723301e+00
2.212722892056637303e+00
2.159449016673199662e+00
2.048691997765792472e+00
9.798963303036662964e+00
8.336369752623012275e+00
3.476893099171907142e+00
2.555178536524082666e+00
1.800766885249673432e+00
1.315351009791257741e+00
2.372816499167528015e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.292484072372483084e+00
9.278345662337732946e+00
9.247394544812147288e+00
2.237673716813988634e+00
2.212814969695797274e+00
2.159549438217787998e+00
2.048808169251244315e+00
9.795335292584622877e+00
3.371456581462868751e+00
3.476943550450564580e+00
2.553062710468016139e+00
2.580469277709478426e+00
4.452055505952225545e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.290897906738743828e+00
9.276769781289749162e+00
9.245841125901735680e+00
2.237798641817843492e+00
2.212956437098449580e+00
2.159725164229445493e+00
2.049049835052279445e+00
9.775024649309809632e+00
9.156331421939521320e+00
3.477098899969751411e+00
2.555257017643381978e+00
2.958976504623219927e+00
2.258577289205127236e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.284345039586971993e+00
2.254048213487760410e+00
2.248834215302128126e+00
2.237432624941956050e+00
2.212658368245156826e+00
2.159568865572268681e+00
2.049171237645535992e+00
5.450916769529391637e+00
3.371633027478118105e+00
3.477541527799398846e+00
5.526878418618528244e+00
2.580822257136998310e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.251412165544864674e+00
2.249061742558618349e+00
2.243906982230198910e+00
2.232634406085297840e+00
2.208137995308727675e+00
2.150281550058806612e+00
2.046396893294661012e+00
9.344873132657653514e+00
3.372301540305504108e+00
3.479152587077311232e+00
2.552324217637446324e+00
2.621240240700907442e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.218994770546027340e+00
2.216750555510771381e+00
2.211828446433246054e+00
2.201063315724219649e+00
2.177663333552958935e+00
2.127478269121325649e+00
2.022938772921385020e+00
4.316172857756229719e-01
3.375158028272649435e+00
3.474843053155779682e+00
3.842006508618414973e+00
8.257134001614831575e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.054139064531578462e+00
2.052264106630578677e+00
2.048151529628201573e+00
2.039155297556398239e+00
2.019592583579469913e+00
1.977600834467185820e+00
1.780216390480824140e+00
1.114713441225301338e+01
5.388563893590636589e+00
3.719264203382615985e+00
6.540475453230471636e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.735571593827662795e+00
9.693935510781090059e+00
1.197557244064977988e+00
1.007208946825837614e+00
1.107491909255928952e+01
3.593987267802293051e+00
8.453142516841311016e-01
1.846822110201251421e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_SUPG_SSPRK_P3_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_SUPG_SSPRK_P3_maxeps.txt <==
1.755416734288345398e-12
1.755416734288345398e-12
2.317150089260614076e-12
2.598016766746748112e-12
3.721483476691281024e-12
4.564083509149678285e-12
4.564083509149678285e-12
4.423650170406612479e-12
4.283216831663545865e-12
3.861916815434347639e-12
3.019316782975948358e-12
6.319500243438055188e-13
9.999999999999999791e-17
9.999999999999999791e-17
9.999999999999999791e-17
9.999999999999999791e-17
9.999999999999999791e-17
2.380247704757820247e+04
2.597367598330806868e+04
3.201747101594520427e+04
2.593171754095134273e-12
1.555903052457084078e-12
2.281991143603719598e-12
3.111806104914157654e-12
4.045347936388396025e-12
4.356528546879808680e-12
4.667709157371221335e-12
4.460255417043612629e-12
4.252801676716004731e-12
3.837894196060788126e-12
3.008079234750352897e-12
7.260880911466404682e-13
9.999999999999999791e-17
9.999999999999999791e-17
9.999999999999999791e-17
9.999999999999999791e-17
1.285010722272630574e+03
1.828885006592004356e+04
1.989243800608869060e+04
2.435638599403107219e+04
1.838753735876997071e-12
1.455680040902624145e-12
2.528286386830866075e-12
2.834745342810362154e-12
3.754122210748848371e-12
4.520269600697582913e-12
4.520269600697582913e-12
4.673499078687329337e-12
4.290425383712962874e-12
4.137195905723215642e-12
2.758130603815488538e-12
6.895326509538762746e-13
9.999999999999999791e-17
9.999999999999999791e-17
9.999999999999999791e-17
9.999999999999999791e-17
1.661909707896241571e+03
1.403131323025950041e+04
1.521569914944760967e+04
1.851279498099131888e+04
1.839148257480950872e-12
1.725969903174431726e-12
2.348450851860286224e-12
2.857753446239619959e-12
3.763180280691763438e-12
4.442250406530867007e-12
4.781785469450417177e-12
4.555428760837383730e-12
4.329072052224350284e-12
3.819769457845022607e-12
2.801164269086360790e-12
5.941863601092331930e-13
9.999999999999999791e-17
9.999999999999999791e-17
9.999999999999999791e-17
1.960810150460839907e+02
1.696805591078941688e+03
1.074993932059034887e+04
1.162471978129038871e+04
1.405998499299315336e+04
1.943602211527769130e-12
1.818208520461462676e-12
2.361581181748789299e-12
2.821358048991909667e-12
3.740911783478143538e-12
4.367880238809661069e-12
4.618667620942267111e-12
4.576869723920166912e-12
4.493273929875964090e-12
3.908103371566548374e-12
2.904953843036113297e-12
7.314631978867995330e-13
9.999999999999999791e-17
9.999999999999999791e-17
9.999999999999999791e-17
6.227018443403482024e+02
1.579369955798450292e+03
8.225312142547663825e+03
8.871425752470473526e+03
1.067014184937169011e+04
1.991293146084239153e-12
1.929547622174651360e-12
2.392639051496559608e-12
2.948348766682845306e-12
3.689295053597886709e-12
4.399368578558125937e-12
4.677223436151262323e-12
4.646350674196469032e-12
4.306750292693747680e-12
3.998022673145818002e-12
2.886603242773258320e-12
6.328916200732915429e-13
9.999999999999999791e-17
9.999999999999999791e-17
9.999999999999999791e-17
7.364183187503621184e+02
1.398284096996132575e+03
6.286022031950741621e+03
6.763245334436500343e+03
8.091802374655128915e+03
1.881267208075200601e-12
1.493612147017286033e-12
2.428544941333427682e-12
2.907412957934371481e-12
3.773936035593211067e-12
4.389623485508693562e-12
4.594852635480519983e-12
4.617655874366277846e-12
4.435229963280210096e-12
3.979165185565039104e-12
2.930216196820130556e-12
6.612939276870480010e-13
9.999999999999999791e-17
9.999999999999999791e-17
1.955855572780685634e+02
7.295491131853543720e+02
1.199514700541856200e+03
4.798562417346898656e+03
5.151044108839989349e+03
6.132337097208667728e+03
1.802193285308910939e-12
1.667449862108247635e-12
2.358009906011642043e-12
2.913826526714364463e-12
3.739129993818392891e-12
4.396004181921585879e-12
4.614962244622647516e-12
4.598119316722565789e-12
4.379161254021504153e-12
3.924402200719294306e-12
2.896983598814282332e-12
6.568741881032578135e-13
9.999999999999999791e-17
9.999999999999999791e-17
3.129204268111929537e+02
6.687768052382903079e+02
1.006850075247569293e+03
3.659227341178281222e+03
3.919574647386816650e+03
4.644374098747030075e+03
1.884739250542174761e-12
1.598607219106737190e-12
2.357479128565934491e-12
2.892421622119127066e-12
3.750817716425391108e-12
4.385284394825657088e-12
4.621654333837516355e-12
4.584332764519854790e-12
4.397724917931543738e-12
3.937425563013706200e-12
2.917302668330903192e-12
7.091098170356845292e-13
9.999999999999999791e-17
9.999999999999999791e-17
3.375713808551840884e+02
5.866451117187179989e+02
8.317598701657916536e+02
2.787654603905285512e+03
2.979950845688349546e+03
3.515300480549935401e+03
1.851547019458495358e-12
1.640204183490536434e-12
2.393687337811075395e-12
2.899072380343128580e-12
3.716877267349516226e-12
4.406038688984087757e-12
4.617381524952018610e-12
4.617381524952018610e-12
4.415227507939215431e-12
3.946597741227708890e-12
2.894477970865564742e-12
6.661893742468722011e-13
9.999999999999999791e-17
1.159412071295699036e+02
3.223300147710816077e+02
5.001308836741710024e+02
6.787777019870036384e+02
2.121708053621119689e+03
2.263741092396306158e+03
2.659160090172931177e+03
1.832502229150292480e-12
1.622103825062677421e-12
2.368678807309039861e-12
2.898068340174620897e-12
3.719300820645548980e-12
4.391218304667184218e-12
4.621977844634204203e-12
4.621977844634204203e-12
4.398005349960332791e-12
3.960240928552300711e-12
2.911642430760917236e-12
6.651304387286500413e-13
9.999999999999999791e-17
1.485418357970815464e+02
2.896299066949860617e+02
4.179247623740182576e+02
5.486025019259257078e+02
1.613440224685101157e+03
1.718348224498783566e+03
2.010412084776452957e+03
1.852320967621150779e-12
1.624227316669171536e-12
2.376184407719634586e-12
2.907567418728598947e-12
3.724694124336673763e-12
4.391429411734628988e-12
4.624536109960221275e-12
4.609496968139215738e-12
4.413988124466138909e-12
3.940255157104437835e-12
2.915086989639102927e-12
6.867874764928572410e-13
1.985147913081436144e+01
1.512150171751358130e+02
2.508793448420970265e+02
3.440821282152491563e+02
4.399201951490620104e+02
1.225920270308427689e+03
1.303407174805100567e+03
1.519131098310978814e+03
1.851368444042870128e-12
1.612541914761362965e-12
2.362346134598630193e-12
2.910351194035206964e-12
3.728656046301920373e-12
4.400702791489229978e-12
4.633975215438530524e-12
4.593245109669605288e-12
4.413662370597524408e-12
3.948968891142945068e-12
2.915905299367334417e-12
6.720467451876094987e-13
5.636104655228299265e+01
1.405458455421200483e+02
2.120317652634427361e+02
2.800533249963858111e+02
3.504729315374006546e+02
9.307507160581366179e+02
9.879839608945483178e+02
1.147321808802011446e+03
1.846067931718955514e-12
1.616335033549515772e-12
2.368436783508959483e-12
2.905847670298106331e-12
3.726322306617322453e-12
4.403213881580594561e-12
4.635681695204327165e-12
4.608332540660358908e-12
4.401846423853396229e-12
3.938278254333102695e-12
2.914052416661298343e-12
6.755241172364820141e-13
6.601268753795206123e+01
1.243237291554332273e+02
1.760569990296931451e+02
2.258619935261997398e+02
2.776760180552321344e+02
7.061296807903800072e+02
7.484032275045394726e+02
8.660932626199946753e+02
1.856438084722186766e-12
1.626150879435688981e-12
2.359433822584759800e-12
2.909901045747552269e-12
3.720956422260682234e-12
4.404747816904890381e-12
4.632004927384848210e-12
4.605744105729387012e-12
4.410808006517689181e-12
3.945183437934274187e-12
2.916971266962486895e-12
1.115101352103347843e+01
6.516389780187095937e+01
1.065893878968017816e+02
1.442460827856131402e+02
1.807981911877105574e+02
2.189609511262633248e+02
5.353430817923762106e+02
5.665671290694034496e+02
6.534952952831733910e+02
8.524022659079131259e+00
8.520117814492955688e+00
8.511553540592776912e+00
8.492823409791974143e+00
8.452121884112010264e+00
8.364972902927567233e+00
8.184979036100109795e+00
7.849764534545635719e+00
7.395945267539413948e+00
7.437885611449170931e+00
8.793994586019852733e+00
2.430852104228092259e+01
5.962403075367911498e+01
8.943227102032805931e+01
1.169527879452171675e+02
1.438240943886113428e+02
1.719531273267838571e+02
4.055944397840075339e+02
4.286571237269700418e+02
4.928639795248017776e+02
1.467855363039539895e+01
1.467666344949183888e+01
1.467251376772655824e+01
1.466341860892533866e+01
1.464355695300705840e+01
1.460053952861454363e+01
1.450912444468137252e+01
1.432466245366527602e+01
1.399392485887413606e+01
1.360665540836500043e+01
1.408963426167207444e+01
2.764273875384591506e+01
5.224126939552855475e+01
7.385720727231557703e+01
9.402741671690756675e+01
1.138064112202203830e+02
1.345511216456951331e+02
3.070988151969675073e+02
3.241333627794977588e+02
3.715578159451863485e+02
1.643200576468813878e+01
1.643092223404953245e+01
1.642854323322762156e+01
1.642332788637377305e+01
1.641193333906277374e+01
1.638722724560341604e+01
1.633458684825184193e+01
1.622720494255703372e+01
1.603183532621577356e+01
1.579634558775815023e+01
1.627563426764731958e+01
2.697982917597132513e+01
4.450209455460637287e+01
6.025838293261307399e+01
7.507196723235259128e+01
8.964384230146372090e+01
1.049489029907423401e+02
2.323827474204457815e+02
2.449647983127852058e+02
2.799934396895574196e+02
1.618852498966964504e+01
1.618790130175458941e+01
1.618653223853982936e+01
1.618353240313940589e+01
1.617698551817604979e+01
1.616282527336768737e+01
1.613282601296190322e+01
1.607241104272007348e+01
1.596692254728252713e+01
1.586972530957297245e+01
1.641053946663737761e+01
2.453768610765713376e+01
3.716611009088089901e+01
4.869263610402381204e+01
5.958853797141051700e+01
7.033134771546474440e+01
8.162649478878694254e+01
1.757444097164536458e+02
1.850377604638537719e+02
2.109106109099111848e+02
1.495063899268457952e+01
1.495028545024003286e+01
1.494950972149093360e+01
1.494781160093211625e+01
1.494411347761068320e+01
1.493615320316668793e+01
1.491947778944687464e+01
1.488684573591462801e+01
1.483491092900671759e+01
1.481938603414532629e+01
1.535100366129062621e+01
2.141871790189829738e+01
3.058601075004241920e+01
3.904001324363927239e+01
4.706316348030479446e+01
5.498698844274342434e+01
6.332464549970621448e+01
1.328380538051639235e+02
1.397023064818591820e+02
1.588125086224332563e+02


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_RK_P1_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_RK_P1_ERROR.txt <==
1.033253032935984028e-01
1.033253032935984028e-01
1.033252679360483345e-01
1.033252679360483345e-01
1.033251850770343649e-01
1.033251850770343649e-01
1.033249948007955860e-01
1.033249948007955860e-01
1.033244619293288008e-01
1.033244619293288008e-01
1.033230804816036574e-01
1.033230804816036574e-01
1.033194304771383881e-01
1.033194304771383881e-01
1.033098060721078792e-01
1.033098060721078792e-01
1.032844368346282210e-01
1.032844368346282210e-01
1.032175499103809291e-01
1.032175499103809291e-01
1.030412713570688088e-01
1.030412713570688088e-01
1.025768428316840564e-01
1.025768428316840564e-01
1.013571204196234837e-01
1.013571204196234837e-01
9.818344396265202279e-02
9.818344396265202279e-02
9.023315819108262970e-02
9.023315819108262970e-02
7.392172283206853434e-02
7.392172283206853434e-02
6.013289716568213927e-02
6.013289716568213927e-02
1.442914986927690268e-01
1.442914986927690268e-01
2.445985206970300863e-01
2.445985206970300863e-01
3.320981083362444242e-01
3.320981083362444242e-01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_RK_P1_IRES.txt <==
2.197986962165698610e-01
2.197986962165698610e-01
2.197986600462984164e-01
2.197986600462984164e-01
2.197985646826474126e-01
2.197985646826474126e-01
2.197983132652659988e-01
2.197983132652659988e-01
2.197976504599773173e-01
2.197976504599773173e-01
2.197959032820460956e-01
2.197959032820460956e-01
2.197912983442784907e-01
2.197912983442784907e-01
2.197791643596332667e-01
2.197791643596332667e-01
2.197472045715168909e-01
2.197472045715168909e-01
2.196630846724464126e-01
2.196630846724464126e-01
2.194419488009359265e-01
2.194419488009359265e-01
2.188619170235124867e-01
2.188619170235124867e-01
2.173469364637020118e-01
2.173469364637020118e-01
2.134237352890656636e-01
2.134237352890656636e-01
2.034591413690919337e-01
2.034591413690919337e-01
1.795530432812751376e-01
1.795530432812751376e-01
1.398168749877495287e-01
1.398168749877495287e-01
3.605053094207455455e-01
3.605053094207455455e-01
1.580678055357226386e+00
1.580678055357226386e+00
4.935639883355974256e+00
4.935639883355974256e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_RK_P1_TAUU.txt <==
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_RK_P1_maxeps.txt <==
3.108624468950433143e-11
3.108624468950433143e-11
9.708949863115889750e-11
9.708949863115889750e-11
3.806501705418720669e-10
3.806501705418720669e-10
1.595837897469609109e-09
1.595837897469609109e-09
6.808969991932439978e-09
6.808969991932439978e-09
2.913431136178734078e-08
2.913431136178734078e-08
1.247104297218219206e-07
1.247104297218219206e-07
5.339060998233707427e-07
5.339060998233707427e-07
2.285809166385210888e-06
2.285809166385210888e-06
9.786288417867604439e-06
9.786288417867604439e-06
4.189832434581427617e-05
4.189832434581427617e-05
1.793803480004156820e-04
1.793803480004156820e-04
7.679783926358085214e-04
7.679783926358085214e-04
3.287718305652732528e-03
3.287718305652732528e-03
1.406830724668224619e-02
1.406830724668224619e-02
6.000890247798335714e-02
6.000890247798335714e-02
2.505534905263873124e-01
2.505534905263873124e-01
9.226712619276710159e-01
9.226712619276710159e-01
2.215218455538538578e+00
2.215218455538538578e+00
3.056317848473306231e+00
3.056317848473306231e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_RK_P2_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_RK_P2_ERROR.txt <==
7.559512146903835106e-01
7.559512146903835106e-01
7.559512242356349887e-01
7.559512242356349887e-01
7.559512213093841915e-01
7.559512213093841915e-01
7.559512022057284231e-01
7.559512022057284231e-01
7.559512003795737511e-01
7.559512003795737511e-01
7.559512068090048498e-01
7.559512068090048498e-01
7.559511947673630550e-01
7.559511947673630550e-01
7.559511930249360745e-01
7.559511930249360745e-01
7.559511912270890921e-01
7.559511912270890921e-01
7.559511678363293186e-01
7.559511678363293186e-01
7.559510151239878795e-01
7.559510151239878795e-01
7.559499586023102902e-01
7.559499586023102902e-01
7.559426291749120619e-01
7.559426291749120619e-01
7.558919369343319872e-01
7.558919369343319872e-01
7.555441944047321945e-01
7.555441944047321945e-01
7.553329774511857719e-01
7.553329774511857719e-01
7.886345993889622985e-01
7.886345993889622985e-01
4.343989413151800427e+00
4.343989413151800427e+00
5.867219394009417499e+00
5.867219394009417499e+00
4.319033322741950620e+00
4.319033322741950620e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_RK_P2_IRES.txt <==
2.203921526188968638e+00
2.203921526188968638e+00
2.203921526173608925e+00
2.203921526173608925e+00
2.203921526116290330e+00
2.203921526116290330e+00
2.203921525874041887e+00
2.203921525874041887e+00
2.203921524832798351e+00
2.203921524832798351e+00
2.203921520361670883e+00
2.203921520361670883e+00
2.203921501201392630e+00
2.203921501201392630e+00
2.203921419000249404e+00
2.203921419000249404e+00
2.203921065897412213e+00
2.203921065897412213e+00
2.203919546077908187e+00
2.203919546077908187e+00
2.203912984166159550e+00
2.203912984166159550e+00
2.203884520074196995e+00
2.203884520074196995e+00
2.203760236669933814e+00
2.203760236669933814e+00
2.203213369080276429e+00
2.203213369080276429e+00
2.200797855670361791e+00
2.200797855670361791e+00
2.190347179024177748e+00
2.190347179024177748e+00
2.256709753072138280e+00
2.256709753072138280e+00
8.097072843194323966e+00
8.097072843194323966e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_RK_P2_TAUU.txt <==
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_RK_P2_maxeps.txt <==
4.440892098500616468e-11
4.440892098500616468e-11
3.692135863438454996e-11
3.692135863438454996e-11
2.694868464013379324e-11
2.694868464013379324e-11
1.918947098030402383e-11
1.918947098030402383e-11
1.756700204321081833e-11
1.756700204321081833e-11
1.534275143643923563e-11
1.534275143643923563e-11
1.647484127429227553e-11
1.647484127429227553e-11
1.693487019474913202e-11
1.693487019474913202e-11
1.631015364535407831e-11
1.631015364535407831e-11
1.632597760871460756e-11
1.632597760871460756e-11
1.643193696757251852e-11
1.643193696757251852e-11
1.632224775975109118e-11
1.632224775975109118e-11
1.635023997657883010e-11
1.635023997657883010e-11
1.639410008464849339e-11
1.639410008464849339e-11
1.638514501398060590e-11
1.638514501398060590e-11
1.639343659797673654e-11
1.639343659797673654e-11
1.304117052570152174e-02
1.304117052570152174e-02
5.979451933119077189e+00
5.979451933119077189e+00
8.754418112694789755e+00
8.754418112694789755e+00
8.394341571722387485e+00
8.394341571722387485e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_RK_P3_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_RK_P3_ERROR.txt <==
2.999906464083988311e+00
2.999906464083988311e+00
2.999906500355304484e+00
2.999906500355304484e+00
2.999906520295519741e+00
2.999906520295519741e+00
2.999906483908644450e+00
2.999906483908644450e+00
2.999906448725644381e+00
2.999906448725644381e+00
2.999906454164718461e+00
2.999906454164718461e+00
2.999906450832142024e+00
2.999906450832142024e+00
2.999906422451255050e+00
2.999906422451255050e+00
2.999906346355712294e+00
2.999906346355712294e+00
2.999905838699496563e+00
2.999905838699496563e+00
2.999902312968180329e+00
2.999902312968180329e+00
2.999878052904155545e+00
2.999878052904155545e+00
2.999713636601780475e+00
2.999713636601780475e+00
2.998646919429175828e+00
2.998646919429175828e+00
9.102514641352170699e-01
9.102514641352170699e-01
9.190829086909714229e-01
9.190829086909714229e-01
8.003649865487863835e+00
8.003649865487863835e+00
7.131815716738811872e+00
7.131815716738811872e+00
9.988223498395765176e+00
9.988223498395765176e+00
1.265809033573134457e+01
1.265809033573134457e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_RK_P3_IRES.txt <==
9.304827868533299906e+00
9.304827868533299906e+00
9.304827868565084259e+00
9.304827868565084259e+00
9.304827868551642567e+00
9.304827868551642567e+00
9.304827868529622847e+00
9.304827868529622847e+00
9.304827868499868870e+00
9.304827868499868870e+00
9.304827868394307089e+00
9.304827868394307089e+00
9.304827867614221759e+00
9.304827867614221759e+00
9.304827861901380004e+00
9.304827861901380004e+00
9.304827818865131661e+00
9.304827818865131661e+00
9.304827482034156105e+00
9.304827482034156105e+00
9.304824718457330945e+00
9.304824718457330945e+00
9.304800797572397641e+00
9.304800797572397641e+00
9.304582582956873793e+00
9.304582582956873793e+00
9.302510464163534110e+00
9.302510464163534110e+00
2.255724232909471993e+00
2.255724232909471993e+00
2.196113475127538184e+00
2.196113475127538184e+00
2.793555418673269397e+00
2.793555418673269397e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_RK_P3_TAUU.txt <==
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_RK_P3_maxeps.txt <==
1.065814103640144592e-10
1.065814103640144592e-10
6.837288635997120931e-11
6.837288635997120931e-11
4.210731975020896914e-11
4.210731975020896914e-11
3.059942669832255357e-11
3.059942669832255357e-11
2.778780323198792432e-11
2.778780323198792432e-11
2.498114656958682756e-11
2.498114656958682756e-11
2.216835259702551833e-11
2.216835259702551833e-11
2.029200305273894981e-11
2.029200305273894981e-11
2.026134579605937729e-11
2.026134579605937729e-11
1.974962282648638300e-11
1.974962282648638300e-11
1.965559374275866463e-11
1.965559374275866463e-11
1.958455105952974467e-11
1.958455105952974467e-11
1.961500090965372003e-11
1.961500090965372003e-11
1.961756762859949888e-11
1.961756762859949888e-11
1.955840393820907291e-11
1.955840393820907291e-11
1.880923022093331994e-11
1.880923022093331994e-11
4.514260120088020578e+00
4.514260120088020578e+00
1.598509553661834381e+01
1.598509553661834381e+01
1.656284175736375630e+01
1.656284175736375630e+01
1.416195002025358463e+01
1.416195002025358463e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_SSPRK_P1_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_SSPRK_P1_ERROR.txt <==
1.033253120410312781e-01
1.033253120410312781e-01
1.033252910049553691e-01
1.033252910049553691e-01
1.033252459022727110e-01
1.033252459022727110e-01
1.033251551746528912e-01
1.033251551746528912e-01
1.033248847779061341e-01
1.033248847779061341e-01
1.033241953836674110e-01
1.033241953836674110e-01
1.033223700712162657e-01
1.033223700712162657e-01
1.033175566654384731e-01
1.033175566654384731e-01
1.033048718184969156e-01
1.033048718184969156e-01
1.032714254826914563e-01
1.032714254826914563e-01
1.031832471754323965e-01
1.031832471754323965e-01
1.029508700305655083e-01
1.029508700305655083e-01
1.023389302087488462e-01
1.023389302087488462e-01
1.007325111962163872e-01
1.007325111962163872e-01
9.657245743140276117e-02
9.657245743140276117e-02
8.643338461888877555e-02
8.643338461888877555e-02
6.789676126636803866e-02
6.789676126636803866e-02
6.400157432096763299e-02
6.400157432096763299e-02
1.904832016201873646e-01
1.904832016201873646e-01
2.451968161927489120e-01
2.451968161927489120e-01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_SSPRK_P1_IRES.txt <==
2.197987072662659913e-01
2.197987072662659913e-01
2.197986891811410104e-01
2.197986891811410104e-01
2.197986414970302116e-01
2.197986414970302116e-01
2.197985157787449850e-01
2.197985157787449850e-01
2.197981843348615905e-01
2.197981843348615905e-01
2.197973105685097350e-01
2.197973105685097350e-01
2.197950073339741406e-01
2.197950073339741406e-01
2.197889370185210911e-01
2.197889370185210911e-01
2.197729425865746211e-01
2.197729425865746211e-01
2.197308182542027644e-01
2.197308182542027644e-01
2.196199599553173010e-01
2.196199599553173010e-01
2.193286001581673805e-01
2.193286001581673805e-01
2.185646668881508492e-01
2.185646668881508492e-01
2.165706936213626088e-01
2.165706936213626088e-01
2.114139186778647705e-01
2.114139186778647705e-01
1.983661999143008503e-01
1.983661999143008503e-01
1.678066575266686511e-01
1.678066575266686511e-01
1.380835141582889558e-01
1.380835141582889558e-01
5.848971225357917358e-01
5.848971225357917358e-01
2.436169066832668761e+00
2.436169066832668761e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_SSPRK_P1_TAUU.txt <==
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_SSPRK_P1_maxeps.txt <==
2.220446049250310496e-11
2.220446049250310496e-11
4.102373181598282252e-11
4.102373181598282252e-11
1.339012768056628895e-10
1.339012768056628895e-10
5.352306500451773189e-10
5.352306500451773189e-10
2.273808864463995068e-09
2.273808864463995068e-09
9.714715486393754022e-09
9.714715486393754022e-09
4.157426195409310692e-08
4.157426195409310692e-08
1.779742952568201389e-07
1.779742952568201389e-07
7.619538656714624013e-07
7.619538656714624013e-07
3.262251003624720592e-06
3.262251003624720592e-06
1.396781552574112737e-05
1.396781552574112737e-05
5.981272668844900812e-05
5.981272668844900812e-05
2.562117306874208376e-04
2.562117306874208376e-04
1.098418003664733758e-03
1.098418003664733758e-03
4.718989857472630049e-03
4.718989857472630049e-03
2.037142639050261439e-02
2.037142639050261439e-02
8.860598637591528270e-02
8.860598637591528270e-02
3.793211904389607314e-01
3.793211904389607314e-01
1.314665577964055476e+00
1.314665577964055476e+00
2.550375384824409064e+00
2.550375384824409064e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_SSPRK_P2_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_SSPRK_P2_ERROR.txt <==
7.559512402630436112e-01
7.559512402630436112e-01
7.559513428477039332e-01
7.559513428477039332e-01
7.559512005721031880e-01
7.559512005721031880e-01
7.559511993993025536e-01
7.559511993993025536e-01
7.559512005482320607e-01
7.559512005482320607e-01
7.559512023297849659e-01
7.559512023297849659e-01
7.559511938960096211e-01
7.559511938960096211e-01
7.559511927051727476e-01
7.559511927051727476e-01
7.559511922741217749e-01
7.559511922741217749e-01
7.559511837104023746e-01
7.559511837104023746e-01
7.559511262131072273e-01
7.559511262131072273e-01
7.559507300740785363e-01
7.559507300740785363e-01
7.559479750081878890e-01
7.559479750081878890e-01
7.559288566834710954e-01
7.559288566834710954e-01
7.557965133874723351e-01
7.557965133874723351e-01
7.553732569833613297e-01
7.553732569833613297e-01
7.555517614709694740e-01
7.555517614709694740e-01
1.155465971072076270e+00
1.155465971072076270e+00
3.051209272538560668e+00
3.051209272538560668e+00
4.466061597175971620e+00
4.466061597175971620e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_SSPRK_P2_IRES.txt <==
2.203921526190028235e+00
2.203921526190028235e+00
2.203921526183274970e+00
2.203921526183274970e+00
2.203921526155225852e+00
2.203921526155225852e+00
2.203921526035087286e+00
2.203921526035087286e+00
2.203921525512268609e+00
2.203921525512268609e+00
2.203921523279034567e+00
2.203921523279034567e+00
2.203921513705792368e+00
2.203921513705792368e+00
2.203921472660589131e+00
2.203921472660589131e+00
2.203921296489393722e+00
2.203921296489393722e+00
2.203920539188321648e+00
2.203920539188321648e+00
2.203917275959295541e+00
2.203917275959295541e+00
2.203903162252783154e+00
2.203903162252783154e+00
2.203841782464839749e+00
2.203841782464839749e+00
2.203572856699557825e+00
2.203572856699557825e+00
2.202385692470624878e+00
2.202385692470624878e+00
2.197154833992118750e+00
2.197154833992118750e+00
2.175205859521499807e+00
2.175205859521499807e+00
2.199955694364731595e+00
2.199955694364731595e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_SSPRK_P2_TAUU.txt <==
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_SSPRK_P2_maxeps.txt <==
3.996802888650555144e-11
3.996802888650555144e-11
3.418644317998570159e-11
3.418644317998570159e-11
2.526439185012543641e-11
2.526439185012543641e-11
1.970810533112304600e-11
1.970810533112304600e-11
1.565060182031510409e-11
1.565060182031510409e-11
1.711306890987451751e-11
1.711306890987451751e-11
1.574801004160291851e-11
1.574801004160291851e-11
1.603963476595183995e-11
1.603963476595183995e-11
1.640204183490536313e-11
1.640204183490536313e-11
1.655233431732762162e-11
1.655233431732762162e-11
1.646678731108804512e-11
1.646678731108804512e-11
1.625786019462388145e-11
1.625786019462388145e-11
1.627093404298186398e-11
1.627093404298186398e-11
1.638596001509305914e-11
1.638596001509305914e-11
1.635506673033862714e-11
1.635506673033862714e-11
1.637800021699937423e-11
1.637800021699937423e-11
1.637489045864816176e-11
1.637489045864816176e-11
3.360639963481287573e+00
3.360639963481287573e+00
7.903049401922304540e+00
7.903049401922304540e+00
8.532229435417052699e+00
8.532229435417052699e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_SSPRK_P3_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_SSPRK_P3_ERROR.txt <==
2.999906830112750278e+00
2.999906830112750278e+00
2.999906535555442399e+00
2.999906535555442399e+00
2.999906483683461911e+00
2.999906483683461911e+00
2.999906435314664499e+00
2.999906435314664499e+00
2.999906450595812402e+00
2.999906450595812402e+00
2.999906462065928814e+00
2.999906462065928814e+00
2.999906434757245055e+00
2.999906434757245055e+00
2.999906429383909501e+00
2.999906429383909501e+00
2.999906393093620949e+00
2.999906393093620949e+00
2.999906158560906366e+00
2.999906158560906366e+00
2.999904520490277005e+00
2.999904520490277005e+00
2.999893215088714982e+00
2.999893215088714982e+00
2.999815683605756789e+00
2.999815683605756789e+00
2.999296029858459445e+00
2.999296029858459445e+00
2.996032833599000522e+00
2.996032833599000522e+00
9.140018709694526233e-01
9.140018709694526233e-01
9.467282845567847049e-01
9.467282845567847049e-01
6.936454161893564674e+00
6.936454161893564674e+00
1.159788282600939446e+01
1.159788282600939446e+01
1.245254382844700203e+01
1.245254382844700203e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_SSPRK_P3_IRES.txt <==
9.304827868534118807e+00
9.304827868534118807e+00
9.304827868532001389e+00
9.304827868532001389e+00
9.304827868522513867e+00
9.304827868522513867e+00
9.304827868528747103e+00
9.304827868528747103e+00
9.304827868504450095e+00
9.304827868504450095e+00
9.304827868468642293e+00
9.304827868468642293e+00
9.304827868111203770e+00
9.304827868111203770e+00
9.304827865551228427e+00
9.304827865551228427e+00
9.304827846571180672e+00
9.304827846571180672e+00
9.304827701226097147e+00
9.304827701226097147e+00
9.304826540156986070e+00
9.304826540156986070e+00
9.304816779535691751e+00
9.304816779535691751e+00
9.304730106509053300e+00
9.304730106509053300e+00
9.303921008461008668e+00
9.303921008461008668e+00
9.296131738675139644e+00
9.296131738675139644e+00
2.240668605434782634e+00
2.240668605434782634e+00
1.982791215112538419e+00
1.982791215112538419e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_SSPRK_P3_TAUU.txt <==
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/fekete_any_SSPRK_P3_maxeps.txt <==
9.103828801926242272e-11
9.103828801926242272e-11
6.290305545117353842e-11
6.290305545117353842e-11
4.631805172522984020e-11
4.631805172522984020e-11
3.422986715405570875e-11
3.422986715405570875e-11
2.746840319483864076e-11
2.746840319483864076e-11
2.380093492062998913e-11
2.380093492062998913e-11
2.374315360118576817e-11
2.374315360118576817e-11
2.088882667193713160e-11
2.088882667193713160e-11
2.049106626993759096e-11
2.049106626993759096e-11
1.989109576936951275e-11
1.989109576936951275e-11
1.965559374275866463e-11
1.965559374275866463e-11
1.977771375491136741e-11
1.977771375491136741e-11
1.956873911505549410e-11
1.956873911505549410e-11
1.957279724604462991e-11
1.957279724604462991e-11
1.958848222185104521e-11
1.958848222185104521e-11
1.930782532650188843e-11
1.930782532650188843e-11
1.646330060742327662e-11
1.646330060742327662e-11
1.393120314445565278e+01
1.393120314445565278e+01
1.650380163350307328e+01
1.650380163350307328e+01
1.495093433222307056e+01
1.495093433222307056e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_RK_P1_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_RK_P1_ERROR.txt <==
1.033078097663981121e-01
1.033078157312850853e-01
1.033078446384698978e-01
1.033079844840044115e-01
1.033086604933771135e-01
1.033119242474516142e-01
1.033276133728118357e-01
1.034018089751359976e-01
1.037347045596916789e-01
1.050418483423166266e-01
1.089680215320533024e-01
1.163063290767681196e-01
1.227411008326230873e-01
1.253449836717919763e-01
1.266245483919211379e-01
1.302017192227405418e-01
1.490969404403369170e-01
2.657873724255176984e-01
9.523862499231453560e-01
2.144899358431733294e+00
1.032932342155140626e-01
1.032932401445004478e-01
1.032932689712693919e-01
1.032934086523221440e-01
1.032940843566301087e-01
1.032973477025313919e-01
1.033130372036646233e-01
1.033872397731886578e-01
1.037201800759250114e-01
1.050275595830357789e-01
1.089548617456008173e-01
1.162982729098923640e-01
1.227565593242071484e-01
1.254752259979341478e-01
1.273361763984710016e-01
1.340219663249946902e-01
1.714371488386407516e-01
4.119898726635510267e-01
1.432977184863353015e+00
2.492232013697614601e+00
1.032665182921043284e-01
1.032665241263247546e-01
1.032665527530317456e-01
1.032666920140569711e-01
1.032673668949583845e-01
1.032706289139790207e-01
1.032863178321518638e-01
1.033605303782454271e-01
1.036935465330742351e-01
1.050013449749104821e-01
1.089306904965898909e-01
1.162834233623720043e-01
1.227849550985342375e-01
1.257166329946385053e-01
1.286748455931432666e-01
1.414317576833887813e-01
2.171545314533866178e-01
6.959414702269154374e-01
1.896209760114295095e+00
2.767355369285647182e+00
1.032175511461033146e-01
1.032175567498956614e-01
1.032175848741218871e-01
1.032177230687796599e-01
1.032183957874712732e-01
1.032216539386414389e-01
1.032373386315632857e-01
1.033115625286090133e-01
1.036447025311145326e-01
1.049532362027919830e-01
1.088862623435594978e-01
1.162559986346690249e-01
1.228371539442027760e-01
1.261658464954609205e-01
1.312159253215147703e-01
1.653261568707084794e-01
3.120551074739298381e-01
1.141945054435576923e+00
2.293513103690829169e+00
2.986693308572823558e+00
1.031278126457231270e-01
1.031278176694659376e-01
1.031278445282360207e-01
1.031279799877943687e-01
1.031286469382047960e-01
1.031318938582906769e-01
1.031475621518269381e-01
1.032217892058464037e-01
1.035551183732541791e-01
1.048649184331166689e-01
1.088045294390535683e-01
1.162052236794204191e-01
1.229332097732058621e-01
1.270061943270550664e-01
1.360977856941912589e-01
1.856231349668972797e-01
5.043826883592805732e-01
1.620621438626188127e+00
2.609960312137022509e+00
3.163835718376945660e+00
1.029634077163608941e-01
1.029634113021030556e-01
1.029634350257681297e-01
1.029635637206719051e-01
1.029642164144263100e-01
1.029674349643424774e-01
1.029830552524520076e-01
1.030572461195300438e-01
1.033908284910599745e-01
1.047027476508840121e-01
1.086540248695321287e-01
1.161109362182836530e-01
1.231102483370320883e-01
1.285895288628511324e-01
1.456253404589945566e-01
2.465679710979788997e-01
8.617516510823196585e-01
2.065337211088719371e+00
2.860888452239122248e+00
3.308890194177227073e+00
1.026621576961088966e-01
1.026621577068809743e-01
1.026621736192060569e-01
1.026622853750005088e-01
1.026629019547388444e-01
1.026660465522721694e-01
1.026815305657936411e-01
1.027555489024807450e-01
1.030893623261480152e-01
1.044046619617167437e-01
1.083763124112863269e-01
1.159349256391256494e-01
1.234369984421166411e-01
1.316012473181814302e-01
1.645907483853459030e-01
3.728501055256324137e-01
1.336087189830060584e+00
2.428910412733475965e+00
3.061901885501022047e+00
3.429234798968158859e+00
1.021111661350686955e-01
1.021111572543521306e-01
1.021111536881241927e-01
1.021112229528282622e-01
1.021117477397643775e-01
1.021146988003202583e-01
1.021298028931151153e-01
1.022032281750953203e-01
1.025368791735882246e-01
1.038571166327984102e-01
1.078635725179132171e-01
1.156051620944008040e-01
1.240422376974875118e-01
1.374038099934652701e-01
2.032053808151450258e-01
6.206430494578696333e-01
1.806137253577555946e+00
2.717052558418566743e+00
3.225136199821342586e+00
3.530288313330508299e+00
1.011048773157478819e-01
1.011048463503143591e-01
1.011047943477530325e-01
1.011047576895954814e-01
1.011050523432094062e-01
1.011075111404574622e-01
1.011216074012268040e-01
1.011932460640246195e-01
1.015251145843881070e-01
1.028512465767975614e-01
1.069150976967020578e-01
1.149831730721878609e-01
1.251674610140113553e-01
1.487704801781030983e-01
2.833009524892751707e-01
1.044072435210556149e+00
2.220244856846307790e+00
2.946237667643759828e+00
3.359501402565368888e+00
3.616079876411707694e+00
9.927519587443961457e-02
9.927511007645312135e-02
9.927493774016049599e-02
9.927463756125380623e-02
9.927435784660559870e-02
9.927557841099968194e-02
9.928708054105228609e-02
9.935375235087694212e-02
9.967863862192595514e-02
1.010076412790729961e-01
1.051604574632956507e-01
1.138036296946771941e-01
1.272734628212947861e-01
1.650290491360691392e-01
4.480453714828451228e-01
1.525972169495384057e+00
2.551545362028220243e+00
3.130766192495710420e+00
3.471508458914028594e+00
3.689652189929768067e+00
9.598837408125837634e-02
9.598815213977138217e-02
9.598768071736167584e-02
9.598672404744833242e-02
9.598500607797166850e-02
9.598308984976053337e-02
9.598783838093788434e-02
9.604068462242297544e-02
9.634235639954329133e-02
9.765576575259674041e-02
1.019298919458490049e-01
1.115649950528724843e-01
1.312646203771245801e-01
2.181321320118426166e-01
7.664787414712023184e-01
1.980010960180423218e+00
2.813876125644503734e+00
3.281386997985481724e+00
3.565955209988652896e+00
3.753343387251426577e+00
9.023268780871669670e-02
9.023212855467585558e-02
9.023091591372014997e-02
9.022833134118125875e-02
9.022304232983772987e-02
9.021331401261593885e-02
9.020109687278815569e-02
9.021806258527377553e-02
9.045213204141040741e-02
9.168309426901403991e-02
9.607113949702265898e-02
1.073555402210849413e-01
1.390030145724363841e-01
3.157987502387046841e-01
1.230618696887794572e+00
2.359481494678059121e+00
3.023342305084116166e+00
3.405934264833982095e+00
3.646425643144279860e+00
3.808880972443495772e+00
8.105682151975321381e-02
8.105595456016791156e-02
8.105405541598519059e-02
8.104991308853996823e-02
8.104096488213562155e-02
8.102205861284554611e-02
8.098420153173584157e-02
8.091892199179791245e-02
8.085990605321230484e-02
8.156558068031752318e-02
8.587029129180551168e-02
9.971282053548109758e-02
1.546794227314270131e-01
5.188212401052531009e-01
1.704707460865913404e+00
2.660456707591094982e+00
3.192820142312363441e+00
3.510190824072727533e+00
3.715626729726293931e+00
3.857597861769113123e+00
6.894296717438204436e-02
6.894094837468982273e-02
6.893651687030784292e-02
6.892680663561312482e-02
6.890561423390935414e-02
6.885977296273274040e-02
6.876262902584896752e-02
6.856686878238676952e-02
6.822397541943450716e-02
6.786117532075833236e-02
7.002851188268456595e-02
8.728842418943491555e-02
1.892557798809539060e-01
9.155505260426479719e-01
2.134801264853588787e+00
2.899349916081257916e+00
3.331790727746046787e+00
3.598412091323726081e+00
3.775653045565715349e+00
3.901116771909342251e+00
6.008557266333347524e-02
6.008159349788916304e-02
6.007285130711869509e-02
6.005365950577103151e-02
6.001159886885706202e-02
5.991976574441561232e-02
5.972096919888900124e-02
5.929932178458146436e-02
5.845205998004412290e-02
5.699861607563525001e-02
5.580439262963856478e-02
7.321317240746436084e-02
2.762706289925226377e-01
1.416404807858820947e+00
2.482634388247431989e+00
3.091479207481949931e+00
3.447286542822351585e+00
3.673868880356020661e+00
3.828295609797277343e+00
3.939004936753366604e+00
8.028169430520301630e-02
8.030305622165134771e-02
8.035001127130324272e-02
8.045320386134281743e-02
8.067990160580411352e-02
8.117749453975665885e-02
8.226759734514865752e-02
8.464523070840457297e-02
8.977599788843960982e-02
1.005309104806899750e-01
1.208677673308233141e-01
1.359690729102178142e-01
5.948168445288148920e-01
1.895011723009467186e+00
2.763404014318536550e+00
3.250037111860822225e+00
3.545137065389081688e+00
3.739225766889557434e+00
3.874490223558776147e+00
3.974211728210405248e+00
1.615891341967125028e-01
1.616351363162069343e-01
1.617362732753166166e-01
1.619586421766703033e-01
1.624476421395009695e-01
1.635233615069476842e-01
1.658916328389366257e-01
1.711146338296249403e-01
1.826781899056343084e-01
2.085063630330379614e-01
2.674887749986125107e-01
4.180563176782776114e-01
1.493433389175989223e+00
2.367187138471193553e+00
3.005767730353923639e+00
3.386344190711746194e+00
3.630357764978739077e+00
3.796615650878674142e+00
3.915230984940456072e+00
4.003749358839028716e+00
2.342720866861285889e-01
2.343522292212060487e-01
2.345284478527827343e-01
2.349160094326333825e-01
2.357688152201606324e-01
2.376474664821809080e-01
2.417962497403456645e-01
2.510094365962756702e-01
2.717312694013437335e-01
3.197925337075080421e-01
4.410766388033971475e-01
8.448544284262052839e-01
2.650250555157239507e+00
3.132960185457175140e+00
3.264465706990434590e+00
3.515233984829846392e+00
3.708959164544189502e+00
3.847096780612760725e+00
3.954787344502431079e+00
4.035203982270431311e+00
2.471136550096877660e-01
2.471077843281112019e-01
2.470948674739346096e-01
2.470664189517866871e-01
2.470036250929666388e-01
2.471267842920828184e-01
2.489745983318293332e-01
2.530406348768493574e-01
2.712895011307881465e-01
3.329876188028434991e-01
4.854889059477923707e-01
1.485558154826183586e+00
2.829858208136899478e+00
3.443358737392024249e+00
3.806119294360255534e+00
3.696155518755827263e+00
3.782849803630292218e+00
3.900617997018704930e+00
3.983146774024375780e+00
4.052490791309841356e+00
3.320643607972483258e-01
3.320239146900073601e-01
3.319349855698688345e-01
3.317394230885601369e-01
3.313092034396412089e-01
3.303619792645139386e-01
3.282727034414449907e-01
3.236466614924207730e-01
3.141792791612054714e-01
2.954162294191408078e-01
3.094082114677180750e-01
1.847353204631708934e+00
2.770487790724577515e+00
3.769202222112006506e+00
3.952278616570785275e+00
4.021473054479140607e+00
4.018262076031551722e+00
3.958261324665639957e+00
4.039247059264005735e+00
4.098700313182975563e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_RK_P1_IRES.txt <==
2.197420220784108424e-01
2.197006526758974176e-01
2.196101842861837850e-01
2.194136056115355837e-01
2.189925647408896281e-01
2.181203439085621365e-01
2.164571464657450151e-01
2.139847214028144928e-01
2.145779293792929310e-01
2.589181390289954643e-01
3.625514214696909931e-01
4.926970431285575547e-01
6.038773363720525422e-01
6.867206862806266576e-01
7.489017244083578939e-01
7.967977603542742981e-01
8.343367202082522249e-01
8.640946027756007952e-01
8.878710261008684324e-01
8.000000000000000000e+01
2.197236587449029610e-01
2.196822909509991706e-01
2.195918261568114427e-01
2.193952556725286829e-01
2.189742341848612828e-01
2.181020625711651284e-01
2.164390046526751821e-01
2.139670293333975071e-01
2.145638197336076358e-01
2.589111408045354223e-01
3.625514128964681948e-01
4.926993071607813635e-01
6.038789165263022118e-01
6.867214892512113478e-01
7.489021143262499791e-01
7.967979413983339310e-01
8.343367965400246833e-01
8.640946274451382081e-01
8.878710262171459755e-01
8.000000000000000000e+01
2.196900299794099509e-01
2.196486650005700925e-01
2.195582065037443298e-01
2.193616503885293667e-01
2.189406630193390657e-01
2.180685785473743532e-01
2.164057697457527074e-01
2.139346049693751639e-01
2.145379134254881137e-01
2.588982466566103202e-01
3.625513488772074133e-01
4.927034425146149532e-01
6.038818129145582247e-01
6.867229628086546356e-01
7.489028303538147746e-01
7.967982740161583255e-01
8.343369368362761884e-01
8.640946728160582291e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.196284674871480935e-01
2.195871073369264903e-01
2.194966596552828664e-01
2.193001282809636798e-01
2.188791999513460540e-01
2.180072675804254900e-01
2.163448989713132598e-01
2.138751856608789026e-01
2.144903219759189128e-01
2.588744493447136530e-01
3.625511125678923530e-01
4.927109862371794602e-01
6.038871218357839687e-01
6.867256680973826688e-01
7.489041460998742128e-01
7.967988856174373913e-01
8.343371949524325260e-01
8.640947563615921645e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.195158250734347560e-01
2.194744729515833714e-01
2.193840432872345703e-01
2.191875532973343033e-01
2.187667245018911355e-01
2.178950520026091964e-01
2.162334495128745981e-01
2.137663119511523102e-01
2.144028337748641044e-01
2.588304343080086167e-01
3.625503873033158464e-01
4.927247232141626632e-01
6.038968524164102236e-01
6.867306374705415273e-01
7.489065660365386012e-01
7.968000114831231828e-01
8.343376704764465801e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.193098708410154141e-01
2.192685313915415657e-01
2.191781302638223239e-01
2.189817062801938941e-01
2.185610383592807848e-01
2.176897952116659540e-01
2.160294959514990065e-01
2.135668699499220502e-01
2.142418664065841583e-01
2.587488034602433706e-01
3.625483436359709377e-01
4.927496768165215979e-01
6.039146858937121110e-01
6.867397725948768406e-01
7.489110222749673085e-01
7.968020872859744586e-01
8.343385481684786331e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.189337095328452165e-01
2.188923882260295217e-01
2.188020282348390744e-01
2.186057007285373277e-01
2.181852740311167604e-01
2.173147010618864394e-01
2.156565397223240976e-01
2.132016642646075155e-01
2.139454075093659979e-01
2.585969063055432171e-01
3.625428617414781507e-01
4.927948512115740143e-01
6.039473644404285135e-01
6.867565824230840166e-01
7.489192421145780543e-01
7.968059228440789177e-01
8.343401723781570523e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.182477780741348405e-01
2.182064773241509936e-01
2.181161648454462698e-01
2.179199529931948043e-01
2.174998345597824179e-01
2.166301987562637976e-01
2.149753318499229848e-01
2.125333768648339505e-01
2.133987902250322755e-01
2.583131585418204645e-01
3.625286327044716095e-01
4.928762404904840633e-01
6.040072262873377174e-01
6.867875562408408685e-01
7.489344393884811435e-01
7.968130314989554375e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.170000526958574816e-01
2.169587577152025659e-01
2.168684622452047017e-01
2.166723086701715095e-01
2.162524190737714624e-01
2.153837705384810397e-01
2.137333802694988960e-01
2.113119098862178691e-01
2.123897657339677003e-01
2.577808556738889201e-01
3.624926186006805495e-01
4.930218830784885431e-01
6.041168145381403676e-01
6.868447304071992887e-01
7.489626276409576677e-01
7.968262629588458434e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.147392155520987667e-01
2.146978499575769583e-01
2.146074073849285335e-01
2.144109697044571106e-01
2.139906450601434251e-01
2.131219520610180551e-01
2.114758162300843236e-01
2.090838693865865461e-01
2.105254031026041750e-01
2.567781653156819832e-01
3.624035083590816941e-01
4.932799863846642485e-01
6.043171876844274371e-01
6.869503180963257849e-01
7.490151495062459253e-01
3.979081338984017613e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.106688308207540217e-01
2.106271243317518749e-01
2.105359478542989382e-01
2.103379717127114301e-01
2.099146267512027875e-01
2.090410372442996767e-01
2.073924810909116845e-01
2.050341194401281708e-01
2.070794496300251142e-01
2.548837881588542631e-01
3.621883104669235132e-01
4.937310824198356540e-01
6.046826508971341330e-01
6.871468304171922670e-01
7.491136526040821364e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.034232200437616767e-01
2.033803134222870734e-01
2.032865288418098382e-01
2.030829653099162635e-01
2.026480437931475476e-01
2.017524171008507339e-01
2.000718247043554721e-01
1.977202705855383158e-01
2.007158793855334245e-01
2.513044092446531375e-01
3.616843298224239334e-01
4.945041866584435342e-01
6.053458965504214806e-01
6.875125688320111728e-01
7.495819744758275283e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.908167501227557017e-01
1.907699525742110047e-01
1.906676751022871319e-01
1.904457354245215894e-01
1.899718421629176257e-01
1.889974560995960062e-01
1.871772669428610480e-01
1.846794301100047886e-01
1.890022880308351028e-01
2.445805974636884872e-01
3.605554917868045162e-01
4.957951067503215126e-01
6.065371022832758419e-01
6.881989912869469483e-01
3.708543721410145366e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.701373119934690425e-01
1.700777717762066710e-01
1.699476053440365231e-01
1.696649579866663649e-01
1.690605398114206626e-01
1.678135821070809997e-01
1.654653789647135831e-01
1.621617621404790044e-01
1.676237421729400157e-01
2.321739297503034594e-01
3.582057572583973726e-01
4.978918357691071161e-01
6.086302452665369733e-01
6.899430667672350470e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.435407203683889410e-01
1.434377639390495285e-01
1.432123384608322836e-01
1.427211876100385468e-01
1.416629206318249512e-01
1.394412553758435924e-01
1.350738485261600563e-01
1.280493496892388394e-01
1.298264492281978044e-01
2.103690695973668146e-01
3.539669210632360730e-01
5.012912882312468010e-01
6.121562946671796901e-01
1.626906295393083290e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.664644330090085944e-01
1.661563042011801883e-01
1.654808209254031437e-01
1.640051000979138862e-01
1.608061750059914807e-01
1.539987335313886541e-01
1.401939179958933690e-01
1.198803769510538852e-01
1.040720968100373595e-01
1.865859220452965317e-01
3.497936707377763410e-01
5.074422349282466937e-01
6.179789204557215587e-01
2.396909506483311958e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.341459355162469169e-01
4.337109292844101294e-01
4.327564813819135270e-01
4.306672557300616488e-01
4.261179858672545784e-01
4.163284881195714049e-01
3.958361088679748785e-01
3.558328446296086245e-01
2.930530753305285452e-01
2.673907672638867195e-01
3.885107146640209286e-01
5.262685676732856699e-01
1.044838641427933146e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.098206093183367926e+00
1.097466443075203690e+00
1.095842489694316191e+00
1.092282488871781476e+00
1.084504906130132396e+00
1.067641552010145878e+00
1.031698772072018544e+00
9.580865371975034739e-01
8.218280229709943319e-01
6.384473112016464391e-01
6.065010024987985693e-01
7.773776920364459109e-01
6.671304144969743000e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.618855820582381089e+00
2.617737506775893230e+00
2.615281001274751826e+00
2.609890237889145759e+00
2.598085573262937320e+00
2.572357792361780859e+00
2.516873013510204427e+00
2.400037845554904070e+00
2.167522677835311384e+00
1.769346948214905346e+00
1.390520560062777689e+00
6.074578773323009884e+00
1.730994357394807537e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.934665394921414538e+00
4.933497964742948660e+00
4.930932987716904137e+00
4.925301373813955053e+00
4.912955709194368303e+00
4.885983180824123195e+00
4.827496616367515259e+00
4.702805171337891110e+00
4.447186026596477326e+00
3.972272735523620035e+00
3.335533471278223860e+00
1.285227524553095435e+01
2.531785327232300631e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_RK_P1_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_RK_P1_maxeps.txt <==
7.021666937153401385e-14
7.021666937153401385e-14
7.021666937153401385e-14
7.021666937153401385e-14
3.510833468576699178e-13
3.510833468576699178e-13
3.510833468576699178e-13
3.510833468576699178e-13
7.021666937153401385e-14
3.510833468576699178e-13
2.106500081146019911e-13
7.021666937153401385e-14
2.106500081146019911e-13
9.999999999999999791e-17
3.510833468576699178e-13
1.136822825276471747e+02
1.290698871737835361e+03
2.421356748408855765e+03
3.482430755545867214e+03
4.508530834160887935e+03
5.186343508190296542e-14
5.186343508190296542e-14
1.037268701638059182e-13
9.999999999999999791e-17
1.037268701638059182e-13
2.074537403276117859e-13
1.037268701638059182e-13
3.111806104914176537e-13
5.186343508190296542e-14
1.037268701638059182e-13
2.074537403276117859e-13
3.111806104914176537e-13
1.037268701638059182e-13
3.111806104914176537e-13
3.111806104914176537e-13
4.100744276028173090e+02
1.282515278233433492e+03
2.094322304457586142e+03
2.865764180019167725e+03
3.617945704948997445e+03
1.149221084923128975e-13
3.830736949743764093e-14
9.999999999999999791e-17
2.298442169846257446e-13
7.661473899487526924e-14
1.532294779897505132e-13
1.532294779897505132e-13
2.298442169846257446e-13
2.298442169846257446e-13
1.532294779897505132e-13
1.532294779897505132e-13
3.830736949743764093e-14
1.149221084923128975e-13
3.830736949743764093e-14
1.532294779897505132e-13
5.547042763965827135e+02
1.182845626785048808e+03
1.768519098745651945e+03
2.331527737433860239e+03
2.883977894275829840e+03
1.131783543065208252e-13
1.131783543065208252e-13
1.980621200364113841e-13
1.131783543065208252e-13
1.697675314597812188e-13
1.414729428831510031e-13
8.488376572989063465e-14
1.414729428831510031e-13
1.697675314597812188e-13
8.488376572989063465e-14
1.980621200364113841e-13
1.414729428831510031e-13
1.131783543065208252e-13
8.488376572989063465e-14
1.146445647494076923e+02
5.926321844442253450e+02
1.042898087824429240e+03
1.467557263511920837e+03
1.879675147499136301e+03
2.286018212691982626e+03
2.089894851105149439e-14
4.179789702210298246e-14
2.089894851105149439e-14
6.269684553315446423e-14
6.269684553315446423e-14
4.179789702210298246e-14
1.253936910663089032e-13
6.269684553315446423e-14
4.179789702210298246e-14
1.044947425552574278e-13
8.359579404420595230e-14
1.253936910663089032e-13
8.359579404420595230e-14
6.269684553315446423e-14
2.201601163572823623e+02
5.686771816843750003e+02
8.925373352003612126e+02
1.201784189405180314e+03
1.504139746093455187e+03
1.803340593553544295e+03
4.630914293219225868e-14
4.630914293219225868e-14
1.543638097739742166e-14
3.087276195479484332e-14
4.630914293219225868e-14
6.174552390958967403e-14
3.087276195479484332e-14
7.718190488698707676e-14
7.718190488698707676e-14
1.234910478191792723e-13
3.087276195479484332e-14
6.174552390958967403e-14
3.087276195479484332e-14
7.282004238729954615e+00
2.637794204618742810e+02
5.138494444159698560e+02
7.479785937057539513e+02
9.739614405966536879e+02
1.196170682384085694e+03
1.416657618906209564e+03
2.280323888576041571e-14
3.420485832864062515e-14
3.420485832864062515e-14
2.280323888576041571e-14
4.560647777152082512e-14
3.420485832864062515e-14
6.840971665728122506e-14
5.700809721440103140e-14
3.420485832864062515e-14
7.981133610016141871e-14
4.560647777152082512e-14
2.280323888576041571e-14
5.700809721440103140e-14
7.530410448970246762e+01
2.676609538690493650e+02
4.470802155693905320e+02
6.171537171614254476e+02
7.827348712021271240e+02
9.462532781365580377e+02
1.108831706709391483e+03
4.210731975020917563e-14
3.368585580016734682e-14
4.210731975020917563e-14
2.526439185012551169e-14
1.684292790008367656e-14
2.526439185012551169e-14
3.368585580016734682e-14
1.684292790008367656e-14
1.684292790008367656e-14
8.421463950041839859e-15
3.368585580016734682e-14
9.999999999999999791e-17
1.684292790008367656e-14
1.108939276506457077e+02
2.498022707532884965e+02
3.791098378805219795e+02
5.031458389355667009e+02
6.247174727809550632e+02
7.451625893653489356e+02
8.650947864391215489e+02
1.071068257411532572e-04
2.488104621177871072e-14
6.220261552944680047e-15
2.488104621177871072e-14
6.220261552944680047e-15
2.488104621177871072e-14
1.244052310588935852e-14
1.244052310588935852e-14
1.244052310588935852e-14
2.488104621177871072e-14
2.488104621177871072e-14
1.244052310588935852e-14
1.751561951022734931e+01
1.223363870270126625e+02
2.219022137969685957e+02
3.155701099830380372e+02
4.063148827039984781e+02
4.957113362241643131e+02
5.844928671658683470e+02
6.729945389102912259e+02
8.391564450620441580e-04
3.304830474595151185e-04
2.689622607375613902e-07
4.594409477564709609e-15
1.837763791025883213e-14
2.297204738782353700e-14
4.594409477564709609e-15
1.837763791025883213e-14
9.999999999999999791e-17
9.188818955129417640e-15
1.837763791025883213e-14
2.756645686538824188e-14
4.235241428561228361e+01
1.193336640476658062e+02
1.908816184300648047e+02
2.590384761054909859e+02
3.255874576472712079e+02
3.913997371525956623e+02
4.568764399382305896e+02
5.222004536909988701e+02
3.827713345722249822e-03
2.334822852711888365e-03
9.798688481343206455e-04
3.838653084605717672e-05
6.787045293149636591e-15
1.357409058629927003e-14
1.018056793972445331e-14
1.018056793972445331e-14
1.696761323287408675e-14
2.714818117259852743e-14
1.018056793972445331e-14
6.787045293149636591e-15
5.357509825591217378e+01
1.088852519803566850e+02
1.605565299556178331e+02
2.103311135590352023e+02
2.592247848664563890e+02
3.077162174916811637e+02
3.560245436424146419e+02
4.042495661204087014e+02
1.200027236042566781e-02
9.891972696497452339e-03
6.377033489570946984e-03
2.786214547931429360e-03
3.015402888321976776e-04
1.503914182101192053e-14
1.253261818417660202e-14
7.519570910505963419e-15
2.506523636835321271e-15
1.253261818417660202e-14
5.013047273670642542e-15
1.332827085978045467e+01
5.568119795692796004e+01
9.534258808393262541e+01
1.328432804414101156e+02
1.692963739700143151e+02
2.052678106241315561e+02
2.410197073853812810e+02
2.766716999874538487e+02
3.122782446735317308e+02
3.262302611494596882e-02
3.016909115575257608e-02
2.533339702559560952e-02
1.702347610454569074e-02
7.686984282291198234e-03
1.426437731216475407e-03
9.999999999999999791e-17
1.110821066425844766e-14
1.666231599638766518e-14
3.702736888086150534e-15
7.405473776172299490e-15
2.194245544799690606e+01
5.265356373065976925e+01
8.120856646861373918e+01
1.085382614086094577e+02
1.352928273276111213e+02
1.617843119129182412e+02
1.881559965782236361e+02
2.144731750120899676e+02
2.407655586648368740e+02
8.374234327031206127e-02
8.096759049635866845e-02
7.530449623111817870e-02
6.408467540351749092e-02
4.458523696679717041e-02
2.072338739918321016e-02
5.232453524379112805e-03
4.102373181598292798e-15
4.102373181598292798e-15
9.572204090396011006e-15
2.213943171609301430e+00
2.513614162338982183e+01
4.715551201094895362e+01
6.781974834082218706e+01
8.780287334434008528e+01
1.074712058512396879e+02
1.269959217819279615e+02
1.464552715188561649e+02
1.658848841028005836e+02
1.853009695876669412e+02
2.077197006840300619e-01
2.047686006245560408e-01
1.983381933335778280e-01
1.851483237200302057e-01
1.589569545254020944e-01
1.130441345455567848e-01
5.399545731632455353e-02
1.641475502150460328e-02
2.020063204268297340e-15
5.050158010670741180e-15
7.986129928573099335e+00
2.497676752783602439e+01
4.078657168033797831e+01
5.581027136965360569e+01
7.045887899698905699e+01
8.493545332241802726e+01
9.933364986231185867e+01
1.136961828283877338e+02
1.280424921827761864e+02
1.423814216788809119e+02
4.929145572434198153e-01
4.898176956094005274e-01
4.830814232774790495e-01
4.683864231893292707e-01
4.382654278013832228e-01
3.783048571238942781e-01
2.727967521129858741e-01
1.348861343912839406e-01
4.564185552339454499e-02
3.730147619988889400e-15
1.080277170447679858e+01
2.303571796994216925e+01
3.444160950561894197e+01
4.540610725729282393e+01
5.616498036573948127e+01
6.682991332381168093e+01
7.745207876804130365e+01
8.805478689280622007e+01
9.864864400532970024e+01
1.092384749599250142e+02
1.059258822355365615e+00
1.056363234424982034e+00
1.049994018149682740e+00
1.036158385560244977e+00
1.005857339085070468e+00
9.441623380650343567e-01
8.208037111193786650e-01
6.016890863859648553e-01
3.150560503724987305e-01
2.232683454681220425e+00
1.154141128109561265e+01
2.031026338391414399e+01
2.858042880784385176e+01
3.660635470292562132e+01
4.451981698140166088e+01
5.238200425785976933e+01
6.022085701828731885e+01
6.804909444054736412e+01
7.587250308924647868e+01
8.369371522745555581e+01
1.881421294301355740e+00
1.879272930137947828e+00
1.874548678445850936e+00
1.864156631231802974e+00
1.841662234861969560e+00
1.792207851891060244e+00
1.693404363148395042e+00
1.495572866648148924e+00
1.140042835295282275e+00
4.287580926713125073e+00
1.107489166513683010e+01
1.738201322788106395e+01
2.340454326497089355e+01
2.929286645169668191e+01
3.511975221124516366e+01
4.091865704774554757e+01
4.670483083941520164e+01
5.248521326948104360e+01
5.826296131043523729e+01
6.403951102371598836e+01
2.638655073376869886e+00
2.637394330902531614e+00
2.634624018534249767e+00
2.628540092907073689e+00
2.615242607347436632e+00
2.586620961119604711e+00
2.525821562841452650e+00
2.406963737360544364e+00
2.185807281991806850e+00
5.137059476274016490e+00
1.000713078066817197e+01
1.456675625456792389e+01
1.896773387087090157e+01
2.329522116779093466e+01
2.758916686177366984e+01
3.186784512919275159e+01
3.613957765342482986e+01
4.040815062665527080e+01
4.467528638217415704e+01
4.894176837850722706e+01
3.055764023760959791e+00
3.055100843729468885e+00
3.053644908429557603e+00
3.050453869235441484e+00
3.043485885659715340e+00
3.028578687014936488e+00
2.997156034276581060e+00
2.936632484136378451e+00
2.835346001242943892e+00
5.212651681064565778e+00
8.706811373002652843e+00
1.201896397188545507e+01
1.524362886411312346e+01
1.842812210629010750e+01
2.159430942929620301e+01
2.475216682226501064e+01
2.790623483957745421e+01
3.105857912831109147e+01
3.421013932877580999e+01
3.736134286467100907e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_RK_P2_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_RK_P2_ERROR.txt <==
7.559467336649725588e-01
7.427760482461737146e-01
7.423978771625955320e-01
7.614314459219542197e-01
7.591801072882079504e-01
1.112278171840279883e+00
5.334502671100310733e-02
3.494847697657760266e-02
1.868776722544357102e-02
2.851558639201465933e-02
6.711370364898021357e-02
1.028233906341837478e-01
1.686485696852822735e-01
3.672254242430509907e-01
8.956202941246459437e-01
3.725929415722205373e+00
3.736984768790259537e+00
3.739239657850463860e+00
4.482990742537405815e+00
4.817319619429816235e+00
7.559467330674114471e-01
7.427760488829002750e-01
7.423978803765096668e-01
7.614314550860507014e-01
7.591801310091048638e-01
1.112278176428380005e+00
5.334500630019911593e-02
3.494843147271301659e-02
1.868778662827366710e-02
2.851572949979641960e-02
6.711395667233670259e-02
1.028238414657094701e-01
1.686491966438728174e-01
3.672254436737208416e-01
8.956102434283811364e-01
3.725929420761441069e+00
3.736985762843897607e+00
3.739239658240543385e+00
1.894181601933443346e+02
4.892548434448551475e+00
7.559467301194060518e-01
7.427760489025457824e-01
7.423978869966904037e-01
7.614314781458890735e-01
7.591801884851547833e-01
1.112278187937741691e+00
5.334496909124224889e-02
3.494833168521972039e-02
1.868783608164802795e-02
2.851607767361956716e-02
6.711457728442747628e-02
1.028249542713340486e-01
1.686507589195007928e-01
3.672254997287756617e-01
8.955848461959248219e-01
3.931768847266642108e+00
3.736984774667874376e+00
3.739239658545900014e+00
4.799893441341342104e+00
5.249959363643085908e+00
7.559467182063481783e-01
7.427760443099146181e-01
7.423978984807571013e-01
7.614315307883113837e-01
7.591803264347065650e-01
1.112278216389268604e+00
5.334492193927655584e-02
3.494812822366383936e-02
1.868796308737253817e-02
2.851691818852503113e-02
6.711609270969437491e-02
1.028276954606898302e-01
1.686546573984017139e-01
3.672256658068499546e-01
8.955202598134446301e-01
3.725929666731671031e+00
3.736986463149781557e+00
4.482990419835240381e+00
4.835170085790673866e+00
1.331606819023478181e+02
7.559466728551406112e-01
7.427760170603568968e-01
7.423979112223604293e-01
7.614316450624095678e-01
7.591806529796650826e-01
1.112278285529210153e+00
5.334495679867783113e-02
3.494777187830343940e-02
1.868829264582316102e-02
2.851892448140801867e-02
6.711976961507352957e-02
1.028344284474243531e-01
1.686644041643851621e-01
3.672261715471961119e-01
8.953545964257043632e-01
3.135106839424033787e+00
3.736986252198831071e+00
3.260803594707108743e+01
4.966259506535551260e+00
4.801581084868465688e+00
7.559465073194093776e-01
7.427758959751862289e-01
7.423978893234395304e-01
7.614318757320530651e-01
7.591814101097099643e-01
1.112278457380588614e+00
5.334555372521134625e-02
3.494738733290984195e-02
1.868915804267638758e-02
2.852363377224719290e-02
6.712860903830600301e-02
1.028508980490902142e-01
1.686888344323582978e-01
3.672277549901240556e-01
8.949247200476488917e-01
3.115724333088413456e+00
1.632737820862097777e+01
8.891770966844264024e+01
5.918560421596187560e+00
4.801581195507978350e+00
7.559459198298833504e-01
7.427754162472673949e-01
7.423976553290025926e-01
7.614322688971032482e-01
7.591831094247545320e-01
1.112278881796668673e+00
5.334875005036093104e-02
3.494811427842300922e-02
1.869146447994473811e-02
2.853440466280537935e-02
6.714957024342828318e-02
1.028909421134093088e-01
1.687502748396251806e-01
3.672328533736540779e-01
8.937916917069815836e-01
3.115724766931886158e+00
3.631076276168614214e+01
4.860341921832773693e+00
4.800172298388845959e+00
4.801581233209081923e+00
7.559438629213158789e-01
7.427736243457289111e-01
7.423964714207950122e-01
7.614326416078124327e-01
3.481044840097541559e+00
1.112279921509418790e+00
5.336244052001436894e-02
3.495557271020071494e-02
1.869771446283072236e-02
2.855801366059712229e-02
6.719823963107776632e-02
1.029874287379373698e-01
1.689054741330414944e-01
3.672497458393640390e-01
8.907418795086782248e-01
3.115728171893549003e+00
4.761893455688915644e+00
5.106215299937958640e+00
4.800172279166800671e+00
4.801580997812603613e+00
7.559367662682900946e-01
7.427671633235211068e-01
7.423915109605606633e-01
7.614315398488830100e-01
7.591936309442200992e-01
1.112282467458643564e+00
5.341572232821113764e-02
3.499308267889168073e-02
1.871496384917047118e-02
2.860593658599849473e-02
3.862621180440492186e+00
1.032166806436349421e-01
1.692997392989824823e-01
3.673074354986143875e-01
8.822962919185263209e-01
1.118043837308452204e+01
4.789396749403136866e+00
3.080715771367982470e+01
4.800171970515455300e+00
4.801580219315897402e+00
7.559125001679086742e-01
7.427444036843514619e-01
7.423724376716300810e-01
7.614220054780447278e-01
7.592038561942940911e-01
1.112288658512126771e+00
5.361249736506016467e-02
3.514988604267446637e-02
1.876349943937782525e-02
2.868829372672689754e-02
6.753822578630225282e-02
1.037491510584561544e-01
1.703084872847832332e-01
3.675111844219092205e-01
8.579942262918298646e-01
1.364921294620201309e+01
4.886587552189054939e+00
4.793339079578451845e+00
4.800169589409081006e+00
4.801577623346025447e+00
7.558302007452614157e-01
7.426655854191145378e-01
7.423025979111202988e-01
7.613756119599480732e-01
7.592058591215454788e-01
1.112303590114242624e+00
5.431547530429749193e-02
3.576003421402312171e-02
1.890276252654650782e-02
2.876701846568558221e-02
3.961175877304914827e+00
1.049382660418718416e-01
1.729115523786260988e-01
3.682596910477941021e-01
8.840908759121505200e-01
3.224378645111193098e+00
5.413513796784848786e+00
4.793337064810787140e+00
4.800158833023404625e+00
4.801562757773667478e+00
7.555534428870841479e-01
7.423965181958925852e-01
7.420550489790331827e-01
7.611850379370592723e-01
7.591322606015222796e-01
1.110681826683432627e+00
5.676721606860463121e-02
3.801160959224773872e-02
1.976371513020591317e-02
3.890089951372449395e+00
6.854496124377550126e-02
1.074019537793394208e-01
1.796908158571838554e-01
3.711441675213205116e-01
1.194194365683430847e+00
8.714703905707709808e+00
4.765217188660220593e+00
4.793316110781735695e+00
4.800116721584260837e+00
4.801513678483261494e+00
7.553953192665997518e-01
7.422536023383679016e-01
7.419630264263119557e-01
7.612381934616715418e-01
7.595195888674378670e-01
1.113543534434317639e+00
6.514758032703832358e-02
4.622044678086906916e-02
2.447068128871478579e-02
2.724907933482889275e-02
6.851989800410296372e-02
1.117009909592274336e-01
1.974742730677054581e-01
3.828703012634645519e-01
1.729643783528220791e+00
7.637037223752377813e+00
4.765223166595400350e+00
4.793210581433638318e+00
4.799959926158582135e+00
4.801337144812231728e+00
7.553964480338680731e-01
7.422787070774649054e-01
7.420945717705614841e-01
6.219660393105308493e-01
3.350659490472630342e+00
4.748123719881085947e+00
9.365371035494665652e-02
7.536938606697557441e-02
4.924671147411163741e-02
3.363769445037882722e-02
6.556743046281864051e-02
1.188472724503789324e-01
2.440597732045972912e-01
4.314197386135071310e-01
1.684303155089714732e+00
5.859623819925252164e+00
4.765044523540773902e+00
4.792769994957272850e+00
4.799395766388697915e+00
4.800730124832921497e+00
7.474953723596744481e-01
7.475810794322910180e-01
7.475885834835163113e-01
7.678220393496958396e-01
7.682532228894541904e-01
4.959505934082904410e+00
1.909422915168237089e-01
1.729284561779769747e-01
1.419275449324761129e-01
1.214973442953851263e-01
8.177870707521572857e-02
1.394202888892587811e-01
3.639707293331285176e-01
9.461650029173596099e-01
1.225269502951517486e+00
4.613885321615550872e+00
5.388288574294429978e+00
4.791088332083950796e+00
4.797420976306235652e+00
4.798642296699888732e+00
9.151595312154294781e-01
9.159612057572581456e-01
9.175949081426907350e-01
9.205016342333532942e-01
9.217754377391143006e-01
8.209772394357534031e-01
3.233034539172654931e+00
4.736684453211771340e-01
4.439715115219230457e-01
4.192503924140618121e-01
3.872591785844358703e-01
2.688021843550978396e-01
8.033026455893162998e-01
1.215337631627360304e+00
8.622985503071273206e-01
3.708079673465162873e+00
3.717888983444173068e+00
4.785272721136558438e+00
4.790970460521998930e+00
6.118238723693519177e+00
4.432515083462235772e+00
4.432510583620017819e+00
2.389916483641907785e+00
3.417889514833392539e+00
3.606715107714943969e+00
1.138512416902568880e+00
1.005392891600041416e+00
1.347861967894826263e+00
1.041642000173082838e+00
1.718406984918003921e+00
1.146340112181321924e+00
1.395143799782958327e+00
1.848084100938377938e+00
3.035338594152955594e+00
7.816846936777125165e+00
3.707371472391643774e+00
3.719263384146262563e+00
4.770393841454989570e+00
4.004444952893439158e+00
4.023672877123648739e+00
5.135265144322101349e+00
6.141764633930513639e+00
6.139101655153114123e+00
6.133460389944855429e+00
6.204743298563466958e+00
6.261122428615806257e+00
3.487167860797616648e+00
4.566039170197430330e+00
4.618324441393050428e+00
6.975389602796649768e+00
5.866502350484305239e+00
7.829041670611172954e+00
6.551148907759415607e+00
5.036634700653354280e+00
4.465160561404751149e+00
6.557956557297466738e+00
6.549285555516727975e+00
7.469545930824364355e+00
7.388804590564261865e+00
1.111763861250924634e+01
1.200081921349102743e+01
1.199270755816231038e+01
1.197716568249072644e+01
1.194299974917148965e+01
1.186786883787987179e+01
1.170180917646498209e+01
1.060520881621082800e+01
9.265199535523288787e+00
6.695340099502514519e+00
9.735204160428168052e+00
1.087615779453415144e+01
8.696749720315638754e+00
1.233566984351752893e+01
1.242872218580171051e+01
1.245599401748972745e+01
1.248291355671743830e+01
1.252416732046721926e+01
1.250196300841792230e+01
1.374320722294415731e+01
2.542576226886914981e+01
4.317370290154567414e+00
4.315376037847930668e+00
4.310986933850533553e+00
4.301313778204727711e+00
4.131029423474079643e+00
4.800037726251513703e+00
4.872457037057348117e+00
6.101467839855081010e+00
4.683259844619068524e+00
6.780446632890548386e+00
8.550580832761344396e+00
9.228938189316815865e+00
8.333866106058932743e+00
8.492747729785252275e+00
7.832985771429444632e+00
8.336844301438292248e+00
8.411143264481387050e+00
8.124210952608617475e+00
7.818997787538607191e+00
4.501073249843403801e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_RK_P2_IRES.txt <==
2.195738766692520105e+00
2.133469507078281424e+00
2.108005434034985637e+00
1.975055998514929190e+00
1.688127702556964316e+00
2.592969859906493646e+00
1.359350842546358518e-01
1.250031077934092016e-01
1.733931713082658421e-01
2.589463718402814085e-01
3.555934754082240024e-01
4.540615434870530764e-01
5.430285450839370531e-01
6.086002924920458357e-01
6.797839282568240993e-01
5.318311134004006568e+00
6.125670237439527099e+00
6.715945045524737367e+00
7.050711106029555530e+00
7.219538366803658569e+00
2.195738579681592917e+00
2.133469312070335189e+00
2.108005249347570498e+00
1.975055858866766600e+00
1.688127612057851668e+00
2.592969751773793963e+00
1.359358536353774682e-01
1.250041443380172368e-01
1.733940813213950827e-01
2.589470065152911227e-01
3.555938680290920972e-01
4.540617482967085894e-01
5.430286289173751335e-01
6.086003295586513984e-01
6.797839483849824616e-01
5.318310461193370031e+00
6.125669570213218229e+00
6.715944381392915830e+00
8.000000000000000000e+01
7.219537711481168962e+00
2.195738114235149752e+00
2.133468826700645860e+00
2.108004789569881243e+00
1.975055510767838252e+00
1.688127385815505699e+00
2.592969482860256747e+00
1.356243679324336260e-01
1.250067250600017110e-01
1.733963435966532629e-01
2.589485827612714730e-01
3.555948433235668893e-01
4.540622579398068681e-01
5.430288377607617178e-01
6.086004217883481671e-01
6.797839980722855113e-01
5.318308790355336768e+00
6.125667914168993811e+00
6.715942733576941492e+00
7.050708805399968249e+00
7.219536064060251945e+00
2.195736954657496742e+00
2.133467617416225703e+00
2.108003643729206456e+00
1.975054641750455531e+00
1.688126818810999907e+00
2.592968813616930657e+00
1.359426169788028882e-01
1.250131571155504717e-01
1.734019705321761806e-01
2.589524981842822871e-01
3.555972666737582943e-01
4.540635272575842540e-01
5.430293587043937276e-01
6.086006514835550218e-01
6.797841204892717260e-01
5.318304640131975347e+00
6.125663803825224463e+00
6.715938645206144919e+00
7.050704736295664077e+00
8.000000000000000000e+01
2.195734062024691458e+00
2.133464600545808665e+00
2.108000784068873479e+00
1.975052467942397305e+00
1.688125393118579121e+00
2.592967146480630092e+00
1.359548097610342732e-01
1.250292093804983018e-01
1.734159752131369525e-01
2.589622259463207898e-01
3.556032898927961594e-01
4.540666922806638195e-01
5.430306603985202152e-01
6.086012242187938126e-01
6.797844212802958141e-01
5.089647758370643871e+00
6.125653601817711014e+00
8.000000000000000000e+01
7.050694643115001270e+00
7.219521971366410718e+00
2.195726834021396012e+00
2.133457061283226874e+00
2.107993634092093060e+00
1.975047016059809923e+00
1.688121792923423348e+00
2.592962988289031934e+00
1.359856962439381367e-01
1.250693360552284639e-01
1.734508555574264255e-01
2.589863969768993468e-01
3.556182649234491677e-01
4.540745957820609968e-01
5.430339203125974512e-01
6.086026545623066664e-01
6.797851575666326029e-01
5.089647592064395987e+00
6.125628280628408362e+00
8.000000000000000000e+01
7.050669630085349304e+00
7.219497077218118619e+00
2.195708734150813246e+00
2.133438179171104121e+00
2.107975714892055485e+00
1.975033296880834843e+00
1.688112651420593080e+00
2.592952600009015285e+00
1.357512035841837161e-01
1.251698335865337464e-01
1.735377871640819691e-01
2.590464491191643015e-01
3.556555023029017715e-01
4.540943673923953372e-01
5.430421081247090997e-01
6.086062340146422001e-01
6.797869502588380630e-01
5.089647170092065132e+00
8.000000000000000000e+01
6.715841003135317955e+00
7.050607666025773490e+00
7.219435417825042833e+00
2.195663289354062631e+00
2.133390760617307258e+00
2.107930673981217140e+00
1.974998628139108980e+00
8.056910687159263063e+00
2.592926593985756423e+00
1.359537406965324602e-01
1.254220262952452092e-01
1.737545200547193081e-01
2.591955485226326017e-01
3.557480781758813881e-01
4.541439315284142575e-01
5.430627491895085868e-01
6.086152151620418671e-01
6.797912816412569059e-01
5.089646091486168089e+00
6.125409539983499130e+00
6.715686537093612962e+00
7.050454231174530406e+00
7.219282568242185505e+00
2.195548832893521318e+00
2.133271298853465225e+00
2.107817066129233474e+00
1.974910573158343174e+00
1.688029013246133525e+00
2.592861328205732896e+00
1.364787501094568978e-01
1.260558223556030866e-01
1.742945320265603670e-01
2.595650420099966382e-01
7.968781573672534257e+00
4.542684467971174755e-01
5.431150210544805068e-01
6.086378237216711895e-01
6.798016295235921325e-01
8.000000000000000000e+01
6.125023008669240987e+00
8.000000000000000000e+01
7.050074881327518028e+00
7.218905397913572664e+00
2.195259625594121022e+00
2.132969320437160476e+00
2.107529428690706030e+00
1.974685644633092707e+00
1.687872119359072220e+00
2.592697074938867363e+00
1.381632633647902342e-01
1.276480032857834346e-01
1.756360437385526274e-01
2.604766080863746280e-01
3.565469719561019102e-01
4.545817438513626296e-01
5.432480996803080719e-01
6.086949634960359123e-01
6.798259345965220746e-01
8.000000000000000000e+01
6.124065990255148861e+00
6.725363923367694063e+00
7.049139554946830089e+00
7.217973540212831551e+00
2.194527008138405400e+00
2.132203886111378566e+00
2.106798816893135307e+00
1.974107947757427040e+00
1.687459602404234760e+00
2.592282603369774563e+00
1.414778385664886284e-01
1.316265569253425027e-01
1.789419101179724469e-01
2.627035042866939785e-01
3.496537939209103385e+00
4.553695338575018958e-01
5.435887952085826091e-01
6.088400311873669590e-01
6.798815252364462935e-01
5.089616885956891323e+00
6.121703083826196767e+00
6.725296566232166207e+00
7.046842487532817501e+00
7.215690751877265718e+00
2.192671784685999992e+00
2.130263718748466317e+00
2.104941841433791705e+00
1.972619864710706272e+00
1.686366767983679793e+00
2.591219906416304841e+00
1.510219331516519659e-01
1.414114643277674110e-01
1.869451545900385203e-01
7.547274534259241996e+00
3.613158618667800526e-01
4.573369600888492204e-01
5.444646800288768240e-01
6.092100191607590087e-01
6.800032333042159705e-01
8.000000000000000000e+01
6.553984526294670765e+00
6.725129353001996435e+00
7.041245090400980011e+00
7.210130435783939085e+00
2.188011890694958161e+00
2.125382750168330226e+00
2.100253634495904631e+00
1.968805364087008458e+00
1.683473884980194235e+00
2.588597634906885325e+00
1.754771977905971447e-01
1.646946167354358947e-01
2.057147189014054411e-01
2.803615464276361657e-01
3.691673148056995868e-01
4.621420251141719060e-01
5.467122498199833425e-01
6.101566772900228752e-01
6.803664266614752876e-01
8.000000000000000000e+01
6.553572826265165574e+00
6.724714929333386770e+00
7.027789168983924029e+00
7.196794683679942572e+00
2.176616289454129216e+00
2.113412772323238098e+00
2.088704970114156900e+00
1.393373774946732091e+00
7.262126515505048729e+00
7.734577375122126952e+00
2.343875468076609681e-01
2.175405284615001822e-01
2.480244006775030041e-01
3.076044540679256367e-01
3.864178279003522287e-01
4.732371940928732923e-01
5.523624132978688372e-01
6.125769269757733726e-01
6.151880438237184734e+01
8.000000000000000000e+01
6.552549745007218540e+00
6.723691087116407950e+00
6.996279019025035240e+00
7.165650465006368819e+00
2.097407969482818491e+00
2.085894394015538555e+00
2.062009650005979466e+00
1.936943557548547634e+00
1.657895317476494990e+00
7.768757711584757253e+00
3.669137527688426381e-01
3.413044978016676612e-01
3.420486751044179985e-01
3.674064411415736142e-01
4.228410962162781339e-01
4.963854072376674420e-01
5.657553886758538431e-01
4.608584373307851756e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
6.721179806768306619e+00
6.926165351795827263e+00
7.096620991484579477e+00
1.587727686424229789e+00
1.574821341222149007e+00
1.971666084455244494e+00
1.892488973992732637e+00
1.621306389105884760e+00
1.189200616391796750e+00
4.010409638328947146e+00
6.927633801407131475e-01
6.211853428877046612e-01
5.589730684530467286e-01
5.180840975072095178e-01
5.433853616880247595e-01
8.000000000000000000e+01
4.871515983607100253e+00
8.000000000000000000e+01
6.756759792463745384e+01
8.000000000000000000e+01
6.715112376443425291e+00
6.864283451029140615e+00
6.960044328137745318e+00
8.489753922157143862e+00
8.471770920185022646e+00
4.539997887564320322e+00
6.089173154725244785e+00
5.505570558322914643e+00
5.345357654578193340e+00
4.362730841286191819e+00
3.781487999273637879e+00
3.217466691802154166e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
6.700933080623555860e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_RK_P2_TAUU.txt <==
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_RK_P2_maxeps.txt <==
7.021666937153394317e-13
4.915166856007377940e-13
2.106500081146019911e-13
9.830333712014747802e-13
2.106500081146019911e-13
8.426000324584070555e-13
4.915166856007377940e-13
5.617333549722716059e-13
3.510833468576699178e-13
4.213000162292038811e-13
1.123466709944542404e-12
6.319500243438055188e-13
4.213000162292038811e-13
8.426000324584070555e-13
8.065622517748500968e+02
2.520894833593756175e+03
4.133690274113862870e+03
5.686227487486272366e+03
7.207948176327626243e+03
8.715033227081501536e+03
5.186343508190291367e-13
2.074537403276117859e-13
2.074537403276117859e-13
3.111806104914176537e-13
3.111806104914176537e-13
3.111806104914176537e-13
3.111806104914176537e-13
2.074537403276117859e-13
5.186343508190291367e-13
3.111806104914176537e-13
1.037268701638059182e-13
2.074537403276117859e-13
3.111806104914176537e-13
4.149074806552234204e-13
1.094390693691609385e+03
2.327218853067581676e+03
3.498115720109429276e+03
4.634117294135001430e+03
5.752940590391479418e+03
6.863711160161356020e+03
3.064589559795008750e-13
1.532294779897505132e-13
1.532294779897505132e-13
3.064589559795008750e-13
1.149221084923128975e-13
3.830736949743760054e-13
2.298442169846257446e-13
3.064589559795008750e-13
4.596884339692510853e-13
7.661473899487526924e-14
1.532294779897505132e-13
3.064589559795008750e-13
5.363031729641262157e-13
2.092398347531422189e+02
1.165356632364805137e+03
2.055785875256570307e+03
2.908659585003951634e+03
3.741718381738068729e+03
4.565264721696657034e+03
5.384391101542337310e+03
1.697675314597812188e-13
2.546512971896717146e-13
1.697675314597812188e-13
1.131783543065208252e-13
3.112404743429319947e-13
1.697675314597812188e-13
1.697675314597812188e-13
1.980621200364113841e-13
2.263567086130415494e-13
1.697675314597812188e-13
1.414729428831510031e-13
4.244188286494525548e-13
1.697675314597812188e-13
4.351046685679866073e+02
1.118007114755582279e+03
1.763179377314262638e+03
2.386257802962683854e+03
2.998229483559225628e+03
3.604957035187417659e+03
4.209262690124995061e+03
8.359579404420595230e-14
1.044947425552574278e-13
8.359579404420595230e-14
2.089894851105147293e-13
1.253936910663089032e-13
1.462926395773603660e-13
1.044947425552574278e-13
1.462926395773603660e-13
1.671915880884118289e-13
1.671915880884118289e-13
2.298884336215661416e-13
1.671915880884118289e-13
2.716863306436690168e-13
5.195255799047890832e+02
1.011692923532486930e+03
1.480715888287101279e+03
1.937056441711124990e+03
2.387224113070459225e+03
2.834509504550231668e+03
3.280469424330734910e+03
9.261828586438449211e-14
9.261828586438449211e-14
6.174552390958967403e-14
1.080546668417818822e-13
2.161093336835636130e-13
1.389274287965766751e-13
6.174552390958967403e-14
1.234910478191792723e-13
1.234910478191792723e-13
2.161093336835636130e-13
6.174552390958967403e-14
3.087276195479484332e-14
1.467818399755683458e+02
5.261235886726814215e+02
8.820472496595552911e+02
1.224104439077157167e+03
1.559002022771120437e+03
1.890488163971252561e+03
2.220393473511473076e+03
2.549573993580615934e+03
1.140161944288019871e-13
9.121295554304161237e-14
6.840971665728122506e-14
5.700809721440103140e-14
5.700809721440103140e-14
6.840971665728122506e-14
1.254178138716821555e-13
1.140161944288019871e-13
1.140161944288019871e-13
1.140161944288019871e-13
2.280323888576041571e-14
6.840971665728122506e-14
2.189713446272982651e+02
4.913301931499194666e+02
7.495600300343407980e+02
9.997200630220846733e+02
1.245882267279972439e+03
1.490166305414858471e+03
1.733584591741473105e+03
1.976606796817403392e+03
5.052878370025101076e-14
5.052878370025101076e-14
5.052878370025101076e-14
8.421463950041831340e-14
6.737171160033465577e-14
6.737171160033465577e-14
8.421463950041839859e-15
6.737171160033465577e-14
3.368585580016734682e-14
3.368585580016734682e-14
1.263219592506273881e-13
2.835124957851517991e+01
2.406499471406980604e+02
4.372360646027882467e+02
6.252085599248351855e+02
8.085833015973893225e+02
9.897417253102762515e+02
1.169868825988178969e+03
1.349522290051414302e+03
1.528959401689974356e+03
3.732156931766805819e-14
2.488104621177871072e-14
6.220261552944674052e-14
7.464313863533606590e-14
2.488104621177871072e-14
5.598235397650207152e-14
1.244052310588935852e-14
2.488104621177871072e-14
4.354183087061272720e-14
8.708366174122539129e-14
2.488104621177871072e-14
8.358270436539088166e+01
2.345699733580216844e+02
3.769167647006393622e+02
5.141657270642604090e+02
6.488317899073962280e+02
7.822750614343876805e+02
9.151530516260485228e+02
1.047772118972818816e+03
1.180273046201599755e+03
5.972732320834114130e-14
2.297204738782353700e-14
3.675527582051764532e-14
6.432173268590583671e-14
2.297204738782353700e-14
2.297204738782353700e-14
3.675527582051764532e-14
5.513291373077644589e-14
5.513291373077644589e-14
3.675527582051764532e-14
2.297204738782353700e-14
1.055857861764573471e+02
2.142972302023816269e+02
3.177106826615429327e+02
4.181849876950673774e+02
5.172216137258941444e+02
6.155857964530474646e+02
7.136405387901517088e+02
8.115538126141576640e+02
9.094025909217905337e+02
1.696761323287408675e-14
2.714818117259852743e-14
3.054170381917333784e-14
1.357409058629927003e-14
2.036113587944890031e-14
1.357409058629927003e-14
1.696761323287408675e-14
4.072227175889777537e-14
1.357409058629927003e-14
2.714818117259852743e-14
2.539358869249316086e+01
1.094504117537765495e+02
1.880186120335028477e+02
2.633915679396485530e+02
3.371002711327536190e+02
4.100136015814944699e+02
4.825579692446387412e+02
5.549331009541580215e+02
6.272309684266185741e+02
6.994936323847159656e+02
3.258480727885913432e-14
1.754566545784723904e-14
1.503914182101192053e-14
1.754566545784723904e-14
1.503914182101192053e-14
1.503914182101192053e-14
2.255871273151787290e-14
4.010437818936507723e-14
7.519570910505963419e-15
2.005218909468255439e-14
4.330885356500816386e+01
1.035269558224874231e+02
1.604919287186804127e+02
2.155864406477616342e+02
2.697496738703316623e+02
3.234746711153397314e+02
3.769975393934559520e+02
4.304279113672434391e+02
4.838160968462400433e+02
5.371850696740524427e+02
7.405473776172299490e-15
9.256842220215373574e-15
1.110821066425844766e-14
3.702736888086150534e-15
7.405473776172299490e-15
1.481094755234459267e-14
1.481094755234459267e-14
5.554105332129225407e-15
9.256842220215373574e-15
2.046108534352323538e+00
4.943705088852446039e+01
9.287088727065031435e+01
1.343101947517660335e+02
1.746790536539679124e+02
2.145307945208166984e+02
2.541417423539055847e+02
2.936420797013709603e+02
3.330918866581247926e+02
3.725186644224519910e+02
4.119349576706652556e+02
8.204746363196582440e-15
6.837288635997152296e-15
6.837288635997152296e-15
1.093966181759544115e-14
5.469830908797722941e-15
1.093966181759544115e-14
5.469830908797722941e-15
6.837288635997152296e-15
1.230711954479486972e-14
1.557579914431275725e+01
4.906770336988604697e+01
8.049768883748035364e+01
1.107372617122556164e+02
1.403733530133437171e+02
1.697237497655551692e+02
1.989420902449688242e+02
2.280999484795756587e+02
2.572302113776808596e+02
2.863479047327003855e+02
3.154598769753344527e+02
8.080252817073183049e-15
1.010031602134147763e-14
2.020063204268297340e-15
4.040126408536593891e-15
4.040126408536593891e-15
6.060189612804889259e-15
6.060189612804889259e-15
6.060189612804889259e-15
5.050158010670741180e-15
2.121943094003111696e+01
4.530318352466912302e+01
6.812139808534544727e+01
9.024787472474456251e+01
1.120373837977601710e+02
1.336695781119777564e+02
1.552294429803662297e+02
1.767562537363034494e+02
1.982679978502931135e+02
2.197728821143082030e+02
2.412746446724802922e+02
2.723757188072228441e+00
2.711057766940108138e+00
2.683072695317601841e+00
2.621226384514658392e+00
2.486600508134844123e+00
2.193477025111759016e+00
1.553726148153543152e+00
1.541312559168619700e-01
3.772489381424621868e+00
2.262777070119887668e+01
4.002229453829828287e+01
5.664286431063652572e+01
7.286876225820572017e+01
8.890763938191602733e+01
1.048600794214651728e+02
1.207729373651982456e+02
1.366677375127171103e+02
1.525543128195816109e+02
1.684371446208296845e+02
1.843182731291019820e+02
6.600524116030651811e+00
6.595383444811793616e+00
6.584071763323848359e+00
6.559154109260830978e+00
6.504137883771909934e+00
6.383461862827841671e+00
6.121044487269677425e+00
5.529837855273098235e+00
8.265246567372591002e+00
2.172439636272268260e+01
3.432758579652109887e+01
4.646992259185581275e+01
5.838959222844612640e+01
7.020584073245868240e+01
8.197465922082292877e+01
9.372182813988774797e+01
1.054591341730576204e+02
1.171919507443234210e+02
1.289227245313363710e+02
1.406525689716651755e+02
8.471330571576986657e+00
8.469122079828000693e+00
8.464262129280156088e+00
8.453554901187580128e+00
8.429905799441192116e+00
8.377397456346225013e+00
8.261103044264766382e+00
7.995246677174768557e+00
9.968592814753472808e+00
1.966736980157545034e+01
2.882936574520952178e+01
3.772234510577293776e+01
4.649047648808428335e+01
5.520152833342681475e+01
6.388657254719389300e+01
7.255977879092942828e+01
8.122759872956075355e+01
8.989296826250574668e+01
9.855722310019550036e+01
1.072209708754136273e+02
8.838161027310562190e+00
8.837090303380593426e+00
8.834732515166303202e+00
8.829530285734689343e+00
8.818002922345019812e+00
8.792226828062824850e+00
8.733502755706549436e+00
8.594756615503898800e+00
1.013877902070622916e+01
1.715217159045666406e+01
2.383386442718099474e+01
3.036019646076205802e+01
3.681670915733366911e+01
4.324173943366573525e+01
4.965251142760187975e+01
5.605681083120177277e+01
6.245816874336861702e+01
6.885818920594417136e+01
7.525760141035476636e+01
8.165673695604893112e+01
8.393881478813623787e+00
8.393329289885395283e+00
8.392112232158069673e+00
8.389421552995653286e+00
8.383433537643389499e+00
8.369919097747072101e+00
8.338528246979924674e+00
8.261435090204795273e+00
9.490993545600620251e+00
1.457893662894284859e+01
1.946544534633923007e+01
2.426253342453239625e+01
2.902056849834315599e+01
3.376123130254857330e+01
3.849407498073524181e+01
4.322337915424739663e+01
4.795107685078776427e+01
5.267804453378819574e+01
5.740468030230915275e+01
6.213116512184566176e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_RK_P3_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_RK_P3_ERROR.txt <==
1.435626377497400741e+00
1.387013854724684636e+00
1.385379050940375611e+00
5.866155852279136829e-01
1.507250747526715173e+00
6.928490313597517325e-01
4.989942368433686326e-01
1.256525955279703954e-01
1.097642360397968614e-01
2.534984738485104860e-01
1.151792748535572508e-01
3.304238014467935636e-01
7.154076868310995652e-01
9.964058432867413106e-01
1.193271934764296383e+00
1.260490478531528291e+00
1.275144201209240213e+00
1.280661805536477349e+00
1.282649297693009949e+00
1.285394697865487101e+00
1.435626380600423690e+00
1.387013858113727904e+00
1.385379054320706071e+00
5.866155840740506777e-01
1.121737483392986734e+00
7.170596518362539307e+00
1.045014834062134579e-01
1.256525760910039702e-01
1.097642279263181392e-01
2.534984718374787560e-01
1.151792780816351253e-01
3.304237983823175018e-01
7.154076908007475089e-01
9.964058517343090671e-01
1.193271941974336059e+00
1.260490485637175917e+00
1.275144299105750667e+00
1.280680793509698212e+00
1.282778539867334811e+00
1.300987478219472582e+00
1.435626390579834988e+00
1.387013869537829347e+00
1.385379065755073080e+00
5.866155811812928667e-01
1.507250717998432465e+00
7.170596241666365778e+00
1.066660936034131701e-01
1.256525106097331757e-01
1.097642009083519277e-01
2.528811239601792549e-01
1.151792979619579438e-01
3.304238406279998985e-01
7.154077042049236113e-01
9.964058802330506559e-01
1.193271966420289987e+00
1.260490518806071103e+00
1.275144253303340136e+00
1.280712129699985491e+00
1.282640077938649315e+00
1.313948994714346785e+00
1.435626425757019931e+00
1.387013907930882084e+00
1.385379105639840125e+00
5.866155673532450487e-01
1.507250642233347371e+00
6.928491651196916346e-01
1.066657546091832887e-01
1.256522898321097981e-01
1.097641112493849408e-01
2.528811054824191551e-01
1.151793826342225185e-01
3.304239694549920836e-01
7.154077495809331166e-01
9.964059764699338961e-01
1.193272048223998905e+00
1.260490613727458964e+00
1.275144597566946869e+00
1.280897819981311692e+00
1.283350561400002476e+00
1.793871076573950285e+00
1.435626538362040128e+00
1.387014036938065242e+00
1.385379233507971763e+00
6.091650433055821878e-01
1.121736996794712837e+00
6.928494919352710113e-01
1.066646159376169190e-01
1.256515447606802727e-01
1.097638151846269672e-01
2.534983962994284412e-01
1.151796783063642332e-01
3.304244171522098261e-01
7.154079005787888912e-01
9.964063020928561887e-01
1.193272325665324818e+00
1.260490934289795639e+00
1.275146091604226095e+00
1.281136695236855250e+00
1.285583522359002862e+00
1.796943615957223628e+00
1.435626920707506970e+00
1.387014470352658346e+00
1.385379668489523652e+00
5.866153810267070723e-01
1.121735814978441104e+00
6.928505990868271125e-01
1.066607938367558905e-01
1.256490277103832209e-01
1.097628445887033483e-01
2.528809362264945459e-01
1.151807031577748996e-01
3.304259493931455127e-01
7.154084030553424789e-01
9.964074060610583761e-01
1.193273259660930119e+00
1.260491876841314252e+00
1.275149542904740585e+00
1.281814716177810620e+00
1.289362274395377872e+00
1.800969138951323822e+00
1.435628203262371505e+00
1.387015925668951821e+00
1.385381131549532574e+00
6.091717356190115007e-01
1.121731848133757703e+00
7.170546371073044156e+00
1.066479831059852501e-01
1.256405162296452827e-01
1.097596968483926794e-01
2.528807826318034135e-01
1.151843016501674227e-01
3.304312405160192423e-01
7.154100777302239145e-01
9.964111586437777168e-01
1.193276423877317027e+00
1.260494930631987032e+00
1.275159742652163031e+00
1.281227955145224140e+00
1.333118523063894223e+00
1.832959879683521809e+00
1.435632499769367465e+00
1.387020806504903003e+00
1.385386049657307606e+00
5.866133521840086740e-01
1.121718605888510911e+00
5.156197483298235795e+00
1.066051696418615358e-01
1.225698617469730828e-01
1.097496565044025624e-01
2.534987587762064787e-01
1.151970559356882973e-01
3.304496175414270986e-01
7.154156224614962589e-01
9.964239496204814195e-01
1.193287134053938825e+00
1.260505392012497339e+00
1.275195187881018821e+00
1.288674264360463173e+00
1.795763046466930746e+00
2.502859378895340825e+00
1.435646853339388906e+00
1.387037136256932035e+00
1.385402555394555479e+00
6.092472693891998192e-01
1.121674923037001337e+00
7.170038439208347825e+00
1.064629014911669946e-01
1.255143658454357936e-01
1.097184753955796066e-01
2.535063734348938502e-01
1.152427895500783978e-01
3.305139598531149359e-01
7.154337385210025602e-01
9.964676878800916571e-01
1.193323419222838355e+00
1.260539886622944472e+00
1.275250691581655271e+00
1.287237522315645810e+00
1.657189301534902626e+00
3.801698224391632852e+00
1.435694559497153966e+00
1.387091506381320727e+00
1.385457746775401899e+00
6.094414300045682964e-01
1.121537489416029487e+00
7.168771126542669236e+00
1.398105642881584398e-01
3.653349956131220488e-01
1.096274277896281957e-01
2.529410643477735809e-01
5.751065909372048424e-01
3.307409940968722983e-01
7.154914639449858615e-01
9.966175922809009657e-01
1.193446113664075492e+00
1.260658951876873379e+00
1.275472100031731948e+00
1.289855092587063545e+00
1.821447948062662414e+00
6.053720283121005075e+00
1.435851588960402658e+00
1.387270838589343303e+00
1.385640856772168972e+00
6.100820624041981555e-01
1.121201916808996835e+00
7.164806522126689003e+00
1.573313109837995771e+00
3.637942347996539483e-01
1.093849072581230542e-01
2.539217009806456482e-01
1.160117660603403739e-01
3.315467790631111966e-01
7.156660489701933692e-01
9.971315164218533811e-01
1.193861498576080926e+00
1.261043296458767893e+00
1.276330002669502139e+00
1.351218038650122688e+00
2.369675225979826383e+00
1.332645853161012006e+01
3.078625471133031311e-01
1.387851554742739468e+00
1.386238704542648970e+00
5.864444006353900507e-01
3.808646925260270599e+00
5.503730210207333773e-01
1.049759806461802031e-01
1.056138951327910830e-01
1.088472382951168882e-01
2.565141207925610289e-01
1.187099078293634979e-01
3.344069742377988597e-01
7.161329237326969910e-01
9.988848157052839793e-01
1.195251783147268432e+00
1.262310773583814827e+00
1.277099593343318018e+00
1.418160115777686192e+00
4.342006431504200847e+00
1.332780897440821377e+01
1.438334232602983320e+00
1.335076701496340723e+00
5.432698403719621316e-01
3.639357805564550574e+00
3.796628300880864337e+00
5.386652012276199608e-01
1.302164573143570203e-01
3.609881859665022841e+00
1.111883527679784628e-01
2.668569964241224168e-01
1.286359834298407556e-01
3.447883676646144591e-01
7.170163657258629142e-01
1.004789245516027885e+00
1.199886974363099101e+00
1.266524645982856745e+00
1.283860510624418083e+00
1.501568101671902467e+00
5.790067065047379558e+00
1.332802719205337993e+01
1.634887168403763857e-01
1.329313102570163219e+00
1.398750792471313842e+00
1.463621747591073108e+00
1.605953742822880670e-01
2.537941188817125493e+00
1.213952344573165365e-01
4.557740552246920540e-01
1.410346755010498943e-01
3.170824212339260484e-01
1.712366744605696156e-01
3.851297827124012252e-01
7.175097675802951658e-01
1.024756089931268876e+00
1.215034212280132975e+00
1.279310453669848524e+00
1.302192166308444143e+00
2.354989476663778003e+00
1.249024875909443466e+01
1.332818836872491453e+01
6.846117254254447948e-01
6.860845754880569025e-01
3.963543755591417472e+00
6.214697093990174892e+00
1.376921413626218449e+00
1.765937423988154231e-01
4.641247916044370037e+00
1.748159780214725567e-01
7.054468303622145331e-02
5.062289206673515896e-01
3.038592744002883150e-01
5.099811676167342878e-01
7.024039849151114678e-01
1.086290438994845564e+00
1.259894888489217823e+00
1.316391031375052423e+00
1.329787779865267305e+00
3.415140170555018617e+00
1.332790426109937520e+01
1.332830741526656304e+01
1.519848511677138525e+00
1.522816394074926194e+00
1.341544535263680560e+00
1.341434213701665712e+00
7.259515740905357895e-01
8.640106797098823233e-01
2.087750968482408709e+00
5.085756892505346016e+00
1.071519352209035381e+00
8.252718159951385468e-01
7.079446063283492130e-01
8.583638868724492443e-01
7.988977937598994439e-01
1.202579213322719109e+00
3.527826021912490173e+00
1.382658782511318574e+00
1.481519062059407643e+00
8.375051051189444706e+00
1.332809757117216165e+01
1.332839534445613161e+01
4.883628520161872544e+00
5.138253513886102297e+00
5.935792013927759569e+00
5.430576915588602560e+00
5.921603457046986208e+00
5.692820945291266810e+00
6.630943577251374066e+00
7.522825696547171148e+00
6.574914109239836435e+00
7.038238634996946352e+00
5.630905679412733456e+00
7.132513534811603328e+00
6.903173751803524993e+00
6.803943754454911286e+00
7.785933234240206779e+00
7.799561557490052977e+00
6.863042283077458450e+00
1.167164922369816793e+01
1.332793769916312421e+01
1.332846029018612199e+01
5.539110792176140663e+00
5.704814814692026559e+00
6.078294866753933157e+00
8.880456686307788061e+00
8.990557443147716654e+00
9.972516523090854790e+00
6.837052924002664511e+00
9.164519756066875189e+00
9.766388859080311846e+00
9.808120234924977865e+00
9.774166043133972082e+00
9.762536737232140993e+00
9.754821743578043325e+00
9.750498399662859583e+00
9.748769818554615441e+00
9.745181596293173598e+00
1.032353563298000942e+01
1.332737717009260159e+01
1.332834581018614628e+01
1.332850826011284440e+01
8.961409830143937327e+00
9.882790843483666876e+00
9.899893228136720680e+00
9.919943352363381095e+00
9.957301201937720947e+00
1.016995289974377670e+01
9.288947942458847251e+00
8.023258079279028010e+00
1.019962303765223766e+01
1.024437966949419732e+01
7.948715012886451881e+00
1.026545770834376370e+01
1.026505076920683379e+01
1.026164314203803940e+01
1.026514013689480542e+01
1.028801020575996361e+01
1.049077327632995882e+01
1.332779692869676857e+01
1.332842370346160443e+01
1.332854369150257234e+01
1.066330910222949768e+01
1.066297611341200557e+01
1.066221123899570244e+01
1.066030893715092276e+01
1.065438251918719992e+01
1.051007578466917103e+01
1.134119152027889399e+01
8.639669063018814654e+00
1.066114684185156669e+01
1.073839969689404761e+01
1.075790963044715198e+01
1.077163448662145662e+01
1.077973412271296816e+01
1.077276084575188264e+01
1.077647137555136148e+01
1.091880520685215572e+01
1.268655863871191691e+01
1.332828640068015602e+01
1.332848123657820594e+01
1.332856986174953917e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_RK_P3_IRES.txt <==
4.002583491678016081e+00
3.520038188651359423e+00
2.965203481848758926e+00
1.532632820527909612e+00
3.099091568255003537e+00
1.205908297474705515e+00
5.560939857245406071e-01
3.868543478391837098e-01
5.029727654789520885e-01
5.868210755426167546e-01
3.863303840183723858e-01
4.778901597978638116e-01
5.145138619012517012e-01
1.249291195565076062e+00
1.834417928288754940e+00
2.283411703623590583e+00
2.663861203341809869e+00
2.861539433257465070e+00
2.957286552688640491e+00
3.002129569465297632e+00
4.002583493363725431e+00
3.520038190791627386e+00
2.965203484308508664e+00
1.532632828220606536e+00
2.016276380378839495e+00
1.415054347603978080e+01
2.342218293989648537e-01
3.868543360419718913e-01
5.029727612434728989e-01
5.868210744713584504e-01
3.863303842199203864e-01
4.778901635625416588e-01
5.145138715550485742e-01
1.249291203937614947e+00
1.834417937008582689e+00
2.283411709178117199e+00
2.663856018491049138e+00
2.861540082892726211e+00
2.957304440508053300e+00
3.002585444603542264e+00
4.002583498937525519e+00
3.520038197901796284e+00
2.965203492509264294e+00
1.532632853663949080e+00
3.099091567014235604e+00
1.415054333232881056e+01
2.342217151256633934e-01
3.868542968119841885e-01
5.029727471597924549e-01
5.868147136708051770e-01
3.863303852518081283e-01
4.778901764109952932e-01
5.145428918362386916e-01
1.249291231985176331e+00
1.834417966074328499e+00
2.283411730385001004e+00
2.663856139673809853e+00
2.861544090969360798e+00
2.957312633916271860e+00
3.003356390588384883e+00
4.002583517260438484e+00
3.520038221429491188e+00
2.965203519765576168e+00
1.532632937308456400e+00
3.099091563813057615e+00
1.205908437447438475e+00
2.342213330066972576e-01
3.868541668812526257e-01
5.029727005170158138e-01
5.868147020142795434e-01
3.863303903343964785e-01
4.778902204846126600e-01
5.145140133688695938e-01
1.249291325832991184e+00
1.834418062847070097e+00
2.283411797613636107e+00
2.663856542220488954e+00
2.861547563316945375e+00
2.957635107048480982e+00
8.000000000000000000e+01
4.002583576970966561e+00
3.520038298808134236e+00
2.965203609988607880e+00
1.542183978690762514e+00
2.016275686076653972e+00
1.205908773285945479e+00
2.342200579624512946e-01
3.868537390272395737e-01
5.029725469340939892e-01
5.868210212448282670e-01
3.863304147723161108e-01
4.778903726547276687e-01
5.145143815266004506e-01
1.249291639344868976e+00
1.834418382997031527e+00
2.283411997617875500e+00
2.663856642312186551e+00
2.861529977791048118e+00
2.958179675280713017e+00
8.000000000000000000e+01
4.002583769115814150e+00
3.520038551127843807e+00
2.965203906866080263e+00
1.532634087185199112e+00
2.016273820874637135e+00
1.205909888629205451e+00
2.342158173944794974e-01
3.868523420254941225e-01
5.029720454836180688e-01
5.868145415945442700e-01
3.863305304315561295e-01
4.778909023571043524e-01
5.145156216792283743e-01
1.249292684144393872e+00
1.834419436696089090e+00
2.283412719222801091e+00
2.663857314533331078e+00
2.861618129871331906e+00
8.000000000000000000e+01
8.000000000000000000e+01
4.002584375847701992e+00
3.520039363581614733e+00
2.965204875338712132e+00
1.542189364063159651e+00
2.016266900884214675e+00
1.415032526223532905e+01
2.342017874581931447e-01
3.868478386109913125e-01
5.029704289433448716e-01
5.868141549771487275e-01
3.863310719929013426e-01
4.778927648478242252e-01
5.145197997160195769e-01
1.249296153409285015e+00
1.834422879012787444e+00
2.283415000838485920e+00
2.663863608818783035e+00
2.861612269519484997e+00
2.960483513526050547e+00
8.000000000000000000e+01
4.002586235931804737e+00
3.520041930109733652e+00
2.965207994249704271e+00
1.532645344610078730e+00
2.016240774305465333e+00
7.047327709174181720e+00
2.341557672978537008e-01
3.833871635587491888e-01
5.029653203312355325e-01
5.868193278244526745e-01
3.863335890983649601e-01
4.778993921019744628e-01
5.145340149357525705e-01
1.249307610009776193e+00
1.834433962529439244e+00
2.283422626989155546e+00
2.663878500411954064e+00
2.861544783204146292e+00
8.000000000000000000e+01
8.000000000000000000e+01
4.002591664256835102e+00
3.520049796023049460e+00
2.965217840921369419e+00
1.542242115646418554e+00
2.016140604067127029e+00
1.414541757607200800e+01
2.340070568829502318e-01
3.867901331750163707e-01
5.029496990698072434e-01
5.868158897661136519e-01
3.863452283465697579e-01
4.779232954743289352e-01
5.145811599356895361e-01
1.249345115133501549e+00
1.834469006163652161e+00
2.283445310466078570e+00
2.663932383436284912e+00
2.862075107304465682e+00
2.955546052397312717e+00
8.000000000000000000e+01
4.002606118268652757e+00
3.520072698860230886e+00
2.965247945088294035e+00
1.542357592488771578e+00
2.015753198818070135e+00
1.412657136139273639e+01
3.298190581648005604e-01
6.918554143946079593e-01
5.029046997760712179e-01
5.868005535464337896e-01
5.892435876067636524e-01
4.780107748120167033e-01
5.147394045930288042e-01
1.249466158195415844e+00
1.834576156426115823e+00
2.283522215122891108e+00
2.663998052240363901e+00
2.861870349614562326e+00
8.000000000000000000e+01
8.000000000000000000e+01
4.002637264613573720e+00
3.520133213742480116e+00
2.965335001673971682e+00
1.542659825459497425e+00
2.014268601982723172e+00
1.404108664751615443e+01
6.160442618324102337e-01
6.918199551134099901e-01
5.027906207345866907e-01
5.867890728625345664e-01
3.866457365951814773e-01
4.783355996486753914e-01
5.152636707039968123e-01
1.249847398892326655e+00
1.834885937247706655e+00
2.283704823640738901e+00
2.664144399678263664e+00
2.866333706000366188e+00
8.000000000000000000e+01
8.000000000000000000e+01
7.920083406489553113e-01
3.520260259430796346e+00
2.965560997205031857e+00
1.532977505680151120e+00
7.672100726599702547e+00
8.071723497524850854e-01
2.287242745342632222e-01
2.159674880402094044e-01
5.025980561771259403e-01
5.868067922836694983e-01
3.877823294149427280e-01
4.795572422523696754e-01
5.169646593247316790e-01
1.250995859265864318e+00
1.835684285865990084e+00
2.284134508175469147e+00
2.665062421160739436e+00
2.854048410091543087e+00
8.000000000000000000e+01
8.000000000000000000e+01
4.002391244557753858e+00
3.355790975141338617e+00
1.242191714153345172e+00
8.579397801980940486e+00
6.776767564765061813e+00
7.623401246306744650e-01
3.320768504687826583e-01
6.295458161669203356e+00
5.029872547458065224e-01
5.871207999682371836e-01
3.929848871672150801e-01
4.841794478946377378e-01
5.112812376032528361e-01
1.254156730391766450e+00
1.837197559403710878e+00
2.284661624164756599e+00
2.666218750607928456e+00
2.871539013242536686e+00
8.000000000000000000e+01
8.000000000000000000e+01
5.095123375921219999e-01
3.353048922906189055e+00
2.966163875933273797e+00
2.842123492033143961e+00
4.680105320700632676e-01
5.563132846609216919e+00
3.536485587662877572e-01
6.936814617912063774e-01
5.099512041162632681e-01
5.898989892989850992e-01
4.151952715148450324e-01
5.011638668345531622e-01
5.370597449415474012e-01
1.261083413741855175e+00
1.836715674313081026e+00
2.282318128620433040e+00
2.666301348740944377e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.029022128270290715e+00
2.016291953593960962e+00
8.295729129749423336e+00
6.008550747731272068e+00
2.426490505133107600e+00
4.564658735940010925e-01
1.028353732538971954e+01
4.839681285694679702e-01
4.469216192600535265e-01
6.036728857129949333e-01
4.813350002531862626e-01
5.519470336482164008e-01
5.697797081998308144e-01
1.265186822859152294e+00
1.810175362842959546e+00
2.186105395436028331e+00
2.389672250815472410e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
3.987252130736887779e+01
3.633689063752645154e+01
7.257434826839792574e-01
1.086243415169390270e+00
1.454527887895106097e+01
8.000000000000000000e+01
1.673675608907722934e+00
8.000000000000000000e+01
8.000000000000000000e+01
6.310786181205348955e-01
6.410041327980593451e-01
2.401088872147416620e+00
7.564232822005874546e+00
1.950447618011416973e+00
2.116173821861786486e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_RK_P3_TAUU.txt <==
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_RK_P3_maxeps.txt <==
1.053250040573008491e-12
9.830333712014747802e-13
1.685200064916811889e-12
7.723833630868732436e-13
1.193683379316076115e-12
1.474550056802210959e-12
1.404333387430677450e-12
1.193683379316076115e-12
1.685200064916811889e-12
1.334116718059143537e-12
7.723833630868732436e-13
1.614983395545278179e-12
6.568519357977282880e+02
2.887578610053073589e+03
5.024302403974467779e+03
7.090934214271488599e+03
9.119098022420672351e+03
1.112835126073873653e+04
1.312871398015041450e+04
1.512497364642927278e+04
7.260880911466404682e-13
8.298149613104460330e-13
7.779515262285432506e-13
4.149074806552234204e-13
6.223612209828348024e-13
1.037268701638057264e-12
6.742246560647375848e-13
6.223612209828348024e-13
6.223612209828348024e-13
1.037268701638059182e-13
7.260880911466404682e-13
9.854052665561544812e-13
1.125675128809803482e+03
2.747664097769342334e+03
4.302824984661915551e+03
5.816051601634227154e+03
7.307477569350361591e+03
8.788420012720351224e+03
1.026447813864344971e+04
1.173829082614712752e+04
5.363031729641262157e-13
6.895326509538762746e-13
5.363031729641262157e-13
9.193768679385009589e-13
8.427621289436261314e-13
6.129179119590012451e-13
5.363031729641262157e-13
7.661473899487512030e-13
3.830736949743760054e-13
7.661473899487512030e-13
6.129179119590012451e-13
7.947044394239620146e+01
1.298888301634092841e+03
2.476160080283048501e+03
3.610730762409118142e+03
4.720868594503218446e+03
5.818785261110854663e+03
6.910915750100758487e+03
8.000367896049760020e+03
9.088592214116788455e+03
2.829458857663018547e-13
6.507755372624932711e-13
3.395350629195621852e-13
2.546512971896717146e-13
4.244188286494525548e-13
1.697675314597812188e-13
3.112404743429319947e-13
3.395350629195621852e-13
1.980621200364113841e-13
3.112404743429319947e-13
5.093025943793429244e-13
4.044069792442418816e+02
1.298439229375444938e+03
2.154185118145174329e+03
2.983858200023093104e+03
3.799563995914581028e+03
4.608471003330337226e+03
5.414194516315303190e+03
6.218451343433962393e+03
7.022037186979600847e+03
3.134842276657719425e-13
1.880905365994632917e-13
1.671915880884118289e-13
2.089894851105147293e-13
2.089894851105147293e-13
3.134842276657719425e-13
2.716863306436690168e-13
2.507873821326176045e-13
5.851705583094401515e-13
5.224737127762859145e-13
4.388779187320803661e-13
5.560589777731184995e+02
1.205117276669358262e+03
1.828530539454378868e+03
2.436523037460979140e+03
3.036637549620906157e+03
3.632990221028873748e+03
4.227595345526334313e+03
4.821398095679774087e+03
5.414834328823735632e+03
2.469820956383583427e-13
2.315457146609609905e-13
3.241640005253451544e-13
2.006729527061662102e-13
1.698001907513714300e-13
2.778548575931530977e-13
2.932912385705504499e-13
1.543638097739740778e-13
2.006729527061662102e-13
3.396003815027425066e-13
1.061348920267093661e+02
5.977365486013083000e+02
1.069040189864286958e+03
1.524287859604350615e+03
1.970624277157297911e+03
2.412558961910630842e+03
2.852420178786319411e+03
3.291323674005505836e+03
3.729788535361773484e+03
4.168053256061326465e+03
1.368194333145623491e-13
2.622372471862441512e-13
2.166307694147235785e-13
1.938275305289632165e-13
1.596226722003227112e-13
1.596226722003227112e-13
2.052291499718433849e-13
1.596226722003227112e-13
3.078437249577647744e-13
1.596226722003227112e-13
2.191012809268924855e+02
5.771450185337120047e+02
9.200179494313420037e+02
1.253218025884098552e+03
1.581352879619717896e+03
1.907044564474255139e+03
2.231596530151316529e+03
2.555624254188977375e+03
2.879412317370073197e+03
3.203091117587212011e+03
1.684292790008364501e-13
1.010575674005019458e-13
1.768507429508782221e-13
1.347434232006692106e-13
2.526439185012543722e-13
9.263610345046012328e-14
1.179004953005855908e-13
1.094790313505437557e-13
1.179004953005855908e-13
1.094790313505437557e-13
2.649444932704898292e+02
5.247985928260968649e+02
7.748216354606212235e+02
1.019177850634882930e+03
1.260688083890743656e+03
1.500848573314947089e+03
1.740383833668526449e+03
1.979632381086202486e+03
2.218750033252514640e+03
2.457808045810853400e+03
6.220261552944674052e-14
8.708366174122539129e-14
3.732156931766805819e-14
1.244052310588933548e-13
8.708366174122539129e-14
1.492862772706719299e-13
1.368457541647826297e-13
4.976209242355740251e-14
6.220261552944674052e-14
7.281141771705853216e+01
2.705066009261420845e+02
4.593191419148326418e+02
6.420692126686392385e+02
8.215652796715162367e+02
9.994751296671440741e+02
1.176641770464287447e+03
1.353465909317676051e+03
1.530133340528226654e+03
1.706729301007268305e+03
1.883292712217707731e+03
5.053850425321174417e-14
6.432173268590583671e-14
9.648259902885867933e-14
7.351055164103522753e-14
8.269937059616461835e-14
3.216086634295294360e-14
7.351055164103522753e-14
5.972732320834114130e-14
6.432173268590583671e-14
1.104727079166481332e+02
2.540817696931603393e+02
3.915671865087890637e+02
5.254350099366168934e+02
6.574602716862003717e+02
7.886063901191533887e+02
9.193442316571752144e+02
1.049894640522138388e+03
1.180359437005903601e+03
1.310785217367345012e+03
1.441193235083542049e+03
3.732874911232295865e-14
2.375465852602371387e-14
5.090283969862220028e-14
3.393522646574815456e-14
7.805102087122063305e-14
2.714818117259852743e-14
4.750931705204739619e-14
5.090283969862220028e-14
1.370779994802380841e+01
1.228676463226532150e+02
2.271203890593372421e+02
3.274710248706307425e+02
4.257130993388673801e+02
5.229217453380456391e+02
6.196450118526678352e+02
7.161443606718361252e+02
8.125412113586760370e+02
9.088913053673230706e+02
1.005220103421478711e+03
1.101539208758107179e+03
4.010437818936507723e-14
2.506523636835319141e-14
5.514352001037694411e-14
3.258480727885913432e-14
2.757176000518850361e-14
3.258480727885913432e-14
3.509133091569445283e-14
3.509133091569445283e-14
4.093292067277123891e+01
1.206845772314805885e+02
1.964948804146032728e+02
2.699103773243598425e+02
3.421164054043857163e+02
4.137464824562279659e+02
4.851092726143133405e+02
5.563493924557213859e+02
6.275334883827295016e+02
6.986920540580097168e+02
7.698389970368178865e+02
8.409806511337351367e+02
2.591915821660302139e-14
2.036505288447380703e-14
2.221642132851687954e-14
2.591915821660302139e-14
2.962189510468916010e-14
2.221642132851687954e-14
6.294652709746434530e-14
7.220336931767964156e-14
5.298312106159641388e+01
1.108692876830642575e+02
1.661228893937804116e+02
2.199429833785113146e+02
2.730763752053950384e+02
3.258900530373721267e+02
3.785567831939162602e+02
4.311563575016364211e+02
4.837253195767321472e+02
5.362803434914981153e+02
5.888290244889451515e+02
6.413748196637005776e+02
3.418644317998568417e-14
1.777695045359257925e-14
1.777695045359257925e-14
2.324678136239028720e-14
1.230711954479486972e-14
2.051186590799143638e-14
2.187932363519086021e-14
1.103551463624559048e+01
5.565200744997439841e+01
9.769672542253742620e+01
1.380641320005016439e+02
1.775866279109439461e+02
2.167214660498385115e+02
2.556792125147607067e+02
2.945562416710073421e+02
3.333965201879383926e+02
3.722200745415751157e+02
4.110360199679399216e+02
4.498485039562294787e+02
4.886594133498386441e+02
9.708166943213566435e-01
8.841617601834603768e-01
6.928023949954720262e-01
2.735825896121460987e-01
1.919060044054878903e-14
2.020063204268293317e-14
1.717053723628049761e-14
2.062339852627294334e+01
5.308708325246720960e+01
8.368675065251876788e+01
1.132441492052868597e+02
1.423072768202781617e+02
1.711520396819339283e+02
1.998987748301082377e+02
2.286011824881029781e+02
2.572834803091641902e+02
2.859566416644227616e+02
3.146256493243874957e+02
3.432927680317384329e+02
3.719590275939144135e+02
1.270684852133052090e+01
1.268815398070312739e+01
1.264649918125308048e+01
1.255224760615225321e+01
1.233252903955103541e+01
1.178897663434867482e+01
1.031116046463574598e+01
2.435246759937225747e+01
4.791502445571782687e+01
7.023784300247342571e+01
9.192159699851521282e+01
1.133164590909007501e+02
1.345882115192702599e+02
1.558056631652994213e+02
1.769987620094524630e+02
1.981808546999536702e+02
2.193579556577797973e+02
2.405327890285601882e+02
2.617065915531626956e+02
2.828799252987951718e+02
1.637194566069313950e+01
1.636338871296031883e+01
1.634407626446958162e+01
1.629920020482874676e+01
1.618885495120444418e+01
1.588968709662985646e+01
1.496133133089087330e+01
2.460285411821503487e+01
4.172802279239605383e+01
5.805108250348257570e+01
7.398370717240352690e+01
8.974668631429160826e+01
1.054400028657514099e+02
1.211031783881374366e+02
1.367529611714699911e+02
1.523967173468248291e+02
1.680377456640142384e+02
1.836775359318728249e+02
1.993167636161541338e+02
2.149557355131383929e+02
1.684415344806281212e+01
1.683969594824697680e+01
1.682951386515366821e+01
1.680528021688886398e+01
1.674306556112030364e+01
1.656299205398248375e+01
1.596082437155922484e+01
2.297266984642164189e+01
3.544635671643724351e+01
4.740749923868216342e+01
5.912904572513378554e+01
7.075002055997696004e+01
8.233132063914693788e+01
9.389583128416131785e+01
1.054529638706875829e+02
1.170067937872923665e+02
1.285591324336211301e+02
1.401107950169850369e+02
1.516621505464858615e+02
1.632133665016844759e+02
1.583369037482545849e+01
1.583128390218116621e+01
1.582570847288447347e+01
1.581207395677638594e+01
1.577544014792293225e+01
1.566263727393025640e+01
1.526242241531080523e+01
2.045778553136868894e+01
2.956515600292296497e+01
3.834567201220443167e+01
4.697757512477245712e+01
5.554903562853693444e+01
6.409768852066957834e+01
7.263694087328295268e+01
8.117211820124357757e+01
8.970548341083741661e+01
9.823803290943972399e+01
1.067702131338629528e+02
1.153022257507641797e+02
1.238341622026749178e+02
1.416097637966504408e+01
1.415965630463216485e+01
1.415654318665112932e+01
1.414867924274165567e+01
1.412645880074059157e+01
1.405370454680959469e+01
1.378236447040925228e+01
1.765335337351673317e+01
2.431808470518237897e+01
3.077309099110131996e+01
3.713450075162443653e+01
4.345895747057297598e+01
4.977014082261439398e+01
5.607602349120987384e+01
6.237964736441734459e+01
6.868227524723374700e+01
7.498445658581232465e+01
8.128643614774284742e+01
8.758832420449527945e+01
9.389017069520258474e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_SSPRK_P1_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_SSPRK_P1_ERROR.txt <==
1.033165589276418272e-01
1.033165649057709162e-01
1.033165938487426577e-01
1.033167337627898114e-01
1.033174098948572983e-01
1.033206737599103864e-01
1.033363623651882834e-01
1.034105531383301829e-01
1.037434204642992824e-01
1.050504197109573684e-01
1.089759092180114242e-01
1.163111456843091002e-01
1.227318359140236459e-01
1.252674186771217391e-01
1.262051427544582105e-01
1.279986503706661283e-01
1.367403755410709076e-01
1.860771902445886583e-01
4.622447403397049737e-01
9.400559729832441702e-01
1.033092709814390775e-01
1.033092769489510482e-01
1.033093058651754353e-01
1.033094457290628237e-01
1.033101217761898671e-01
1.033133855858595351e-01
1.033290747057162562e-01
1.034032696801973350e-01
1.037361609362038445e-01
1.050432814198848930e-01
1.089693420903568022e-01
1.163071388432727893e-01
1.227395495503491030e-01
1.253318558010745043e-01
1.265522409040032437e-01
1.298054644094663035e-01
1.466249372924935124e-01
2.444862795919979237e-01
6.965568054054021019e-01
4.579592796032731883e+01
1.032959124434880277e-01
1.032959183839535083e-01
1.032959472335375772e-01
1.032960869646828844e-01
1.032967627678087336e-01
1.033000262828085714e-01
1.033157159220760984e-01
1.033899176665482866e-01
1.037228507491158580e-01
1.050301890862928994e-01
1.089572880562380136e-01
1.162997668812280755e-01
1.227537088344700517e-01
1.254508439529119501e-01
1.271994124164043394e-01
1.332409959315235259e-01
1.660679851767453419e-01
3.569852135656244041e-01
9.208132152577479523e-01
1.011680843723358123e+02
1.032714269365648807e-01
1.032714328005180371e-01
1.032714614848919965e-01
1.032716008719126027e-01
1.032722760105399679e-01
1.032755385070713572e-01
1.032912280464154536e-01
1.033654398894017917e-01
1.036984445830667761e-01
1.050061713833857213e-01
1.089351520753821800e-01
1.162861858987248587e-01
1.227797129127942422e-01
1.256711337147218832e-01
1.284131501063791314e-01
1.398491555731152525e-01
2.047359644040169513e-01
5.489857486108276063e-01
2.311420346370458123e+00
1.184193886637975197e+02
1.032265469355199555e-01
1.032265526066592082e-01
1.032265808776803295e-01
1.032267193882314971e-01
1.032273927682078041e-01
1.032306522100147617e-01
1.032463389549955479e-01
1.033205635717841103e-01
1.036536869721778192e-01
1.049620988405902955e-01
1.088944753013517258e-01
1.162611224286606987e-01
1.228275026462846281e-01
1.260803881740921728e-01
1.307070591894490819e-01
1.527353347250307580e-01
2.811560836171027034e-01
7.965113723389575240e-01
3.611542449425081003e+01
1.176998435040917315e+02
1.031442891788010435e-01
1.031442943705425802e-01
1.031443215950622189e-01
1.031444578467919926e-01
1.031451264772845766e-01
1.031483767932739187e-01
1.031640512752771410e-01
1.032382850634324806e-01
1.035715948674265502e-01
1.048811953947972886e-01
1.088196632822922283e-01
1.162147593662427175e-01
1.229154090733784732e-01
1.268442434443216027e-01
1.350858719866478708e-01
1.782152781510452366e-01
4.235025304814725167e-01
9.560011110196237061e-01
5.189328375573046515e+01
1.050335476861284150e+02
1.029935900176554980e-01
1.029935940214116163e-01
1.029936186561273281e-01
1.029937493313285435e-01
1.029944062656206194e-01
1.029976335939459114e-01
1.030132705498089385e-01
1.030874853479679804e-01
1.034210592255759703e-01
1.047326717191219142e-01
1.086819735793326663e-01
1.161287891069590905e-01
1.230773666538401701e-01
1.282788476398659672e-01
1.435491058904186934e-01
2.289429768760317396e-01
6.457850618659289887e-01
1.004168905913827459e+01
5.204914990352790483e+01
1.023749734774639961e+02
1.027174178381263236e-01
1.027174188824391682e-01
1.027174370598515352e-01
1.027175537525092386e-01
1.027181809801518547e-01
1.027213479930477041e-01
1.027368764827661374e-01
1.028109693737717933e-01
1.031448348717877855e-01
1.044597200180243379e-01
1.084280523734927060e-01
1.159685915864996919e-01
1.233761225744164775e-01
1.309950736194091803e-01
1.601412453717087625e-01
3.278425447228590639e-01
8.853748565990839925e-01
2.059269846940330240e+01
5.334130191773974872e+01
8.654817798943903995e+01
1.022120720679953465e-01
1.022120657521592979e-01
1.022120678066556348e-01
1.022121493510430301e-01
1.022127007607500360e-01
1.022157085443250041e-01
1.022309286053163652e-01
1.023045665576259589e-01
1.026384810347387710e-01
1.039583277469016409e-01
1.079594689527995366e-01
1.156690702453294084e-01
1.239290611337168224e-01
1.361928123983096872e-01
1.930916882072223617e-01
5.029448325546227450e-01
1.084077483993338475e+00
2.223467949152612988e+01
4.777925615027996287e+01
7.213107725856232832e+01
1.012884123733014258e-01
1.012883877534826171e-01
1.012883496711934894e-01
1.012883434761766843e-01
1.012887044270995157e-01
1.012913057174298220e-01
1.013056994718347925e-01
1.013779157119079621e-01
1.017106838430409110e-01
1.030370224341354557e-01
1.070930872903609887e-01
1.151055999386292605e-01
1.249560853609302108e-01
1.462705831494919562e-01
2.585877903743082906e-01
7.462475898404961061e-01
7.045547851091396474e+00
2.413655102174990574e+01
4.078446173240375572e+01
5.949759165012868323e+01
9.960690718062389926e-02
9.960683703586016569e-02
9.960669906082592062e-02
9.960647417396355230e-02
9.960635878502568930e-02
9.960793481319252241e-02
9.962019032857785672e-02
9.968838200366557378e-02
1.000159461714179299e-01
1.013476329840229395e-01
1.054911875691389167e-01
1.140409535871982905e-01
1.268769608311086372e-01
1.661109051140575166e-01
3.836755422344093058e-01
9.469895500720155734e-01
9.048551932815398047e+00
2.181077321928279034e+01
3.440192885679180534e+01
4.860872252878817790e+01
9.657230065204273906e-02
9.657211710848813413e-02
9.657173001119838396e-02
9.657095829373278650e-02
9.656964485418431665e-02
9.656860792452094666e-02
9.657524086661981033e-02
9.663199272525861694e-02
9.694109004260161033e-02
9.826515006631537930e-02
1.025351895312505424e-01
1.120228133859548086e-01
1.305100920226310302e-01
2.057264383842343780e-01
5.910231749308040294e-01
1.959579129085078808e+00
1.027466610093015653e+01
1.930982981631552065e+01
2.867538587091670266e+01
3.941301727891971751e+01
9.122222186688465351e-02
9.122175576375972372e-02
9.122074776068299362e-02
9.121861236414378904e-02
9.121430743741913705e-02
9.120672613423413955e-02
9.119914922789192080e-02
9.122592543993188197e-02
9.147963155658522805e-02
9.274415199777874541e-02
9.715781622910242554e-02
1.082402446304836785e-01
1.375580206754442869e-01
2.850052502085134720e-01
8.408160608096642008e-01
3.495746241809267296e+00
9.725623935932256714e+00
1.675149541827733302e+01
2.335796622938826417e+01
3.150475402655308699e+01
8.251484016337309879e-02
8.251410534316905299e-02
8.251249686630955649e-02
8.250899437622043198e-02
8.250145681779263995e-02
8.248567104823689711e-02
8.245476436271807763e-02
8.240513585731530644e-02
8.238121044820606587e-02
8.327142556772336446e-02
8.771616289256831123e-02
1.013863267616068736e-01
1.518970500419087599e-01
4.365730834590694776e-01
9.651987581016733264e-01
4.096463751383802254e+00
8.755202529891773722e+00
1.377395564905713243e+01
1.857442947336449990e+01
2.397919455945433498e+01
7.039531848959328098e-02
7.039354225877846039e-02
7.038964440312711623e-02
7.038110920676966809e-02
7.036250902379548311e-02
7.032240991908279837e-02
7.023809652024758099e-02
7.007148181761910233e-02
6.979602133056483915e-02
6.958289266447913179e-02
7.258234700153386176e-02
9.010176395154527451e-02
1.837598984241390621e-01
6.781236506889681825e-01
1.350776708519149993e+00
4.050803880857617223e+00
7.302262588326589032e+00
1.098087656321814798e+01
1.448390472529636064e+01
1.821526541011735745e+01
6.011135447012491001e-02
6.010785437861697333e-02
6.010016542506237819e-02
6.008328926767649708e-02
6.004632035948562901e-02
5.996568579415453154e-02
5.979153132451797692e-02
5.942416205032866744e-02
5.869664993396870450e-02
5.750767596020762290e-02
5.655027136151098005e-02
7.678533293110130498e-02
2.650568471300496221e-01
9.389695475958613757e-01
1.611525208735010040e+00
3.550116972639552060e+00
5.840821241837793387e+00
8.511042623004446028e+00
1.112507580147419972e+01
1.411414151957462160e+01
7.370619672934422550e-02
7.372570290101024271e-02
7.376857738360700911e-02
7.386279487599473059e-02
7.406974047367692604e-02
7.452380668449101742e-02
7.551771358266298750e-02
7.768135797290759426e-02
8.232885028312665610e-02
9.195071395695640637e-02
1.093294158807752298e-01
1.126185864017011096e-01
5.216686275395308048e-01
1.085939628427160963e+00
1.566015257157651774e+00
2.855507450406980841e+00
4.444003821119507869e+00
6.358589203942407231e+00
8.341373278620437759e+00
1.024972698791285630e+01
1.557996570123884594e-01
1.558435717098037576e-01
1.559401190294491257e-01
1.561523948800855321e-01
1.566191907698932240e-01
1.576460213659840182e-01
1.599064491550034606e-01
1.648905740286276400e-01
1.759200923890844037e-01
2.005288016734346479e-01
2.565893989829926003e-01
4.036628438588724110e-01
1.088960716555524399e+00
1.277801574093241577e+00
1.379127415896210129e+00
2.158858216775664474e+00
3.223292633840851629e+00
4.492837155156889750e+00
5.833838362689940382e+00
7.289799480293001288e+00
2.318875680124605487e-01
2.319657989335353609e-01
2.321378155868511484e-01
2.325161419957488540e-01
2.333486571009763533e-01
2.351827600244196792e-01
2.392339053511018943e-01
2.482340333480594075e-01
2.684969297694507206e-01
3.156177673782748494e-01
4.355087640350499556e-01
1.288879573640674625e+00
2.192402673147696657e+00
2.008660371059938221e+00
1.290233106677990182e+00
1.523556345813002810e+00
2.166719277683479383e+00
2.937078489952530180e+00
3.914483712546491745e+00
4.968528225016317634e+00
2.452045415103615567e-01
2.452137978052133516e-01
2.452341403306776690e-01
2.452788299858732757e-01
2.456496990247779288e-01
2.464716093093585747e-01
2.482796563743072116e-01
2.522600155976252312e-01
3.515289324170826624e-01
3.312280832758718319e-01
1.435088582725990936e+00
2.030645768249731642e+00
2.575192705958222028e+00
2.450716712484566795e+00
2.135499665022785987e+00
1.155516873503965147e+00
1.249103197117315212e+00
1.758556457285968211e+00
2.365432363837881358e+00
3.067490812813671308e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_SSPRK_P1_IRES.txt <==
2.197530517698763619e-01
2.197116813708729355e-01
2.196212107549237735e-01
2.194246270148308975e-01
2.190035741827174032e-01
2.181313230940585823e-01
2.164680403646195572e-01
2.139953421338240402e-01
2.145863884908934816e-01
2.589223241807158682e-01
3.625514153799367922e-01
4.926956807701406982e-01
6.038763878835251564e-01
6.867202046948430727e-01
7.489014906623681078e-01
7.967976518587841506e-01
8.343366744776603561e-01
8.640945880024969439e-01
8.878710260384070629e-01
9.069778531230249241e-01
2.197438622880434067e-01
2.197024927276507444e-01
2.196120239848896594e-01
2.194154445054246616e-01
2.189944017273629528e-01
2.181221760388518949e-01
2.164589647774196324e-01
2.139864949823087059e-01
2.145793450894810384e-01
2.589188424170008052e-01
3.625514236121600842e-01
4.926968165289737356e-01
6.038771779552624119e-01
6.867206057361135985e-01
7.489016852846048788e-01
7.967977421847560748e-01
8.343367125461986777e-01
8.640946002986669150e-01
8.878710260886983896e-01
9.069778478415320144e-01
2.197270281542727244e-01
2.196856600865629006e-01
2.195951946795143273e-01
2.193986227952107460e-01
2.189775979759157054e-01
2.181054178202218585e-01
2.164423353478487078e-01
2.139702796569640797e-01
2.145664198151669977e-01
2.589124379619057170e-01
3.625514225323286932e-01
4.926988935282130000e-01
6.038786261539761391e-01
6.867213414133068738e-01
7.489020424597415682e-01
7.967979080044707008e-01
8.343367824511930264e-01
8.640946228872891099e-01
8.878710261908275836e-01
8.000000000000000000e+01
2.196961967010197248e-01
2.196548312589347018e-01
2.195643717236957226e-01
2.193678132287883165e-01
2.189468201615167031e-01
2.180747209238617368e-01
2.164118690393169731e-01
2.139405609657422380e-01
2.145426917373707831e-01
2.589006436185885551e-01
3.625513806665624505e-01
4.927026886370695080e-01
6.038812806868840699e-01
6.867226913253219323e-01
7.489026982411994826e-01
7.967982125820965988e-01
8.343369109003613282e-01
8.640946644173814750e-01
8.878710263988606188e-01
8.000000000000000000e+01
2.196397469214758924e-01
2.195983860181757452e-01
2.195079366440400859e-01
2.193114013707826992e-01
2.188904636111126123e-01
2.180185063879563068e-01
2.163560635825890754e-01
2.138860975884392113e-01
2.144991104213165301e-01
2.588788901145996357e-01
3.625512057561975920e-01
4.927096151867577101e-01
6.038861463636928661e-01
6.867251692357686510e-01
7.489039029837868400e-01
7.967987724490487311e-01
8.343371471325480293e-01
8.640947408552110964e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.195364374918657435e-01
2.194950842280171122e-01
2.194046519850904875e-01
2.192081559981443328e-01
2.187873124363513555e-01
2.179155998773655567e-01
2.162538732361680427e-01
2.137862972586743460e-01
2.144190139825429553e-01
2.588386888836444744e-01
3.625506442817611474e-01
4.927222372670215234e-01
6.038950647686475159e-01
6.867297199992238310e-01
7.489061180140774709e-01
7.967998026360514352e-01
8.343375821174682239e-01
8.640948817511349134e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.193474881239124152e-01
2.193061471735359147e-01
2.192157426206758908e-01
2.190193105010105057e-01
2.185986217715552848e-01
2.177273188427508999e-01
2.160668214380823682e-01
2.136034532332923841e-01
2.142716910137347774e-01
2.587642107233322775e-01
3.625490267578970194e-01
4.927451887770309402e-01
6.039114106062244414e-01
6.867380832915696010e-01
7.489101950370926630e-01
7.968017009028355302e-01
8.343383844149765416e-01
8.640951420153897278e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.190022202109891958e-01
2.189608976268481166e-01
2.188705345951012238e-01
2.186741992820111502e-01
2.182537500100856787e-01
2.173831014051922361e-01
2.157246500094213981e-01
2.132685665669850628e-01
2.140004561041924935e-01
2.586258078351643674e-01
3.625446338942397428e-01
4.927867991733639874e-01
6.039413662300947561e-01
6.867534671759994991e-01
7.489177105942540491e-01
7.968052055141510159e-01
8.343398676285537219e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.183721566574690354e-01
2.183308572421238103e-01
2.182405472653628775e-01
2.180443388268336613e-01
2.176242178341677436e-01
2.167545280074361647e-01
2.150993116367714564e-01
2.126555216104805968e-01
2.135005313051115683e-01
2.583676844208076528e-01
3.625331483293274260e-01
4.928619273331722450e-01
6.039962510899630210e-01
6.867817996862940477e-01
7.489315934626206150e-01
7.968116932309292633e-01
8.343426185602873524e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.172247088121212477e-01
2.171834254904131956e-01
2.170931548436957903e-01
2.168970519391346941e-01
2.164772549130409840e-01
2.156087192744703673e-01
2.139581443438824393e-01
2.115342568589835548e-01
2.125779923444255926e-01
2.578843520067971018e-01
3.625039545466595126e-01
4.929967957869236805e-01
6.040967673799307880e-01
6.868340647458679449e-01
7.489573117874034347e-01
7.968237487638962779e-01
3.734530062587462229e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.151415911552576887e-01
2.151002702330902794e-01
2.150099243458305220e-01
2.148136918648307359e-01
2.143937828256174682e-01
2.135258323479388154e-01
2.118805088296994155e-01
2.094865127656726778e-01
2.108736470033791000e-01
2.569757130825042202e-01
3.624315543524608274e-01
4.932369776614655144e-01
6.042806957190904882e-01
6.869306864071254015e-01
7.490051468627032527e-01
7.968462717118871552e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.113791244080224785e-01
2.113375597902212855e-01
2.112466922999301500e-01
2.110493814099599630e-01
2.106274311557715939e-01
2.097565803767075798e-01
2.081124693362988165e-01
2.057564422081252509e-01
2.077224381052344693e-01
2.552621840808248499e-01
3.622565305544345748e-01
4.936599874193484117e-01
6.046166910002008787e-01
6.871098152543743121e-01
7.490946262701937419e-01
7.968886847006286800e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.046439467803446988e-01
2.046014598974528198e-01
2.045085924533127930e-01
2.043070179941030851e-01
2.038763377991584247e-01
2.029893981221866373e-01
2.013248147840473457e-01
1.989936630174378995e-01
2.018959750600131942e-01
2.520283581382319893e-01
3.618465029560569146e-01
4.943939206839685352e-01
6.052284535338496863e-01
6.874431398198449505e-01
7.492634421172998938e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.928004604591641580e-01
1.927548838258361930e-01
1.926552794489056197e-01
1.924391632152747111e-01
1.919778144759682892e-01
1.910297487579068199e-01
1.892612399185278904e-01
1.868465837229242588e-01
1.911395101151620313e-01
2.459517110375264715e-01
3.609279982711141588e-01
4.956438426590391577e-01
6.063350421131664669e-01
6.880670731273751395e-01
7.495892082248772903e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.729001290911072464e-01
1.728442164572361051e-01
1.727220051693263425e-01
1.724567504958427755e-01
1.718900987687893289e-01
1.707238324818005359e-01
1.685410957294104228e-01
1.655381005735524491e-01
1.713854109945783522e-01
2.347024599639906672e-01
3.590160598504426592e-01
4.977361032902860027e-01
6.083113468233446453e-01
6.892849763256114759e-01
1.095641330500588984e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.450002760198595975e-01
1.449077832166487945e-01
1.447053565721916069e-01
1.442647430663900610e-01
1.433174412948974574e-01
1.413388016786611134e-01
1.374982309692711346e-01
1.315613952945679788e-01
1.359111060698793283e-01
2.147410200072928099e-01
3.555763335803934777e-01
5.012567279992591329e-01
6.117695946260944817e-01
6.937938988612994962e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.476640551162597681e-01
1.473665527796367281e-01
1.467145238430731802e-01
1.452908295350846535e-01
1.425658384385741773e-01
1.382761904483347515e-01
1.293006411536035405e-01
1.120514265939963755e-01
9.744736807175514992e-02
1.884184895074755284e-01
3.516622250422359874e-01
5.077269337569833008e-01
6.182814825726136165e-01
7.314374705006949640e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
3.993031782019073606e-01
3.988899785897296324e-01
3.979834841604438789e-01
3.959997488105194696e-01
3.916827493107943869e-01
3.824058790005621655e-01
3.630529636926571602e-01
3.256451717196111595e-01
2.692465944235725162e-01
2.579426358196120761e-01
3.872964015968846097e-01
5.253056352922543804e-01
7.579587589543262949e-01
5.254649860494701841e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.027694220669874481e+00
1.026992810354164343e+00
1.025452882752240003e+00
1.022077409224312117e+00
1.014704554917457369e+00
9.987264800321227209e-01
9.647087681804664694e-01
8.952317638025496516e-01
7.676479112426988216e-01
6.014745066426279152e-01
5.921685517152880385e-01
1.400860837400701664e+00
2.255326301432106995e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.435280744972116995e+00
2.434216695452175117e+00
2.431879446639429787e+00
2.426750674528830309e+00
2.415521086747257407e+00
2.391053236550026995e+00
2.338316929811862011e+00
2.227415491835734063e+00
2.007364165587420146e+00
1.633150960494035520e+00
6.642517114549376878e+00
5.528712740813450210e+00
6.192879991153781738e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_SSPRK_P1_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_SSPRK_P1_maxeps.txt <==
3.510833468576699178e-13
3.510833468576699178e-13
6.319500243438055188e-13
7.021666937153401385e-14
3.510833468576699178e-13
3.510833468576699178e-13
3.510833468576699178e-13
2.106500081146019911e-13
3.510833468576699178e-13
2.106500081146019911e-13
3.510833468576699178e-13
4.915166856007377940e-13
9.999999999999999791e-17
2.808666774861359544e-13
7.021666937153401385e-14
9.999999999999999791e-17
2.496260511307568208e+02
2.493442892723820933e+03
4.219855102363731021e+03
5.809994443506336211e+03
1.037268701638059182e-13
3.111806104914176537e-13
1.037268701638059182e-13
3.111806104914176537e-13
1.037268701638059182e-13
1.037268701638059182e-13
3.111806104914176537e-13
5.186343508190296542e-14
3.111806104914176537e-13
3.111806104914176537e-13
2.074537403276117859e-13
3.111806104914176537e-13
3.111806104914176537e-13
3.111806104914176537e-13
1.037268701638059182e-13
2.074537403276117859e-13
9.229042480527137968e+02
2.351574414529421119e+03
3.575775728310408340e+03
4.730874638618087374e+03
7.661473899487526924e-14
1.532294779897505132e-13
1.532294779897505132e-13
3.064589559795008750e-13
1.149221084923128975e-13
1.149221084923128975e-13
1.149221084923128975e-13
1.149221084923128975e-13
1.532294779897505132e-13
3.830736949743764093e-14
7.661473899487526924e-14
1.532294779897505132e-13
2.298442169846257446e-13
7.661473899487526924e-14
1.532294779897505132e-13
3.064589559795008750e-13
1.120434731366216965e+03
2.094210452926226480e+03
2.973051266152315293e+03
3.815985618817837349e+03
9.999999999999999791e-17
1.697675314597812188e-13
8.488376572989063465e-14
5.658917715326042520e-14
1.414729428831510031e-13
1.697675314597812188e-13
1.980621200364113841e-13
1.980621200364113841e-13
1.414729428831510031e-13
1.414729428831510031e-13
1.414729428831510031e-13
8.488376572989063465e-14
5.658917715326042520e-14
8.488376572989063465e-14
8.488376572989063465e-14
2.778725748144347563e+02
1.118176816300636574e+03
1.801329860503174586e+03
2.437419620229382872e+03
3.054568014512083209e+03
8.359579404420595230e-14
4.179789702210298246e-14
1.462926395773603660e-13
6.269684553315446423e-14
2.089894851105149439e-14
6.269684553315446423e-14
4.179789702210298246e-14
4.179789702210298246e-14
1.462926395773603660e-13
1.044947425552574278e-13
1.462926395773603660e-13
8.359579404420595230e-14
4.179789702210298246e-14
8.359579404420595230e-14
6.269684553315446423e-14
4.717914048458717389e+02
1.026581875669824058e+03
1.513718779433377449e+03
1.976719376001844921e+03
2.429628504167502342e+03
1.543638097739742166e-14
6.174552390958967403e-14
3.087276195479484332e-14
7.718190488698707676e-14
9.261828586438449211e-14
6.174552390958967403e-14
4.630914293219225868e-14
6.174552390958967403e-14
3.087276195479484332e-14
4.630914293219225868e-14
6.174552390958967403e-14
4.630914293219225868e-14
9.999999999999999791e-17
4.630914293219225868e-14
9.999999999999999791e-17
5.165054290949506139e+02
8.999329129621365837e+02
1.250922722580403615e+03
1.589284704090278410e+03
1.922233788310638374e+03
2.280323888576041571e-14
3.420485832864062515e-14
2.280323888576041571e-14
3.420485832864062515e-14
2.280323888576041571e-14
5.700809721440103140e-14
3.420485832864062515e-14
9.999999999999999791e-17
1.140161944288020944e-14
5.700809721440103140e-14
2.280323888576041571e-14
3.420485832864062515e-14
5.700809721440103140e-14
6.840971665728122506e-14
1.740686940397719695e+02
4.950934781360392094e+02
7.661104101731942819e+02
1.020787804283178502e+03
1.268774095096145402e+03
1.513843277198242049e+03
4.210731975020917563e-14
3.368585580016734682e-14
7.579317555037649089e-14
6.737171160033465577e-14
4.210731975020917563e-14
2.526439185012551169e-14
3.368585580016734682e-14
9.999999999999999791e-17
3.368585580016734682e-14
1.684292790008367656e-14
1.684292790008367656e-14
3.368585580016734682e-14
4.210731975020917563e-14
3.368585580016734682e-14
2.280345739339497015e+02
4.449398583945649079e+02
6.390998572454918758e+02
8.248030485818125044e+02
1.006930670880628099e+03
1.187480940337675747e+03
3.732156931766805819e-14
3.110130776472338288e-14
1.244052310588935852e-14
4.976209242355740251e-14
1.866078465883403541e-14
1.244052310588935852e-14
3.110130776472338288e-14
9.999999999999999791e-17
2.488104621177871072e-14
1.244052310588935852e-14
1.866078465883403541e-14
2.488104621177871072e-14
6.220261552944680047e-15
4.244638029296786641e+01
2.334418505155625780e+02
3.849430981902482927e+02
5.252766550314688629e+02
6.611602858879274436e+02
7.951220365088711333e+02
9.282288215316593778e+02
5.416573985375736783e-05
1.837763791025883213e-14
1.837763791025883213e-14
3.216086634295294360e-14
9.999999999999999791e-17
9.188818955129417640e-15
4.134968529808234704e-14
3.216086634295294360e-14
9.188818955129417640e-15
2.297204738782353700e-14
4.594409477564709609e-15
4.594409477564709609e-15
2.297204738782353700e-14
9.292372856293542327e+01
2.170421916641866744e+02
3.247860500794271843e+02
4.268330901578607381e+02
5.265133091103591596e+02
6.251562631288073817e+02
7.233349973375712807e+02
5.541851545311449407e-04
1.883301467207827750e-04
6.787045293149636591e-15
2.375465852602371387e-14
9.999999999999999791e-17
1.357409058629927003e-14
1.696761323287408675e-14
1.018056793972445331e-14
1.357409058629927003e-14
1.357409058629927003e-14
2.375465852602371387e-14
9.999999999999999791e-17
1.357409058629927003e-14
1.064694646323146969e+02
1.917004233370206521e+02
2.691955366864406756e+02
3.437198761379364100e+02
4.169761633502818654e+02
4.896709830298657380e+02
5.621134265288334291e+02
2.942921480065608178e-03
1.599035976794068977e-03
6.047182860465180349e-04
1.002609454734128193e-14
5.013047273670642542e-15
1.253261818417660202e-14
1.002609454734128193e-14
1.253261818417660202e-14
1.253261818417660202e-14
7.519570910505963419e-15
1.503914182101192053e-14
1.002609454734128193e-14
3.163098468749695868e+01
1.039779277240013045e+02
1.640079902125024773e+02
2.201704357569766444e+02
2.747621098722256647e+02
3.286709652970679940e+02
3.822752586585144741e+02
4.357422190810260645e+02
9.724644194871645900e-03
7.715589686822909438e-03
4.510052719362852777e-03
1.821508658798142886e-03
1.910529948306107932e-05
5.554105332129225407e-15
7.405473776172299490e-15
3.702736888086150534e-15
7.405473776172299490e-15
5.554105332129225407e-15
9.256842220215373574e-15
7.405473776172299490e-15
4.601723662579543372e+01
9.439256434051121403e+01
1.373027575432893741e+02
1.782198858639237926e+02
2.182988428856006067e+02
2.580087980626834110e+02
2.975532937462887162e+02
3.370230077156149378e+02
2.717049548349301236e-02
2.477676221687558772e-02
2.009411419467469970e-02
1.249827280159423147e-02
5.326358989995244424e-03
3.433729981128068060e-04
2.734915454398861865e-15
2.734915454398861865e-15
6.837288635997152296e-15
5.469830908797722941e-15
5.469830908797722941e-15
4.861425008978199180e+00
4.855937744560739588e+01
8.218096242725806633e+01
1.131486564069270457e+02
1.430704798181767217e+02
1.725422362911159553e+02
2.018140683193495875e+02
2.309959107688967492e+02
2.601370121619618203e+02
7.137933919717333320e-02
6.861579234549887440e-02
6.306904422467798921e-02
5.219799601751699825e-02
3.395920890443868828e-02
1.495145247827405627e-02
2.021584309855729497e-03
3.030094806402445813e-15
3.030094806402445813e-15
5.050158010670741180e-15
2.020063204268297340e-15
1.797340370542789501e+01
4.579651289379457069e+01
6.963762585401912020e+01
9.213298122643196564e+01
1.140730704268602693e+02
1.357704253679826536e+02
1.573592606192321455e+02
1.788991126494545369e+02
2.004167608365654587e+02
1.821400547529050951e-01
1.792019118182706094e-01
1.727840168046150260e-01
1.597910690647366128e-01
1.341832762192538553e-01
9.023157528124532700e-02
4.100601284429416377e-02
8.265970471931524330e-03
2.238088571993334271e-15
2.238088571993334271e-15
4.476177143986666964e-15
2.182027636660632552e+01
4.078439339073490544e+01
5.789966917610893660e+01
7.431567273183460998e+01
9.043455663477843132e+01
1.064221165038156585e+02
1.223506920356186072e+02
1.382525889964596786e+02
1.541423816181211635e+02
4.491137202805259299e-01
4.460028774591772160e-01
4.392462405389719882e-01
4.244849166481308167e-01
3.944666901776282542e-01
3.349816247439950656e-01
2.317496889475417765e-01
1.090616202008366786e-01
2.769563542555674232e-02
1.102064627483667976e-15
5.411521267084292930e+00
2.177630385364783550e+01
3.508059352611160620e+01
4.746833371537570656e+01
5.948719402510049292e+01
7.134620171505459041e+01
8.313400038379366208e+01
9.488970737524205390e+01
1.066308775629095322e+02
1.183654478059290369e+02
1.003752873670357371e+00
1.000834899267116551e+00
9.944164373193001838e-01
9.804831219464067438e-01
9.499476058409809243e-01
8.879921644784829482e-01
7.643993981502984481e-01
5.458781610164593623e-01
2.733234827365449982e-01
8.094488928131350625e-02
9.188057593127012979e+00
1.999250791944783145e+01
2.947941650137899927e+01
3.849627459422615061e+01
4.731660305145090462e+01
5.605059939382828560e+01
6.474592038337640076e+01
7.342376862142933192e+01
8.209369337978486669e+01
9.076001896185896101e+01
1.816599463698012729e+00
1.814434965288634238e+00
1.809675445139822036e+00
1.799206841963381320e+00
1.776566199942716695e+00
1.726782186917021011e+00
1.627863697514212893e+00
1.430309418888416673e+00
1.079119227822604055e+00
6.049574444683946117e-01
1.005885563183575115e+01
1.752604085049500426e+01
2.436150786461833562e+01
3.095105006802227265e+01
3.743517701474529247e+01
4.387255035802620284e+01
5.028889319900937949e+01
5.669571772467207893e+01
6.309822242112511503e+01
6.949876415114540862e+01
2.549268694126942236e+00
2.547942759732088724e+00
2.545029049977395985e+00
2.538629490987631243e+00
2.524676726010588901e+00
2.494546534444237018e+00
2.431429676610574298e+00
2.306195584165135593e+00
2.076400280347244554e+00
3.389958294237530811e+00
9.641861518396044772e+00
1.491987030509875467e+01
1.987966936187196509e+01
2.470916031675324120e+01
2.948184107423466926e+01
3.422915205498317448e+01
3.896501733520953792e+01
4.369569547595435210e+01
4.842401805993158348e+01
5.315126996990073138e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_SSPRK_P2_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_SSPRK_P2_ERROR.txt <==
7.559467337643073215e-01
7.427760479937836058e-01
7.423978759801773686e-01
7.614314418029611842e-01
7.591801001411646599e-01
1.112278171006015670e+00
5.334503470989379603e-02
3.494849341838400514e-02
1.868776083912759151e-02
2.851553752395348529e-02
6.711361766185026945e-02
1.028232380028108323e-01
1.686483586368050236e-01
3.672254183222964374e-01
8.956236488136093410e-01
3.725929413966154513e+00
3.736986190122382645e+00
3.739247028790934735e+00
4.475521537302893371e+00
4.801581161137279175e+00
7.559467336703585838e-01
7.427760484329413160e-01
7.615444944963430940e-01
7.614314470059462270e-01
7.591801112248778294e-01
1.112278172586648850e+00
5.334502259116324224e-02
3.494846879745995560e-02
1.868777038339707389e-02
2.851561006746166152e-02
6.711374520913519770e-02
1.028234642668357235e-01
1.686486712054606207e-01
3.672254269337238419e-01
8.956186877015162029e-01
3.725929416582208997e+00
4.103122681032365549e+00
4.463817880437412455e+00
4.485910722452796762e+00
4.801581280198553792e+00
7.559467328504458905e-01
7.427760491347582539e-01
7.423978817224887727e-01
7.614314591142522515e-01
7.591801411391215781e-01
1.112278178279660690e+00
5.334499755658365927e-02
3.494841261882557920e-02
1.868779441615482997e-02
2.851578749307961264e-02
6.711405901648935524e-02
1.028240235500047783e-01
1.686494492842319226e-01
3.672254511753457185e-01
8.956062085831610897e-01
3.725929422836891991e+00
4.013220113043992399e+00
3.739239659455528386e+00
4.205523869700146911e+00
4.801582228793114027e+00
7.559467291240209441e-01
7.427760490955929162e-01
7.423978897677167010e-01
7.614314876151865308e-01
3.481031367821485922e+00
1.112278192387176068e+00
5.334495236769514620e-02
3.494828975284491185e-02
1.868785587910447993e-02
2.851621903180886694e-02
6.711482859289297220e-02
1.028254039612643000e-01
1.686513882468888836e-01
3.672255211381913464e-01
8.955746699421476276e-01
3.725930131749222607e+00
4.270670765735724572e+00
4.470933847823634011e+00
4.800172232609114076e+00
4.801583601994885875e+00
7.559467140236363347e-01
7.427760430633906230e-01
7.423979037404199177e-01
7.614315524988510830e-01
7.591803826847939307e-01
1.112278227329572156e+00
5.334489715491242540e-02
3.494804049000979629e-02
1.868801431337218169e-02
2.851726036404259729e-02
6.711670735396774168e-02
1.028288040699907313e-01
1.686562271130567781e-01
3.672257284187228632e-01
8.954944527503764240e-01
3.725929470912346719e+00
3.984263230593427796e+00
3.739711486658067852e+00
4.554704261560645229e+00
4.410364697721074201e+00
7.559466565319615805e-01
7.427760080626107930e-01
7.423979183731247433e-01
7.614316932474026745e-01
7.591807867544463351e-01
1.112278313666483331e+00
5.334495149990240576e-02
3.494760906724515837e-02
1.868842380879959589e-02
2.851974455427689487e-02
6.712126450608277284e-02
1.028371546937753428e-01
1.686683263593890536e-01
3.672263592216987171e-01
8.952886738377865417e-01
3.725930735911568981e+00
3.927730316880203798e+00
4.793336051988672963e+00
4.800172897323197851e+00
5.016474319170654894e+00
7.559464472305226224e-01
7.427758538855154802e-01
7.423978872822845076e-01
7.614319756137218898e-01
7.591817224965584643e-01
1.112278526838515358e+00
5.334572963150330943e-02
3.494716807016743504e-02
1.868950154488361118e-02
2.852557067817619238e-02
6.713221585069792385e-02
1.028575789731276113e-01
1.686986577808317622e-01
3.672283311417051110e-01
8.947547240988703576e-01
3.725934713140775401e+00
3.737131039465888982e+00
4.793336195837473390e+00
3.843902390760274734e+00
4.801600485485884029e+00
7.559457037587720141e-01
7.427752452037494901e-01
7.423975835972120851e-01
7.614324504331513310e-01
7.591838185903595493e-01
1.112279052267125756e+00
5.334982292075132748e-02
3.494819242109242774e-02
1.869237669563274251e-02
2.853887896109327110e-02
6.715817176642406572e-02
1.029072332803968731e-01
1.687749551628240363e-01
3.672346623427156231e-01
8.933479462951564587e-01
3.725929957512384760e+00
3.869454395156179949e+00
2.299405726255402271e+01
4.800176176989640275e+00
4.801701419557606876e+00
7.559431066675830202e-01
7.427729757022216717e-01
7.423960688844498668e-01
7.614328684951172654e-01
7.591882568012628951e-01
1.112280342957589374e+00
5.336724738505448790e-02
3.495786518374383728e-02
1.870017694146456841e-02
2.856798881082875732e-02
3.862657191819930613e+00
1.030268696438775972e-01
1.689677394099132202e-01
3.672555436174991250e-01
8.895655745959651917e-01
3.725930245106507055e+00
4.765162751105913586e+00
4.793337310380764826e+00
4.800178240120111184e+00
4.801786949934169435e+00
7.559341400861450122e-01
7.427647974068914971e-01
7.423897544674574744e-01
7.614313475452770819e-01
7.591966891017633001e-01
1.110443185088796580e+00
5.343489331727274000e-02
3.500586596150928598e-02
1.872173158302226081e-02
1.533122828648958436e-01
6.735340174829708426e-02
1.033111554233279022e-01
1.694576885206657280e-01
3.673263631570659604e-01
8.791214483166686078e-01
3.726020762887922277e+00
4.765167846847559119e+00
4.236009806579252412e+00
4.800199499562074479e+00
4.801987756823661968e+00
7.559034482061014470e-01
7.427359745537592817e-01
7.423655143148005786e-01
7.614189672430320410e-01
7.592088752272785346e-01
1.112291168313041867e+00
5.368463177452492685e-02
3.520569747123181853e-02
1.878244280086919724e-02
2.872694909921312892e-02
3.404486154850842272e+00
3.280476005362638947e+00
1.707120349694632444e-01
3.675739923639718132e-01
8.492087190488095683e-01
3.726242663359479845e+00
4.765178711104412379e+00
4.535208866550815898e+00
4.800261909204618149e+00
4.567634537316646259e+00
7.557991116161146827e-01
7.426359604702443828e-01
7.422766796176463178e-01
7.613593282330550771e-01
7.592095009862916966e-01
1.110451354240987065e+00
5.457845934566204343e-02
3.598685773794312037e-02
1.895664528632228299e-02
2.881691382618161573e-02
6.816923677941456872e-02
1.054494558477059724e-01
1.739521360259490834e-01
3.684711903414926715e-01
9.103580616645622348e-01
3.726607359071499204e+00
3.750869897579142798e+00
4.793340165501537520e+00
4.800288676395180865e+00
4.495929977064331950e+00
7.554465652021767896e-01
7.422929814255344594e-01
7.419605715922148459e-01
7.611143614039967975e-01
7.591499779612854715e-01
1.112688090739209823e+00
5.771203660392634771e-02
3.886760586428614217e-02
2.013981401878446945e-02
2.849008676395365855e-02
6.886527405727166373e-02
1.085248086742625212e-01
1.824052099257696125e-01
3.718763415681168860e-01
1.247565029764228228e+00
3.725782288881260396e+00
4.765230012753148614e+00
4.793317646038746105e+00
4.800474295622031207e+00
4.475654304674084649e+00
7.553822312373953407e-01
7.422474811890117374e-01
7.419782010938569261e-01
7.613105114051198496e-01
4.703881353347332706e+00
1.113922690804230342e+00
6.854825420797903968e-02
4.961754166336923566e-02
2.651124598850109620e-02
1.037508348069353659e+00
1.661268540171566777e+00
1.139725402018808009e-01
2.046504243323606087e-01
3.853220575378403234e-01
1.614226579211264445e+00
3.226665939846002917e+00
4.765236306423441981e+00
4.793198276231613875e+00
4.543766870530086877e+00
4.473810936878239275e+00
7.553712904340676992e-01
7.422665671826633726e-01
7.421318425026550702e-01
7.618451455458935540e-01
7.610088832653270075e-01
4.779509937928634322e+00
1.064355417552859534e-01
8.817564644386355344e-02
6.074799058491785891e-02
2.522712746304612175e+00
2.910044989829198681e+00
1.252632575895301636e-01
2.632731791321220594e-01
4.382960563471751114e-01
1.692937092228839813e+00
3.723721698048857220e+00
4.765004024907856461e+00
4.792679082033985516e+00
4.801282575399550723e+00
5.143464776714028019e+00
7.659894789989415420e-01
7.528809062664422180e-01
7.490510567543011700e-01
7.734991010563532221e-01
5.082931043700471108e+00
5.634351361349707155e+00
2.425005257476843812e-01
2.233656276327154744e-01
1.190406500182868310e+00
2.926580617725813127e+00
1.214362007935241572e-01
1.633660355901162542e-01
4.152431241422733788e-01
6.686618845999522387e-01
1.682191917915814017e+00
3.718197074045316963e+00
4.154939011886358280e+00
4.790722396308223274e+00
4.802635161240410788e+00
6.829032203530212009e+00
1.285475557846028405e+00
1.287487444245329016e+00
1.291800721555790954e+00
1.300688519555204925e+00
1.316751677090306716e+00
3.298663069421775784e+00
1.054838983358842075e+00
6.390315200818222907e-01
1.958786768729956496e+00
1.299968030612665304e+00
5.956851475789850525e-01
1.443323667289396095e+00
1.134744019163236972e+00
1.737494559846082920e+00
1.668924464496654325e+00
3.704652737545862884e+00
4.542670591045165907e+00
4.783718766500031805e+00
4.805831529752937037e+00
8.319070780028726020e+00
9.340729213341960602e-01
9.360972938063120141e-01
9.406306862051132534e-01
9.510198180559013004e-01
9.762698248832787362e-01
2.194250594114062647e+00
2.317770894328500919e+00
1.375194149302687796e+00
4.127701136242289515e+00
2.837608091834430191e+00
3.905491899756431629e+00
4.098022083363404455e+00
4.321236638672759867e+00
4.722547002876448907e+00
4.194280970459249858e+00
3.720430139448794193e+00
5.422102786194205493e+00
4.768775532547234519e+00
5.503966275174452250e+00
8.884470767728721796e+00
4.523118773083774080e+00
4.522191213643694141e+00
4.520169035527201729e+00
4.515806168044044888e+00
5.234611932843822757e+00
4.488475195461714584e+00
4.139714725736604706e+00
4.365202252498264990e+00
7.496954391430696418e+00
4.906071422902002155e+00
4.521893044700909137e+00
3.501104566154696673e+00
6.447542531737694205e+00
5.022387861574356904e+00
5.476037807806934055e+00
4.978042665327319760e+00
5.174747315803568171e+00
5.442914464239160921e+00
8.883665930565664226e+00
8.884807994871458448e+00
4.466251498879007187e+00
4.824936987159436086e+00
4.823952536073695896e+00
5.189319385023468456e+00
4.471224071491741725e+00
5.082978306389455803e+00
4.387456467345995925e+00
6.083354056286523814e+00
5.190387106201942657e+00
4.323857973475915273e+00
5.740743569627348997e+00
6.752020245633959306e+00
6.812630411211310744e+00
6.831060491944224822e+00
6.830504577189873139e+00
6.839053340014702442e+00
6.516308775895732985e+00
6.854573870032452554e+00
8.883549620778707023e+00
8.885230627652788371e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_SSPRK_P2_IRES.txt <==
2.195738829690012661e+00
2.133469572767467071e+00
2.108005496240424659e+00
1.975056045512864733e+00
1.688127732959790350e+00
2.592969896350282966e+00
1.359348260246490137e-01
1.250027586993309181e-01
1.733928645458600593e-01
2.589461577653678903e-01
3.555933429939677759e-01
4.540614744861037888e-01
5.430285168594108924e-01
6.086002800035924531e-01
6.797839214425289711e-01
5.318311360956469613e+00
6.125670462589018150e+00
6.715945269793722083e+00
7.050711330639138019e+00
7.219538568421517866e+00
2.195738736377613076e+00
2.133469475468297905e+00
2.122505365813208478e+00
1.975055975909776773e+00
1.688127687946519462e+00
2.592969842365331790e+00
1.359352082932361039e-01
1.250032757653802007e-01
1.733933189794154006e-01
2.589464749234458019e-01
3.555935391652617072e-01
4.540615766930939934e-01
5.430285586619849614e-01
6.086002985020518841e-01
6.797839315440202812e-01
5.318311024719328373e+00
8.000000000000000000e+01
8.000000000000000000e+01
7.050711001023015179e+00
7.219538211283942353e+00
2.195738504300087879e+00
2.133469233466648074e+00
2.108005174907189971e+00
1.975055802597483368e+00
1.688127575617401011e+00
2.592969708179760691e+00
1.356227488958192395e-01
1.250045621406483121e-01
1.733944482511511620e-01
2.589472624824359914e-01
3.555940263660052891e-01
4.540618308580590123e-01
5.430286627021199131e-01
6.086003445004571910e-01
6.797839565138628082e-01
5.318310189854501324e+00
8.000000000000000000e+01
6.715944113679248595e+00
7.050710190971107849e+00
7.219537375739051299e+00
2.195737926660417560e+00
2.133468631099722845e+00
2.108004604294378304e+00
1.975055370552529554e+00
8.058746097972909084e+00
2.592969374463289789e+00
1.356251440542859676e-01
1.250077650893358649e-01
1.733972557207938137e-01
2.589492184773893868e-01
3.555952366380673024e-01
4.540624633488423156e-01
5.430289219007451429e-01
6.086004589595973568e-01
6.797840181483442157e-01
5.318308116543624564e+00
8.000000000000000000e+01
6.715942070803720298e+00
7.050708157585956037e+00
7.219534951349823260e+00
2.195736487472742748e+00
2.133467130214420138e+00
2.108003182129744246e+00
1.975054291859643874e+00
1.688126590803389560e+00
2.592968543906102319e+00
1.359445614264745417e-01
1.250157487221952024e-01
1.734042391646000436e-01
2.589540774140350332e-01
3.555982439815271734e-01
4.540640387500675668e-01
5.430295685101622638e-01
6.086007440345149178e-01
6.797841699846612906e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
7.050703113287750234e+00
8.000000000000000000e+01
2.195732896988912053e+00
2.133463385505316889e+00
2.107999632486246888e+00
1.975051593191402111e+00
1.688124820370923151e+00
2.592966474783759079e+00
1.359597067506547186e-01
1.250356760263792721e-01
1.734216217091851808e-01
2.589661501418829004e-01
3.556057192408006995e-01
4.540679674191132609e-01
5.430311844139431576e-01
6.086014549200697843e-01
6.797845430116252752e-01
8.000000000000000000e+01
6.125649486772107188e+00
6.725408736423663214e+00
7.050690545627977812e+00
8.000000000000000000e+01
2.195723924009526762e+00
2.133454026071863296e+00
2.107990756085656336e+00
1.975044823711294750e+00
1.688120348420178995e+00
2.592961313471222606e+00
1.359980892974606004e-01
1.250854997721265738e-01
1.734649214870305489e-01
2.589961511412767203e-01
3.556243064576938839e-01
4.540777794527662281e-01
5.430352319577256281e-01
6.086032305056021663e-01
6.797854559569339594e-01
8.000000000000000000e+01
6.125618065222543152e+00
6.725407865817730091e+00
8.000000000000000000e+01
7.219483992443562315e+00
2.195701450239923691e+00
2.133430580859238646e+00
2.107968505719359786e+00
1.975027784613354820e+00
1.688108989361981171e+00
2.592948417459969512e+00
1.357828147563800714e-01
1.252103225924353913e-01
1.735728613385656149e-01
2.590707009596413535e-01
3.556705344251721579e-01
4.541023315744966982e-01
5.430454007207378142e-01
6.086076747618917038e-01
6.797876782581958599e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
7.050583244127612836e+00
8.000000000000000000e+01
2.195645008691700983e+00
2.133371687354787216e+00
2.107912562789763466e+00
1.974984711690392469e+00
1.688079933273358701e+00
2.592916127879891786e+00
1.360349190502707917e-01
1.255237024194579276e-01
1.738420640561638142e-01
2.592558485805066537e-01
7.970328744489248329e+00
4.541639031892372724e-01
5.430710458080822978e-01
6.086188289226260872e-01
6.797930460427659138e-01
8.000000000000000000e+01
6.554252080843705919e+00
6.725400159790620336e+00
7.050391151798836020e+00
8.000000000000000000e+01
2.195502804944847952e+00
2.133223262699567080e+00
2.107771403680521960e+00
1.974875262028424450e+00
1.688004973247291929e+00
2.592820137992269736e+00
1.366894112785036475e-01
1.263117871576555085e-01
1.745131523593139444e-01
5.197098300155368333e-01
3.560711068027270776e-01
4.543186762703639303e-01
5.431360296588271241e-01
6.086469200820769920e-01
6.798058652670997404e-01
8.000000000000000000e+01
6.554238772367225074e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.195143318896537465e+00
2.132847892956716507e+00
2.107413837284235480e+00
1.974595527835438125e+00
1.687809700319322204e+00
2.592631025867716321e+00
1.384064794326046177e-01
1.282932517118741678e-01
1.761814697633312388e-01
2.608481142159021493e-01
5.215779247665927043e-01
6.380832472296502189e+00
5.433016330721910370e-01
6.087179674629724646e-01
6.798359625151640939e-01
8.000000000000000000e+01
6.554205604874321800e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.194232193622585925e+00
2.131895910575404951e+00
2.106505098611623161e+00
1.973876649166814712e+00
1.687295991632081327e+00
2.592100829302256049e+00
1.429495943193065388e-01
1.332490076889107089e-01
1.802964216700521094e-01
2.636192575890694556e-01
3.585176548565061627e-01
4.556900076157681667e-01
5.437262737012228397e-01
6.088985658869573436e-01
6.799047750288289560e-01
8.000000000000000000e+01
8.000000000000000000e+01
6.725271884440993553e+00
8.000000000000000000e+01
8.000000000000000000e+01
2.191924123244091138e+00
2.129481918858322942e+00
2.104194448296836661e+00
1.972024310590094975e+00
1.685935046651015012e+00
2.590814504195320556e+00
1.549443805433599053e-01
1.454445618705118293e-01
1.902703748593735367e-01
2.702653317105940256e-01
3.627203137451601167e-01
4.581461419090472331e-01
5.448208622990665662e-01
6.093601826501641172e-01
2.325931972370913758e+00
8.000000000000000000e+01
6.553917985389551504e+00
8.000000000000000000e+01
7.039059213412892646e+00
8.000000000000000000e+01
2.186130379930252055e+00
2.123411853656288262e+00
2.098363788222153747e+00
1.967280377475636888e+00
9.148566803197711650e+00
2.587538193663513564e+00
1.859329220715083553e-01
1.744750317313555621e-01
2.137180340872639750e-01
3.604546343461734637e+00
3.423613007864610314e+00
4.641578158851831781e-01
5.476418269152949492e-01
6.105461071626705483e-01
6.803816643844038392e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.172018905995868554e+00
2.108580126608234906e+00
2.084054187242456280e+00
1.955470917626381144e+00
1.673093379867569119e+00
7.343687041725539544e+00
2.593074372913289349e-01
2.411432728874911002e-01
2.669072562985476682e-01
4.860473705716430004e+00
5.079407445269156440e+00
4.780548440969433766e-01
5.547877519000340429e-01
6.136037119200405954e-01
1.008395236542173334e+00
8.000000000000000000e+01
6.552135471827706503e+00
8.000000000000000000e+01
6.982836832706067476e+00
8.000000000000000000e+01
2.140246688667515329e+00
2.074972404909858792e+00
2.015401381388646662e+00
1.928352396083158116e+00
8.234906057076770480e+00
1.014730438108978028e+01
4.297875064901491293e-01
3.998764585266785243e-01
3.433305726644230393e+00
5.157635536108557517e+00
4.410815057157664865e-01
5.070949206013133370e-01
5.724101580307981996e-01
6.219398098269978137e-01
8.000000000000000000e+01
8.000000000000000000e+01
6.012833888051624776e+00
8.000000000000000000e+01
6.896042977472044200e+00
8.000000000000000000e+01
2.584543631469359060e+00
2.563557929329480345e+00
2.517642210203032693e+00
2.417588268171886323e+00
2.185870079848401204e+00
4.385196229352664510e+00
1.188342111905358989e+00
1.022511024375436728e+00
1.052503919680031874e+00
2.556308362822487634e+00
6.104209398368991568e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.800316739382353148e+00
8.558867398374314206e+00
3.678337021215741487e+01
2.971335108424188576e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
6.695563923421984143e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_SSPRK_P2_TAUU.txt <==
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_SSPRK_P2_maxeps.txt <==
7.021666937153394317e-13
4.915166856007377940e-13
2.808666774861359544e-13
4.915166856007377940e-13
9.830333712014747802e-13
1.404333387430680025e-13
6.319500243438055188e-13
4.915166856007377940e-13
5.617333549722716059e-13
4.213000162292038811e-13
6.319500243438055188e-13
2.106500081146019911e-13
2.106500081146019911e-13
3.510833468576699178e-13
4.915166856007377940e-13
1.911726299548341331e+03
4.398393149262543375e+03
6.571557320083997183e+03
8.641401546543103905e+03
1.066841684786153928e+04
5.186343508190291367e-13
4.149074806552234204e-13
1.037268701638059182e-13
3.111806104914176537e-13
2.074537403276117859e-13
4.149074806552234204e-13
4.149074806552234204e-13
2.074537403276117859e-13
3.111806104914176537e-13
2.074537403276117859e-13
4.149074806552234204e-13
1.037268701638059182e-13
1.140995571801862626e-12
4.149074806552234204e-13
7.260880911466404682e-13
2.170345455365940779e+03
3.880322947095815834e+03
5.447537704431425482e+03
6.960997850479076078e+03
8.451495569027138117e+03
5.363031729641262157e-13
1.532294779897505132e-13
1.532294779897505132e-13
3.064589559795008750e-13
2.298442169846257446e-13
3.064589559795008750e-13
1.532294779897505132e-13
2.298442169846257446e-13
1.532294779897505132e-13
1.532294779897505132e-13
3.064589559795008750e-13
1.532294779897505132e-13
4.596884339692510853e-13
3.064589559795008750e-13
6.538041247847110071e+02
2.110059274897545492e+03
3.318534448766030891e+03
4.456614508976777870e+03
5.566278580558749127e+03
6.663568514622784278e+03
8.488376572989063465e-14
2.263567086130415494e-13
2.263567086130415494e-13
1.697675314597812188e-13
1.980621200364113841e-13
1.131783543065208252e-13
2.263567086130415494e-13
1.131783543065208252e-13
4.527134172260826948e-13
1.414729428831510031e-13
1.980621200364113841e-13
2.546512971896717146e-13
1.131783543065208252e-13
2.829458857663018547e-13
9.426012558377568666e+02
1.911734276300217743e+03
2.778213726973560824e+03
3.608593552215297677e+03
4.423802168199026710e+03
5.232319145561089499e+03
1.253936910663089032e-13
2.089894851105149439e-14
2.089894851105147293e-13
1.253936910663089032e-13
1.671915880884118289e-13
1.671915880884118289e-13
4.179789702210298246e-14
1.671915880884118289e-13
1.671915880884118289e-13
1.671915880884118289e-13
8.359579404420595230e-14
8.359579404420595230e-14
1.462926395773603660e-13
8.544232495665895044e+01
9.876668410116259338e+02
1.663114041633222541e+03
2.289934760361015378e+03
2.897835449200240419e+03
3.497583609865354902e+03
4.093704215041161206e+03
6.174552390958967403e-14
6.174552390958967403e-14
7.718190488698707676e-14
7.718190488698707676e-14
1.852365717287688328e-13
9.261828586438449211e-14
6.174552390958967403e-14
1.543638097739742166e-14
6.174552390958967403e-14
1.080546668417818822e-13
1.234910478191792723e-13
1.234910478191792723e-13
1.852365717287688328e-13
3.706226364826656550e+02
9.284327779365610240e+02
1.409007090553390299e+03
1.865150811825888240e+03
2.311247738578641474e+03
2.752944536600823085e+03
3.192671402649709307e+03
1.140161944288019871e-13
4.560647777152082512e-14
2.280323888576041571e-14
7.981133610016141871e-14
4.560647777152082512e-14
9.121295554304161237e-14
4.560647777152082512e-14
2.280323888576041571e-14
1.368194333145623491e-13
4.560647777152082512e-14
6.840971665728122506e-14
6.840971665728122506e-14
6.840971665728122506e-14
4.454158662002505480e+02
8.256658401716359776e+02
1.171630404502192960e+03
1.504938736688315203e+03
1.832867456150476755e+03
2.158414108403109822e+03
2.482889659119339740e+03
6.737171160033465577e-14
3.368585580016734682e-14
8.421463950041831340e-14
5.895024765029283326e-14
5.052878370025101076e-14
8.421463950041831340e-14
5.052878370025101076e-14
5.052878370025101076e-14
6.737171160033465577e-14
5.895024765029283326e-14
3.368585580016734682e-14
5.052878370025101076e-14
1.113183293360068546e+02
4.421941347009150718e+02
7.098447299384037024e+02
9.607819131772010905e+02
1.205045945508933983e+03
1.446413485822418124e+03
1.686488708398580684e+03
1.925981020001817797e+03
2.488104621177871072e-14
3.732156931766805819e-14
8.708366174122539129e-14
2.488104621177871072e-14
2.488104621177871072e-14
4.976209242355740251e-14
4.976209242355740251e-14
6.842287708239140321e-14
1.866078465883403541e-14
6.220261552944674052e-14
2.488104621177871072e-14
3.732156931766805819e-14
1.885885529030489067e+02
4.050176519025894777e+02
5.964794893201581090e+02
7.794216609315318465e+02
9.588068907291899450e+02
1.136626700836935015e+03
1.313744335235891185e+03
1.490544531511663536e+03
2.756645686538824188e-14
2.756645686538824188e-14
6.432173268590583671e-14
3.675527582051764532e-14
3.675527582051764532e-14
2.756645686538824188e-14
2.297204738782353700e-14
1.837763791025883213e-14
3.216086634295294360e-14
3.675527582051764532e-14
2.756645686538824188e-14
1.837763791025883213e-14
2.047954422901017608e+02
3.547110273372821325e+02
4.930105172454454987e+02
6.268601407048912506e+02
7.588004373228774284e+02
8.898924692439125010e+02
1.020602558143182137e+03
1.151139695544865162e+03
2.714818117259852743e-14
1.018056793972445331e-14
2.036113587944890031e-14
2.714818117259852743e-14
2.714818117259852743e-14
2.036113587944890031e-14
2.036113587944890031e-14
1.357409058629927003e-14
2.036113587944890031e-14
2.036113587944890031e-14
3.393522646574815456e-14
7.001444283127007395e+01
1.955555445411065136e+02
3.018814687862561073e+02
4.024214361321411957e+02
5.006034205390055831e+02
5.977556400955659228e+02
6.944473470368005792e+02
7.909311336787991422e+02
8.873206570901227224e+02
1.503914182101192053e-14
2.005218909468255439e-14
5.013047273670642542e-15
2.506523636835319141e-14
1.002609454734128193e-14
2.506523636835321271e-15
2.005218909468255439e-14
2.255871273151787290e-14
1.503914182101192053e-14
2.005218909468255439e-14
1.253261818417660202e-14
9.078317353948398249e+01
1.754525059959514692e+02
2.518492131533418785e+02
3.252623806297876854e+02
3.974146276581149664e+02
4.690096720367799321e+02
5.403543752214087590e+02
6.115858260389713905e+02
6.827658875688661055e+02
1.110821066425844766e-14
7.405473776172299490e-15
1.110821066425844766e-14
7.405473776172299490e-15
1.110821066425844766e-14
7.405473776172299490e-15
2.221642132851687954e-14
2.221642132851687954e-14
2.221642132851687954e-14
1.295957910830152016e-14
1.652444237677741512e+01
9.237580382506860133e+01
1.516994329628407172e+02
2.070416082483127695e+02
2.608148337296154295e+02
3.139097282747223403e+02
3.667024288171248259e+02
4.193589085378708887e+02
4.719536744315765304e+02
5.245204191951773964e+02
9.572204090396011006e-15
1.093966181759544115e-14
6.837288635997152296e-15
5.469830908797722941e-15
9.572204090396011006e-15
8.204746363196582440e-15
8.204746363196582440e-15
6.837288635997152296e-15
1.093966181759544115e-14
1.914440818079200939e-14
3.718486550784707134e+01
8.565044364378955777e+01
1.279785163708867941e+02
1.682895388589039953e+02
2.077655493989194042e+02
2.468751449061995800e+02
2.858205787483955191e+02
3.246918369150826607e+02
3.635294552519220588e+02
4.023517923023356957e+02
4.040126408536593891e-15
3.030094806402445813e-15
4.040126408536593891e-15
1.212037922560977063e-14
8.080252817073183049e-15
1.010031602134148670e-15
8.080252817073183049e-15
4.040126408536593891e-15
5.050158010670741180e-15
1.818056883841464174e-14
4.223762137630575353e+01
7.556327837584805707e+01
1.060888191989365055e+02
1.355640392461236274e+02
1.645913991237753748e+02
1.934202638842158422e+02
2.221598444343136691e+02
2.508590134501311297e+02
2.795398413414974357e+02
3.082123347303089531e+02
1.945881130929298652e-01
1.774487097677540370e-01
1.396654736173873201e-01
5.880210235856160594e-02
4.476177143986666964e-15
4.476177143986666964e-15
5.968236191982221304e-15
3.730147619988889400e-15
6.714265715979998080e-15
1.259727279958419111e+01
4.107280687021147969e+01
6.462404093170268027e+01
8.679104177707118595e+01
1.084021745140937725e+02
1.297718344655207261e+02
1.510337440659314439e+02
1.722470512704640555e+02
1.934383334170719309e+02
2.146196138714191193e+02
2.357963482828920974e+02
4.204267619119132604e+00
4.195197256065601010e+00
4.175229510948637035e+00
4.131200088011499183e+00
4.033771961497635061e+00
3.825378887727291843e+00
3.366861151265895469e+00
2.348075897767137654e+00
3.478688739638735594e-01
1.827719133190120360e+01
3.721642933164736888e+01
5.410244504036699453e+01
7.027618316727578929e+01
8.615268153827879871e+01
1.018985042009048954e+02
1.175857477486977842e+02
1.332465169582002886e+02
1.488952785884370940e+02
1.645385854278947306e+02
1.801794124869515770e+02
7.246707214776345829e+00
7.242672614785466756e+00
7.233795412060588070e+00
7.214243545666089830e+00
7.171088516596655360e+00
7.075915872808162810e+00
6.869924445040498817e+00
6.404947542338211619e+00
5.322024996606169900e+00
1.918147210538701586e+01
3.237864937613414185e+01
4.459405258770217273e+01
5.643443952980081946e+01
6.811476258750970203e+01
7.972417776820522306e+01
9.130170969203589948e+01
1.028648134605107032e+02
1.144213694848865686e+02
1.259749502356236803e+02
1.375271782506125930e+02
8.439480800771711699e+00
8.437329055037885439e+00
8.432592468902294414e+00
8.422149681706237345e+00
8.399048540696030685e+00
8.347576028298153261e+00
8.233828660818959477e+00
7.968867740471761607e+00
7.306692932405121965e+00
1.804410157851747698e+01
2.743279455860855265e+01
3.632200427392088216e+01
4.501085294980019569e+01
5.361306526963896602e+01
6.217672115440917224e+01
7.072300808999376898e+01
7.926142872543594819e+01
8.779627822553899819e+01
9.632950475290759584e+01
1.048619933270712608e+02
8.531209763866304030e+00
8.529986512806827292e+00
8.527292407233735716e+00
8.521345956346950246e+00
8.508158814792011526e+00
8.478617532110172661e+00
8.411328488211132992e+00
8.252228360127123352e+00
8.551908016844565807e+00
1.605345514988367839e+01
2.281193843478481043e+01
2.930733265382069064e+01
3.569455844276448886e+01
4.203470246141272071e+01
4.835384546509916248e+01
5.466351930911650214e+01
6.096890295866499798e+01
6.727233861573958507e+01
7.357488890112058755e+01
7.987703660079293400e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_SSPRK_P3_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_SSPRK_P3_ERROR.txt <==
1.435626377081687721e+00
1.387013853947240527e+00
1.385379050148807023e+00
5.866155855454124879e-01
1.507250748764625392e+00
7.170596619629350243e+00
1.066662313525612998e-01
1.256525999468594834e-01
1.097642378965469900e-01
2.534984743270879415e-01
1.151792693597407935e-01
3.304237975037430108e-01
7.154076859640338126e-01
9.964058413676275539e-01
1.193271933156131670e+00
1.260490477066699366e+00
1.275144637153155625e+00
1.280684865922904869e+00
1.284990507787294289e+00
2.712766559416970757e+00
1.435626378302039097e+00
1.387013855528100414e+00
1.385379051718852006e+00
5.866155849522547427e-01
1.121737490438910356e+00
7.170596581311338369e+00
1.066662174639625010e-01
1.256525909702379262e-01
1.097642341208453637e-01
2.528811316964885147e-01
1.151792743329592694e-01
3.304238038225472684e-01
7.154076878060878775e-01
9.964058452651886055e-01
1.193271936551531409e+00
1.260490492169639598e+00
1.275145047795089859e+00
1.280725133506408930e+00
1.300722692971179928e+00
8.302182457452314424e+00
1.435626382869254369e+00
1.387013860798018472e+00
1.385379057004543224e+00
5.866155831686624689e-01
1.507250735241073780e+00
6.928490465490668715e-01
1.066661707891700395e-01
1.256525607448160109e-01
1.097642215203665228e-01
2.528811285970641309e-01
1.151792796666528118e-01
3.304238120288168767e-01
7.154076948584758844e-01
9.964058584015276221e-01
1.193271948615268974e+00
1.260490518680876582e+00
1.275146365219763656e+00
1.280939457071798682e+00
1.391869846217227868e+00
5.556926360213156044e+07
1.435626398558830008e+00
1.387013878556279112e+00
1.385379074781731390e+00
6.091644841696893797e-01
1.121737427934786258e+00
6.928490910721407658e-01
1.040291680518486278e-01
1.256524589060797614e-01
1.097641795747147236e-01
2.534984606883698977e-01
1.151793165860402340e-01
3.304238732272190560e-01
7.154077169845962647e-01
9.964059027252392120e-01
1.193271986485361591e+00
1.260490595830155769e+00
1.275152031973092681e+00
1.281919536169126017e+00
3.181432892679152360e+02
4.104529250246895105e+07
1.435626451265092252e+00
1.387013938528168788e+00
1.385379134553870850e+00
5.866155571803484126e-01
1.121737265642343440e+00
6.928492417239280332e-01
1.066654868981942589e-01
1.256521154895396120e-01
1.097640404430306194e-01
2.534984324988717175e-01
1.151794479151335426e-01
3.304240720356287908e-01
7.154077844919398688e-01
9.964060524951415809e-01
1.193272114937202755e+00
1.260490861000511220e+00
1.275179737844999606e+00
1.282515381803830179e+00
4.606864636363119381e+00
3.031758767258179560e+07
1.435626628295014307e+00
1.387014138810325425e+00
1.385379335622680674e+00
5.866154903119706887e-01
1.121736719073717081e+00
6.928497500411520127e-01
1.066637164693990808e-01
1.256509562659485213e-01
1.097635813171501662e-01
2.528810143078407124e-01
1.151799087835521651e-01
3.304247709971743774e-01
7.154080182497154494e-01
9.964065593009875377e-01
1.193272564596440599e+00
1.260492088095667595e+00
1.275476349456764469e+00
1.292526142355675978e+00
2.239258348603381217e+07
2.239350171427287906e+07
1.435627222652998469e+00
1.387014812693494026e+00
1.385380012068303524e+00
5.866152676170598435e-01
1.121734879523457185e+00
7.170573338454524936e+00
1.066577732197509093e-01
1.256470388214985523e-01
1.097620775795739717e-01
2.534981828040765994e-01
1.151815132476098347e-01
3.304271608807658467e-01
7.154088000095158995e-01
3.675460328045500713e+00
1.193274033000540912e+00
1.260500750103901391e+00
1.275340776167932511e+00
1.318292942807265833e+00
1.653973358360701054e+07
1.654029323724374175e+07
1.435629216695890609e+00
1.387017075656785225e+00
1.385382287657144218e+00
6.091758139751842771e-01
1.507244386023526728e+00
7.170518414051219480e+00
1.066378499356236409e-01
1.256337857721157025e-01
1.097572073050398500e-01
2.534979937072243117e-01
1.151871452083689934e-01
3.304354202066347446e-01
7.154114050980372452e-01
3.675463375739604466e+00
1.193279180633858960e+00
1.260529921870631842e+00
1.276590308643313243e+00
4.686195323481182982e+02
1.221674077315252461e+07
1.221699270453442633e+07
1.435635897037312869e+00
1.387024666250856519e+00
1.385389938908065055e+00
6.092028091669621226e-01
1.507229407752060935e+00
7.170334870419979190e+00
1.065712508055856045e-01
1.255889176512673122e-01
1.097417054019001331e-01
2.534992051669049951e-01
1.152071658669829024e-01
3.304641579544721486e-01
7.154200289052546902e-01
9.964340730094062293e-01
1.193296648633893842e+00
1.260605086689581711e+00
1.279590555878733049e+00
7.811417128853440772e+03
9.023672209539309144e+06
9.023716541984785348e+06
1.435658217410639814e+00
1.387050067373554407e+00
1.385415626469714834e+00
5.866043514769186951e-01
1.121639874742733856e+00
7.169726887687903449e+00
1.037133430501746695e-01
3.656088199259495686e-01
1.096937309061953858e-01
2.528947160997644383e-01
1.152791519211997517e-01
3.305649751438923256e-01
7.154482210257484542e-01
3.675509864017804329e+00
1.193355759329135513e+00
1.260876758094398253e+00
1.351283306211920276e+00
6.664774700991938822e+06
6.665093823920673691e+06
6.665098959617162123e+06
1.435732418125073018e+00
1.387134670949280446e+00
1.385501565505856014e+00
6.095959539544747452e-01
1.121445793987670969e+00
6.931776468581627437e-01
1.396254936694404647e-01
7.297380030606845924e-01
1.095560893194191671e-01
2.536112091474198027e-01
1.155409060781595054e-01
3.309217071138420008e-01
7.155381558950943965e-01
3.675634586248984981e+00
1.193570385598033967e+00
1.261525975801086830e+00
1.620422355353442923e+00
4.922810708046350628e+06
4.922976879353899509e+06
4.922976882893364877e+06
1.435976731610614676e+00
1.387413861466956888e+00
1.385786912026987894e+00
5.865116111513244412e-01
1.120918666018367205e+00
6.939692933313269529e-01
1.384648358738659601e-01
1.232130336078747779e-01
1.091915247575299674e-01
2.541977045545977254e-01
1.165412170689126697e-01
3.321929736485025875e-01
7.158107025613885677e-01
8.103630523671712993e+00
1.194275335317335207e+00
1.264047768661334059e+00
3.319604835231728430e+03
3.636210697216874920e+06
3.636210702965454664e+06
3.636210705579531379e+06
1.436766440347340135e+00
1.336693386671016448e+00
5.716036917358015002e-01
3.536154428780740044e+00
3.804311288891943033e+00
5.479194118007891801e-01
1.024267536737054896e-01
1.176139117615745688e-01
7.601203636371873795e-01
2.581163690327140658e-01
1.210318660260225054e-01
3.367345081839694942e-01
7.165416458443778502e-01
5.428926729602298273e+00
1.196440060357427448e+00
1.277579987717347487e+00
2.685671488131815568e+06
2.685777129702233709e+06
2.685779492655503564e+06
2.685779494586182293e+06
1.440634036890688696e+00
1.392551319622886918e+00
5.769472680526458452e-01
1.304523725314056248e+00
1.604796245765190421e-01
4.679750078848763928e-01
1.259808749965423136e-01
1.126732863182049321e-01
1.159188156301748374e-01
2.741488278772155063e-01
1.383477952248511333e-01
3.541594963726684142e-01
7.181803114808653632e-01
5.858081728621733930e+00
1.204212014973243372e+00
1.311216751419021609e+00
1.983713349780945806e+06
1.983772005871060304e+06
1.983772009006428765e+06
1.983772010432392359e+06
6.665171675665201301e-01
5.944878810985021467e-01
5.964352574171689625e-01
5.838479149370591204e-01
1.227030661861371996e+00
1.067830440124560853e+00
2.577087446289498818e+00
6.178005645289601500e-01
1.837703566984516534e-01
3.487137012258815227e-01
2.157274706879589166e-01
4.214817345916731517e-01
7.189973562811678987e-01
1.042463990367680671e+00
1.229352968118761158e+00
7.842538309599742519e+00
1.465227740611031884e+06
1.465255251608012477e+06
1.465255253923667828e+06
1.465255254976874217e+06
9.997374083351087126e-01
7.291463639532503871e-01
7.347920062567770971e-01
2.233786658793538160e-01
4.612201144216742321e+00
2.209861110076860036e-01
1.817863569149722691e+00
3.237033467671339704e-01
6.681189840118663348e+00
2.876870529227928963e-01
4.580313027663008296e-01
6.356685491041561553e-01
7.329246228554725517e-01
1.142760917277069632e+00
1.304918524726306206e+00
1.082236144596462138e+06
1.082268412038959097e+06
1.082268415799614275e+06
1.082268417509899708e+06
1.082268418287797598e+06
2.257104424508661999e+00
2.261426917875453579e+00
2.271291234916376744e+00
2.294506572688908008e+00
2.355302309416434703e+00
2.959904585352376216e+00
3.792255736723348480e+00
2.431098972050614648e+00
2.699918499402656380e+00
4.546118021402143050e+00
4.210688534145220707e+00
2.828105066687311542e+00
2.085814634219223418e+00
1.443841808714839470e+00
3.352353552427930872e+00
7.993613472956602927e+05
7.993866831714614527e+05
7.993866859488823684e+05
7.993866872120765038e+05
7.993866877866352443e+05
6.587219552458705607e+00
6.599102263607279362e+00
7.768489098719594033e+00
6.256787561678834209e+00
6.854696431763782627e+00
6.709859735443707507e+00
7.665656459580634241e+00
9.875847171806318769e+00
5.638357299827695179e+00
1.043057995960426787e+01
8.405453109536951573e+00
7.646335007833934938e+00
8.778109480999965797e+00
5.123596708695044022e+00
4.142322979497679626e+03
5.904349217672684463e+05
5.904445856282426976e+05
5.904445876795515651e+05
5.904445886125406250e+05
5.904445890369148692e+05
9.800771398797992973e+00
9.794565643717628944e+00
9.774214875720797835e+00
9.733669954299980276e+00
9.516475891182187397e+00
8.973520565118310088e+00
9.542287820774150831e+00
8.868728130679381039e+00
1.024739650351932241e+01
1.033198853082954827e+01
1.036463788074798664e+01
1.038862139727591583e+01
1.038172154325271634e+01
1.039314369434697305e+01
4.361065657812138088e+05
4.361163343454441056e+05
4.361163374464238295e+05
4.361163388567297952e+05
4.361163394981931197e+05
4.361163397899696720e+05
1.112602689736727513e+01
1.112679767756905669e+01
1.112844955267087421e+01
1.093035690364514601e+01
1.074936783511827976e+01
1.025598281712714233e+01
9.784220224997662640e+00
1.100835299390796784e+01
1.251192072206188577e+01
1.261103015819995044e+01
1.263954397708975463e+01
1.503504497241462978e+01
1.506293532361631726e+01
1.267346706395276357e+01
3.221213321626603138e+05
3.221274105848497711e+05
3.221274126452720375e+05
3.221274135823855759e+05
3.221274140086320112e+05
3.221274142025166657e+05


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_SSPRK_P3_IRES.txt <==
4.002583491290899964e+00
3.520038188161059622e+00
2.965203481285613840e+00
1.532632818760943705e+00
3.099091568320016421e+00
1.415054347327616391e+01
2.342218713086625381e-01
3.868543505409103300e-01
5.029727664489697103e-01
5.868210757885884421e-01
3.863303839862504696e-01
4.778901589484633172e-01
5.145138597050468166e-01
1.249291193655390320e+00
1.834417926292680967e+00
2.283411702080696770e+00
2.663856177002825287e+00
2.861540580210579332e+00
2.957739629127208225e+00
2.646384548896437039e+00
4.002583492079424765e+00
3.520038189157289832e+00
2.965203482431121529e+00
1.532632822356001956e+00
2.016276389264267888e+00
1.415054348468544809e+01
2.551477071335936930e-01
3.868543450461421895e-01
5.029727644761580185e-01
5.868147180311620303e-01
3.863303840474239248e-01
4.778901606721544515e-01
5.145138641671577195e-01
1.249291197536469111e+00
1.834417930357223003e+00
2.283411707165109661e+00
2.663856127957609843e+00
2.861580063381912620e+00
2.961501700908977242e+00
2.647184315645745745e+00
4.002583494694550659e+00
3.520038192480390737e+00
2.965203486250572951e+00
1.532632834294206381e+00
3.099091567745297482e+00
1.205908313613615057e+00
2.342218024549616029e-01
3.868543267273905073e-01
5.029727578993754555e-01
5.868147163690323742e-01
3.863303843789767100e-01
4.778901665347459193e-01
5.145138791768729680e-01
1.249291210547554432e+00
1.834417943965458431e+00
2.283411776472779930e+00
2.663857588732429615e+00
2.861635228952129850e+00
2.967682246212803854e+00
8.000000000000000000e+01
4.002583503338463800e+00
3.520038203515678088e+00
2.965203498983046249e+00
1.542183497057810770e+00
2.016276308321440336e+00
1.205908360489000630e+00
2.342216248904504527e-01
3.868542658348023133e-01
5.029727360390122692e-01
5.868210681278208662e-01
3.863303860657912314e-01
4.778901865553441541e-01
5.145139296832917930e-01
1.249291254128870987e+00
1.834417989213304789e+00
2.283411732112960557e+00
2.663857181340033353e+00
2.861711104004468265e+00
2.970490875222256744e+00
8.000000000000000000e+01
4.002583531728045152e+00
3.520038240005861852e+00
2.965203541287847244e+00
1.532633003356668411e+00
2.016276085012715491e+00
1.205908517027288962e+00
2.342210312155242891e-01
3.868540642677414931e-01
5.029726636813447449e-01
5.868210500596788837e-01
3.863303943435888455e-01
4.778902552851460594e-01
5.145140997029213903e-01
1.249291399940447578e+00
1.834418139301433159e+00
2.283411959361704380e+00
2.663872828746319144e+00
2.862262783720206816e+00
3.048664153894668161e+00
8.000000000000000000e+01
4.002583624123688288e+00
3.520038359914924087e+00
2.965203681237960076e+00
1.532633425207082345e+00
2.016275281811934939e+00
1.205909038517802401e+00
2.342190506310197762e-01
3.868534010299488624e-01
5.029724256100912561e-01
5.868146339719702009e-01
3.863304340512015989e-01
4.778904928267151409e-01
5.145146722960366459e-01
1.249291886922195394e+00
1.834418639650188920e+00
2.283412755873365896e+00
2.663932671778273420e+00
2.860560692548014483e+00
8.000000000000000000e+01
8.000000000000000000e+01
4.002583920882885060e+00
3.520038750432556096e+00
2.965204141366230672e+00
1.532634780209021219e+00
2.016272345372733810e+00
1.415047325678117929e+01
2.342124652503962678e-01
3.868512378450754685e-01
5.029716491584459437e-01
5.868208020402374547e-01
3.863306217015138877e-01
4.778913208003893187e-01
5.145166014846381808e-01
9.276193163158398036e+00
1.834420272871257529e+00
2.283417338153040266e+00
2.664032265690413404e+00
2.874578050557059061e+00
8.000000000000000000e+01
8.000000000000000000e+01
4.002584855264100128e+00
3.520040005603650268e+00
2.965205640654140495e+00
1.542192612594303958e+00
3.099091305782518457e+00
1.415018624726456409e+01
2.341906854619693057e-01
3.868442758536561610e-01
5.029691501112638630e-01
5.868202061553768889e-01
3.863314996866249462e-01
4.778942370238121740e-01
5.145231027752801278e-01
9.276187088091162991e+00
1.834425637428190203e+00
2.283423017858015047e+00
2.664949935716860452e+00
2.583650730897066428e+00
8.000000000000000000e+01
8.000000000000000000e+01
4.002587706736141726e+00
3.520043959836456349e+00
2.965210460874855514e+00
1.542212621763748404e+00
3.099090703906420607e+00
1.414879300841624143e+01
2.341192873792610207e-01
3.868223354980288575e-01
5.029612721203107206e-01
5.868183892247421651e-01
3.863355806043003438e-01
4.779046369059916644e-01
5.145450049269116866e-01
1.249316672580369048e+00
1.834442980966723979e+00
2.283441412909745782e+00
2.667602116840575022e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.002595962201112023e+00
3.520056025848241621e+00
2.965225639990603401e+00
1.532689684187401369e+00
2.016060579387257690e+00
1.414217930085653663e+01
2.338888630741569608e-01
6.918628238861392887e-01
5.029372835356010762e-01
5.868068003928009757e-01
3.863544750852139220e-01
4.779422605658452117e-01
5.146186781575040614e-01
9.276025952812188891e+00
1.834497191789066672e+00
2.283305527910642674e+00
2.677617635036197097e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.002617592388387990e+00
3.520090889334337891e+00
2.965271858900531132e+00
1.542449486524591462e+00
2.015441567314891547e+00
1.206188333720783934e+00
3.297728367724869214e-01
7.035205605233272319e-01
5.028687698897129632e-01
5.867997120612551409e-01
3.864418680058192557e-01
4.780805552870541208e-01
5.148655011929107461e-01
9.275413931795588596e+00
1.834662127128982911e+00
2.283793384737343946e+00
2.694303076517079898e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.002662147914262114e+00
3.520181566651617633e+00
2.965404578119821277e+00
1.532987878714919150e+00
2.013070860598157097e+00
1.206778462491202575e+00
3.295932987546092985e-01
3.861033396720479627e-01
5.026992812509004649e-01
5.867746133398463737e-01
3.868473854199414586e-01
4.785977102744232714e-01
5.156850124786571676e-01
8.000000000000000000e+01
1.835133560262327990e+00
2.286186672714387580e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.002683377625643857e+00
3.356094516022332996e+00
1.639745046396386297e+00
9.464240668960483660e+00
7.490236348569136560e+00
7.964618730833493698e-01
2.262426851365315628e-01
3.855038783859612295e-01
5.677407866340145048e-01
5.868078292667231466e-01
3.887453884364411860e-01
4.805672909413581384e-01
5.183545857198766926e-01
8.000000000000000000e+01
1.836320316424865817e+00
2.280723783315302011e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.002182933402538723e+00
3.520418686199782154e+00
1.636727199119346388e+00
2.034982326166558941e+00
4.690715860839906881e-01
6.793519082821873889e-01
3.356422473247412386e-01
3.893023671974542022e-01
5.035106653859278136e-01
5.873883626701479344e-01
3.976474498221483911e-01
4.881828194786033692e-01
5.266965219471507753e-01
8.000000000000000000e+01
1.838451850802364396e+00
2.267153546998439406e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.076423493050950420e+00
1.664854656182173764e+00
1.612594741308215784e+00
1.499723386496158550e+00
2.178934688134606112e+00
3.437506348684003399e+00
3.415363928463425847e+00
1.074551891866357245e+00
5.178457891896929288e-01
5.827464743519942258e-01
4.355219938053138673e-01
5.168264225297423131e-01
5.503220127004393447e-01
1.267145570270248323e+00
1.836107323205842690e+00
2.934575545117498852e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
3.261544825664779435e+00
1.978115496649782923e+00
1.957061303003001740e+00
5.008129680135984252e-01
7.292456290647739259e+00
4.984531680907469120e-01
2.655831154681435269e+00
5.319233582721517584e-01
8.000000000000000000e+01
5.346984875249664038e-01
5.309572333227317031e-01
5.999453254141583480e-01
6.028901300515366879e-01
1.270564886555204831e+00
1.787198290648012167e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
6.482309407527394818e+00
7.145748498957765094e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
3.654955274171464819e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_SSPRK_P3_TAUU.txt <==
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01
3.162277660168379191e-06
6.951927961775605607e-06
1.528306732658768724e-05
3.359818286283781333e-05
7.386199822079358448e-05
1.623776739188721036e-04
3.569698846826066356e-04
7.847599703514615077e-04
1.725210549942040933e-03
3.792690190732249909e-03
8.337822234717890899e-03
1.832980710832435647e-02
4.029611320200403995e-02
8.858667904100832324e-02
1.947483039908757263e-01
4.281332398719395749e-01
9.412049672680670165e-01
2.069138081114790140e+00
4.548777947003777911e+00
1.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_CIP_SSPRK_P3_maxeps.txt <==
7.021666937153394317e-13
1.123466709944542404e-12
9.128167018299408674e-13
9.128167018299408674e-13
1.193683379316076115e-12
5.617333549722716059e-13
1.193683379316076115e-12
7.021666937153394317e-13
1.053250040573008491e-12
7.723833630868732436e-13
7.021666937153394317e-13
9.128167018299408674e-13
1.123466709944542404e-12
2.134676234209940503e+03
5.182146394440396762e+03
7.877249460261978129e+03
1.045648301643392551e+04
1.298693005249243470e+04
1.549575417992146140e+04
1.799484308398422945e+04
1.037268701638057264e-12
6.223612209828348024e-13
1.140995571801862626e-12
8.298149613104460330e-13
1.348449312129473352e-12
5.186343508190291367e-13
9.854052665561544812e-13
7.779515262285432506e-13
5.186343508190291367e-13
4.149074806552234204e-13
8.298149613104460330e-13
4.149074806552234204e-13
8.298149613104460330e-13
2.501760301608118880e+03
4.609104403452882252e+03
6.557405750469813938e+03
8.445027932346501984e+03
1.030637956801173459e+04
1.215599388078448646e+04
1.400030831775755178e+04
6.512252814564387598e-13
8.427621289436261314e-13
9.959916069333757864e-13
1.072606345928250816e-12
9.193768679385009589e-13
4.596884339692510853e-13
4.596884339692510853e-13
8.427621289436261314e-13
6.895326509538762746e-13
6.129179119590012451e-13
5.746105424615637304e-13
7.661473899487512030e-13
6.891693972313341874e+02
2.470154942022292289e+03
3.965958328589718803e+03
5.383095837080164529e+03
6.767964217537557488e+03
8.138627622214342409e+03
9.502910542299270674e+03
1.086430652137631114e+04
2.829458857663018547e-13
2.829458857663018547e-13
4.527134172260826948e-13
5.941863601092331930e-13
6.507755372624932711e-13
5.941863601092331930e-13
3.678296514961922747e-13
3.961242400728224653e-13
1.980621200364113841e-13
3.678296514961922747e-13
2.546512971896717146e-13
5.375971829559730139e-13
1.069982237553664163e+03
2.260426845297909040e+03
3.336172619404338093e+03
4.371324139531989204e+03
5.389161164204389024e+03
6.399296466496935864e+03
7.405959795214368569e+03
8.411049896565313247e+03
3.134842276657719425e-13
3.970800217099775919e-13
3.134842276657719425e-13
4.179789702210290547e-13
4.597768672431317784e-13
2.298884336215661416e-13
4.388779187320803661e-13
5.642716097983886382e-13
2.925852791547204796e-13
3.761810731989261795e-13
2.507873821326176045e-13
2.808649700240984259e+01
1.146656143233279408e+03
1.980683203090444522e+03
2.760495988520591709e+03
3.518895351576568373e+03
4.267953493524326404e+03
5.012828268056493471e+03
5.755812402959257270e+03
6.497938954470077988e+03
2.469820956383583427e-13
3.550367624801398084e-13
1.852365717287688328e-13
3.550367624801398084e-13
3.241640005253451544e-13
2.778548575931530977e-13
2.315457146609609905e-13
1.234910478191792723e-13
2.624184766157556949e-13
2.624184766157556949e-13
6.174552390958967403e-14
4.086877920205835153e+02
1.091691818653216842e+03
1.687344139434358112e+03
2.255620904016647728e+03
2.812462410151083532e+03
3.364246684636244936e+03
3.913755816106982820e+03
4.462234887584225362e+03
5.010246378079770693e+03
1.710242916432028796e-13
1.824259110860830480e-13
2.166307694147235785e-13
1.938275305289632165e-13
3.078437249577647744e-13
1.482210527574425176e-13
1.482210527574425176e-13
5.700809721440103140e-14
5.700809721440103140e-14
2.052291499718433849e-13
6.840971665728122506e-14
5.111375051316658755e+02
9.793198414906510152e+02
1.409244149403195024e+03
1.824891659660885125e+03
2.234387710721399799e+03
2.641139501459480925e+03
3.046652856370634254e+03
3.451604806409869070e+03
3.856301775755979634e+03
9.263610345046012328e-14
1.852722069009200446e-13
1.094790313505437557e-13
1.347434232006692106e-13
9.263610345046012328e-14
1.263219592506273881e-13
1.094790313505437557e-13
1.094790313505437557e-13
1.263219592506273881e-13
1.179004953005855908e-13
1.109905915900297941e+02
5.163097191513462576e+02
8.473885600005629612e+02
1.159775874914069618e+03
1.464587492125561084e+03
1.766074867392053875e+03
2.066070748955625731e+03
2.365392085970375319e+03
2.664407363192380672e+03
2.963283578168280656e+03
3.732156931766805819e-14
8.086340018828072860e-14
1.119647079530040294e-13
9.952418484711471667e-14
9.952418484711471667e-14
9.952418484711471667e-14
1.057444464000593667e-13
8.708366174122539129e-14
5.598235397650207152e-14
6.220261552944674052e-14
2.123106743395027820e+02
4.780308594614468802e+02
7.156393626910715966e+02
9.436567143974501732e+02
1.167613858649949862e+03
1.389769231569908243e+03
1.611113092561768099e+03
1.832089379752614377e+03
2.052898780173878549e+03
2.273632331696006077e+03
7.351055164103522753e-14
6.891614216347053212e-14
8.269937059616461835e-14
6.891614216347053212e-14
6.891614216347053212e-14
1.332378748493761669e-13
2.756645686538824188e-14
7.810496111859992294e-14
1.378322843269412567e-14
6.891614216347053212e-14
2.368216827496800931e+02
4.218753853519392010e+02
5.938906090188514781e+02
7.608591869521912940e+02
9.256383664124806501e+02
1.089438999108145936e+03
1.252797746799248216e+03
1.415956129103692092e+03
1.579023498917661755e+03
1.742049495660924777e+03
9.841215675066943239e-14
2.036113587944890031e-14
2.714818117259852743e-14
7.465749822464584158e-14
2.036113587944890031e-14
3.732874911232295865e-14
5.090283969862220028e-14
4.750931705204739619e-14
3.393522646574815456e-14
7.522587053960062065e+01
2.293563616058471837e+02
3.611355680338688217e+02
4.863758055633759909e+02
6.089230747835182456e+02
7.302850815318180366e+02
8.511148855773775495e+02
9.717039359826684404e+02
1.092183739660117226e+03
1.212613903783868864e+03
1.333021499146190536e+03
3.007828364202382212e-14
4.261090182620038943e-14
3.007828364202382212e-14
4.511742546303570163e-14
3.509133091569445283e-14
4.762394909987101383e-14
3.258480727885913432e-14
4.010437818936507723e-14
5.013047273670632603e-14
1.032674241594928901e+02
2.077185686968975631e+02
3.026686738903056266e+02
3.942130742621919239e+02
4.843082235686458148e+02
5.737599840697698710e+02
6.629219969793651899e+02
7.519527826048237102e+02
8.409239915306626472e+02
9.298681240185993602e+02
1.018799944912035471e+03
2.221642132851687954e-14
4.073010576894756989e-14
3.147326354873222945e-14
1.481094755234459267e-14
2.406778977255994889e-14
4.258147421299063293e-14
2.777052666064609075e-14
3.702736888086143750e-14
1.259824115869532868e+01
1.072999491646765904e+02
1.808348192469969149e+02
2.497481344109812937e+02
3.168505804594310007e+02
3.831687518903098635e+02
4.491369937718032475e+02
5.149473638348549684e+02
5.806861817596903848e+02
6.463925051942267146e+02
7.120840584909665267e+02
7.777688954246497133e+02
1.093966181759544115e-14
2.871661227118798884e-14
1.504203499919372527e-14
2.598169681678914118e-14
1.230711954479486972e-14
2.734915454398856816e-14
2.187932363519086021e-14
1.777695045359257925e-14
4.063428742945017547e+01
1.007200912558355270e+02
1.533688416811710624e+02
2.036303227554074908e+02
2.529166431253817962e+02
3.017768518256471566e+02
3.504464484461196889e+02
3.990299718464989951e+02
4.475744702025511970e+02
4.961012430885887738e+02
5.446199584380960914e+02
5.931350097052063575e+02
1.414044242987806205e-14
9.090284419207330338e-15
1.616050563414635348e-14
2.525079005335365068e-14
1.313041082774391476e-14
2.020063204268293317e-14
1.515047403201220619e-14
2.020063204268293317e-14
4.811397482348591126e+01
8.961762532050154562e+01
1.276757573980655138e+02
1.644596786003563125e+02
2.007138029471763048e+02
2.367356736971253781e+02
2.726535793284692204e+02
3.085245303821778862e+02
3.443741915178215436e+02
3.802141824576796125e+02
4.160497775519454535e+02
4.518833736753074390e+02
8.502868703022928187e+00
8.473007424313800939e+00
8.407034061859150142e+00
8.260486070852042673e+00
7.933883946228045936e+00
7.185309664160707044e+00
5.469948551996545838e+00
1.160962959882836998e+01
4.768661537887458479e+01
7.713247992280564347e+01
1.048139546687782939e+02
1.318006841251699370e+02
1.584975145525493190e+02
1.850673899685214110e+02
2.115804894786962791e+02
2.380679602276287596e+02
2.645438134798212673e+02
2.910143905268816411e+02
3.174825692669585919e+02
3.439496574263508251e+02
1.466833341189521711e+01
1.465373222825445509e+01
1.462105579517099052e+01
1.454643614205128088e+01
1.436982322682129087e+01
1.391842379832508669e+01
1.262113859112812797e+01
1.979533864508927010e+01
4.372452323232703719e+01
6.489590825061179657e+01
8.511545222144961542e+01
1.049498551064447298e+02
1.246245657493696939e+02
1.442296772495532764e+02
1.638037425765929811e+02
1.833638109378079832e+02
2.029175381560044116e+02
2.224683862462070181e+02
2.420179257838742046e+02
2.615668703172925689e+02
1.642616928580536850e+01
1.641774828338117942e+01
1.639876848785705121e+01
1.635478818309186266e+01
1.624722277099281342e+01
1.595978246572234127e+01
1.507871840755175974e+01
2.163429066248421861e+01
3.836031383960032315e+01
5.370509190764960294e+01
6.851861650132880754e+01
8.311535334491020421e+01
9.762350252146872265e+01
1.120933716482800691e+02
1.265462386730556119e+02
1.409914561153507577e+02
1.554332113091547001e+02
1.698733951922430379e+02
1.843128650630509071e+02
1.987520102990165185e+02
1.618518573577050290e+01
1.618030550491865682e+01
1.616922319880911019e+01
1.614315180306203601e+01
1.607758834800890924e+01
1.589362423214756248e+01
1.530025398654774449e+01
2.077403154158569265e+01
3.270642293258399746e+01
4.388748838884868064e+01
5.476393382849177982e+01
6.551642516701609509e+01
7.621937809811119280e+01
8.690119475518656600e+01
9.757368339883899466e+01
1.082419878931986830e+02
1.189084012794220087e+02
1.295739569574194547e+02
1.402391230030713984e+02
1.509041119212066064e+02
1.494876269163868798e+01
1.494597148009505538e+01
1.493957199563837435e+01
1.492423128765315354e+01
1.488435982745633979e+01
1.476698021454514098e+01
1.436747061558949845e+01
1.872553362451595049e+01
2.733244070949894322e+01
3.550984407809905719e+01
4.350821269340367792e+01
5.143448360613096071e+01
5.933278734671615240e+01
6.721936439230897520e+01
7.510081191949652180e+01
8.297996835307729668e+01
9.085809133802284521e+01
9.873574603274093420e+01
1.066131880854770202e+02
1.144905334892305007e+02


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_RK_P1_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_RK_P1_ERROR.txt <==
1.033078084623119258e-01
1.033078092701048972e-01
1.033078131685831597e-01
1.033078321408652661e-01
1.033079239196110360e-01
1.033083675789705086e-01
1.033105117012192570e-01
1.033208675621019035e-01
1.033707627374699928e-01
1.036087636182704552e-01
1.047035925186450278e-01
1.092217734926120842e-01
1.235185779840957954e-01
1.984900279608158291e-01
2.956517882273120845e-01
3.273060704810296651e-01
3.342411512203023460e-01
3.366093748261056451e-01
3.419290814971405190e-01
3.702775953237122386e-01
1.032932329460573007e-01
1.032932337182170951e-01
1.032932376232275073e-01
1.032932565698927302e-01
1.032933482851841611e-01
1.032937918194435784e-01
1.032959357196885503e-01
1.033062913420638440e-01
1.033561872041620228e-01
1.035941954204125659e-01
1.046890679588115269e-01
1.092074655785876952e-01
1.235051657860131019e-01
1.984818666931510434e-01
2.956527571104951013e-01
3.273405464392734610e-01
3.344407524530730313e-01
3.376540429064472382e-01
3.475917370854643140e-01
4.045380986175118876e-01
1.032665170685970885e-01
1.032665178497446101e-01
1.032665217120986301e-01
1.032665405885661719e-01
1.032666321484756039e-01
1.032670753609553765e-01
1.032692186466581535e-01
1.032795733785010356e-01
1.033294695034578797e-01
1.035674889790562797e-01
1.046624367409444839e-01
1.091812214326616098e-01
1.234805448700954378e-01
1.984668487248298918e-01
2.956545134942678010e-01
3.274041332560340134e-01
3.348119960800250428e-01
3.396316097888055774e-01
3.587109956227370056e-01
4.754686907203936053e-01
1.032175500844994542e-01
1.032175508181437384e-01
1.032175546111744058e-01
1.032175733071006574e-01
1.032176644741397975e-01
1.032181068622339132e-01
1.032202485108646289e-01
1.032306004857272974e-01
1.032804946195455403e-01
1.035185293055931044e-01
1.046136031192429761e-01
1.091330723625124899e-01
1.234353248332862169e-01
1.984391756801678064e-01
2.956576841009189160e-01
3.275216687966811535e-01
3.355060395767882064e-01
3.434170835188617987e-01
3.810062486491477829e-01
6.212194070722385497e-01
1.031278119750220768e-01
1.031278126303681458e-01
1.031278162154994765e-01
1.031278344502069011e-01
1.031279246079437745e-01
1.031283647552813931e-01
1.031305014335936465e-01
1.031408428771527636e-01
1.031907223570661669e-01
1.034287714475921049e-01
1.045240469215645424e-01
1.090447089002963693e-01
1.233522147639162514e-01
1.983880901320367873e-01
2.956633737273174356e-01
3.277395690369578340e-01
3.368125730402452556e-01
3.507701706199020664e-01
4.267096622815738649e-01
9.619982305000309708e-01
1.029634080567861792e-01
1.029634084755440687e-01
1.029634115459514832e-01
1.029634286571661506e-01
1.029635163664792685e-01
1.029639512531608792e-01
1.029660769516318047e-01
1.029763970862161704e-01
1.030262423422433626e-01
1.032642794316209200e-01
1.043598497700793104e-01
1.088825432018849376e-01
1.231993900123059538e-01
1.982935854308355283e-01
2.956735296785757416e-01
3.281451889571429525e-01
3.392950830629385406e-01
3.653221752178476556e-01
5.215494311002306649e-01
1.405800738766617597e+00
1.026621605422790989e-01
1.026621603816075395e-01
1.026621621746570123e-01
1.026621764888445837e-01
1.026622580919590716e-01
1.026626797788831869e-01
1.026647775304948551e-01
1.026750414088127422e-01
1.027247880398445556e-01
1.029627290795216699e-01
1.040586615247876129e-01
1.085846946762921844e-01
1.229179418873538182e-01
1.981181905468104021e-01
2.956914433287498034e-01
3.289043396124829988e-01
3.440705759021153720e-01
3.947613109310550983e-01
7.306272596150249488e-01
1.833246040274491895e+00
1.021111752128443795e-01
1.021111736042187162e-01
1.021111722183674075e-01
1.021111795516067428e-01
1.021112458218071534e-01
1.021116338700290005e-01
1.021136580472526839e-01
1.021237627790095165e-01
1.021731854377821297e-01
1.024106452823048824e-01
1.035067164460409667e-01
1.080378874544543483e-01
1.223993798226455654e-01
1.977912489660568762e-01
2.957224612981467771e-01
3.303355053792237372e-01
3.534059276415343342e-01
4.555467882274087943e-01
1.134572056852216182e+00
2.196030837204112629e+00
1.011049018525504578e-01
1.011048966577587221e-01
1.011048873864002079e-01
1.011048773794944872e-01
1.011049055266026314e-01
1.011052097494156005e-01
1.011070496047528494e-01
1.011167497447238162e-01
1.011653022751573955e-01
1.014011550997405697e-01
1.024959905863383619e-01
1.070339865307855520e-01
1.214426363625966537e-01
1.971795496150305083e-01
2.957758655737042774e-01
3.330611810145321372e-01
3.720270327657751452e-01
5.812245405305508372e-01
1.582056960423333880e+00
2.534329442212512440e+00
9.927525878360531075e-02
9.927524468701932892e-02
9.927521584425216816e-02
9.927516281282426636e-02
9.927509637483103444e-02
9.927519266178692903e-02
9.927657543324282241e-02
9.928527176297839707e-02
9.933164012292637624e-02
9.956308515355410949e-02
1.006521062804212469e-01
1.051959178207414053e-01
1.196792171473052974e-01
1.960292688409186745e-01
2.958668370588243279e-01
3.383224439098713177e-01
4.100200469654180502e-01
8.760635223229567004e-01
1.985434675635072033e+00
2.805000326799603094e+00
9.598853220958040999e-02
9.598849601900745487e-02
9.598841858075847500e-02
9.598825859981090225e-02
9.598795648468443076e-02
9.598753195090585499e-02
9.598775673759246674e-02
9.599384611746340779e-02
9.603422313290545242e-02
9.625191351721644473e-02
9.731535055467044337e-02
1.018492433546988318e-01
1.164392312581175870e-01
1.938569721271429791e-01
2.960240902657582662e-01
3.486616210556262030e-01
4.888933972954034868e-01
1.310702199522556066e+00
2.337621852873653427e+00
3.020797143344554403e+00
9.023308181369200931e-02
9.023299088548579483e-02
9.023279306547692113e-02
9.023236821620092551e-02
9.023148273227171723e-02
9.022977049955971385e-02
9.022713925300895887e-02
9.022683006802421912e-02
9.025259716781976194e-02
9.043626878367122535e-02
9.142659315742242276e-02
9.586957575429208567e-02
1.105685764559437567e-01
1.897710851456912984e-01
2.963433892862666896e-01
3.694796800546035764e-01
6.504691260479658066e-01
1.746302209931716920e+00
2.647947554525735381e+00
3.194775394621803599e+00
8.105739928991198551e-02
8.105722297129583365e-02
8.105683541134700576e-02
8.105598367291104445e-02
8.105411252251856769e-02
8.105000531047719392e-02
8.104100655902644890e-02
8.102137137936657463e-02
8.097892042777105059e-02
8.088906750229100939e-02
8.159868206793757794e-02
8.570570316270897937e-02
1.003041707404659783e-01
1.821697419756063696e-01
2.971519607600049406e-01
4.126071058213475196e-01
1.026170448180869110e+00
2.121124019647043113e+00
2.894327394833060119e+00
3.336855254095986822e+00
6.894430551099216264e-02
6.894388886191538113e-02
6.894297299522920974e-02
6.894096000707600203e-02
6.893653682725468801e-02
6.892682337532840542e-02
6.890551985290879755e-02
6.885893054880648512e-02
6.875769278511568994e-02
6.854089221689982359e-02
6.809252894048228866e-02
7.044395286613214235e-02
8.392050028091310732e-02
1.686679816347328442e-01
2.999232517715001434e-01
5.045506178664819208e-01
1.473573804051263370e+00
2.463537909947847382e+00
3.091573628095129145e+00
3.454328876105653201e+00
6.008817609665359494e-02
6.008731543886386417e-02
6.008542350259345882e-02
6.008126490040945067e-02
6.007212563785282317e-02
6.005204834911308936e-02
6.000798024317504503e-02
5.991143864125787755e-02
5.970084086801289575e-02
5.924586850497205043e-02
5.828526364812986610e-02
5.637499751286052102e-02
6.376206375075704758e-02
1.467283703810146334e-01
3.104139708490469829e-01
7.231993286367421891e-01
1.890570984499731821e+00
2.746658337554572338e+00
3.251533295597360596e+00
3.552744869139630612e+00
8.026781113636714815e-02
8.027253577327081446e-02
8.028291637428988659e-02
8.030570798162110779e-02
8.035567256027878469e-02
8.046483589106355472e-02
8.070153868309891398e-02
8.120603380514472558e-02
8.223848428442170899e-02
8.414239704147286059e-02
8.665473376982031628e-02
8.532582301085822607e-02
6.943912178083397335e-02
1.191350313451742804e-01
3.513579488550288565e-01
1.183215961472784183e+00
2.253593441084380977e+00
2.975669797204391287e+00
3.383839369401452579e+00
3.636459045249395672e+00
1.615592519402544169e-01
1.615694402991755263e-01
1.615918327478294558e-01
1.616410332484620460e-01
1.617490652446173238e-01
1.619859331302145877e-01
1.625036180115196627e-01
1.636269455132579875e-01
1.660250156898283314e-01
1.709536433816627732e-01
1.802004748030621717e-01
1.938768613056428280e-01
1.997814320020862566e-01
2.486354248522398835e-01
7.283151579043418700e-01
1.758054303762228709e+00
2.615158411143502004e+00
3.168120042270317516e+00
3.497523533802907370e+00
3.709258481012144948e+00
2.342200755880561869e-01
2.342378785327467738e-01
2.342770124318660219e-01
2.343630249442699154e-01
2.345520215441701528e-01
2.349670617745638068e-01
2.358773095525434349e-01
2.378678337660686815e-01
2.421924264407334659e-01
2.514518035743245061e-01
2.706685584751173934e-01
3.083968432851172947e-01
3.786703982630459930e-01
5.431302600490965915e-01
1.889398434573347219e+00
2.746274129967669175e+00
3.091837703492961609e+00
3.355797464748738079e+00
3.602900740420222458e+00
3.774381461737099208e+00
2.471163564885957287e-01
2.471137259045310675e-01
2.471079423121367857e-01
2.470952251155528190e-01
2.470672552058369165e-01
2.470057058274728323e-01
2.468701031999428752e-01
2.473282342865372740e-01
2.493588651223074271e-01
2.535985773945859667e-01
2.719160683123455491e-01
3.268950444327626270e-01
4.432850377944387854e-01
9.993972893244562616e-01
2.137915509013200044e+00
3.219745732277432104e+00
3.699376528297741551e+00
3.692686678426026603e+00
3.713087466836281880e+00
3.833914550157876633e+00
3.320906745440076469e-01
3.320817657856812710e-01
3.320621802353198038e-01
3.320191205960964509e-01
3.319244445409311184e-01
3.317162414355227518e-01
3.312582007350433067e-01
3.302496589598407639e-01
3.280248036598411576e-01
3.230964857025850900e-01
3.122528247220156539e-01
2.909671287231776482e-01
2.848478884415973633e-01
1.417271702701548008e+00
2.418046028746077880e+00
3.258585971061619180e+00
3.800497538112198370e+00
4.002123555936436539e+00
4.040275224510311958e+00
3.947063986884303599e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_RK_P1_IRES.txt <==
2.197690636163098787e-01
2.197599812937159613e-01
2.197400356066809834e-01
2.196962877673090397e-01
2.196005987797916004e-01
2.193925819978081448e-01
2.189465777489399412e-01
2.180203000736193886e-01
2.162416575371864935e-01
2.135263442344600693e-01
2.127117648332599864e-01
2.428440608674860557e-01
3.543904444798933739e-01
4.714154765383156143e-01
5.631813477148334135e-01
6.494977718934781263e-01
7.203289358127782371e-01
7.746315901330205200e-01
8.168671210298525942e-01
8.501842534728647482e-01
2.197506992241796686e-01
2.197416172267521450e-01
2.197216722571681824e-01
2.196779260078929319e-01
2.195822405774237596e-01
2.193742319121614881e-01
2.189282469365305128e-01
2.180020184824612017e-01
2.162235165642204249e-01
2.135086597503746686e-01
2.126956641615045940e-01
2.428343638314425512e-01
3.543902159144051156e-01
4.714162769428177358e-01
5.631828919581927106e-01
6.494988835659462056e-01
7.203294943832975195e-01
7.746318566115030224e-01
8.168672401439688313e-01
8.501842991496378898e-01
2.197170686063617817e-01
2.197079871770134529e-01
2.196880434611325761e-01
2.196442999913563454e-01
2.195486207843676540e-01
2.193406263459606320e-01
2.188946752722777667e-01
2.179685339330120764e-01
2.161902830776400719e-01
2.134762490889668130e-01
2.126661306451142763e-01
2.428165288980524972e-01
3.543897486716574563e-01
4.714177221011101038e-01
5.631857159092839016e-01
6.495009223900133355e-01
7.203305197901856971e-01
7.746323460812523098e-01
8.168674590271655100e-01
8.501843831232057669e-01
2.196555029374577528e-01
2.196464224800124265e-01
2.196264809096779014e-01
2.195827421996636719e-01
2.194870736641706677e-01
2.192791036880898103e-01
2.188332112190481127e-01
2.179072218534106042e-01
2.161294146125689042e-01
2.134168544052252869e-01
2.126119456118337470e-01
2.427836904133193474e-01
3.543887733392198092e-01
4.714203166446699345e-01
5.631908756395223037e-01
6.495046623454707735e-01
7.203324032195688176e-01
7.746332458172145996e-01
8.168678616106135326e-01
8.501845376696771650e-01
2.195428552439137593e-01
2.195337763957792288e-01
2.195138383797143600e-01
2.194701075624991005e-01
2.193744567606543405e-01
2.191665276143665575e-01
2.187207337884505554e-01
2.177950038689600298e-01
2.160179686656650277e-01
2.133080246358897702e-01
2.125125069366604613e-01
2.427231410512113718e-01
3.543866937620032687e-01
4.714249377798340190e-01
5.632002920148303504e-01
6.495115245561136064e-01
7.203358651756883724e-01
7.746349013939681782e-01
8.168686029898155621e-01
8.501848225209088783e-01
2.193368926825923493e-01
2.193278163564932604e-01
2.193078839150303105e-01
2.192641654988372601e-01
2.191685426637238754e-01
2.189606783988012895e-01
2.185150435837002192e-01
2.175897417656982857e-01
2.158140197774425784e-01
2.131086602893117743e-01
2.123299670620282520e-01
2.426112980551664300e-01
3.543821687833590972e-01
4.714330755972153675e-01
5.632174484726574226e-01
6.495241198212783340e-01
7.203422350051640333e-01
7.746379520564492527e-01
8.168699706257974702e-01
2.806481622099993523e+00
2.189607194650337596e-01
2.189516466972233621e-01
2.189317221340538466e-01
2.188880213069159808e-01
2.187924384409886402e-01
2.185846683257380296e-01
2.181392707532711361e-01
2.172146356740436990e-01
2.154410678258552314e-01
2.127435900496291721e-01
2.119947794442556266e-01
2.424042598782269464e-01
3.543721426963222787e-01
4.714471717955273644e-01
5.632486354097223646e-01
6.495472478919137593e-01
7.203539711507203069e-01
7.746435842957607454e-01
8.168724995491428720e-01
8.000000000000000000e+01
2.182747745603743073e-01
2.182657056571357113e-01
2.182457896932331609e-01
2.182021082703996251e-01
2.181065704765230151e-01
2.178989110982048061e-01
2.174538131134548247e-01
2.165301061056452425e-01
2.147598574323137666e-01
2.120755347086753506e-01
2.113791533788134669e-01
2.420200305196876511e-01
3.543495982927832855e-01
4.714709936795355993e-01
5.633051426154860319e-01
6.495897403386059477e-01
7.203756347849058495e-01
7.746540107832056155e-01
8.168771914809844770e-01
8.000000000000000000e+01
2.170270456069570975e-01
2.170179771099394750e-01
2.169980622319848118e-01
2.169543841285218599e-01
2.168588581341868438e-01
2.166512464302747798e-01
2.162063580186032730e-01
2.152836148657012172e-01
2.135178763855882234e-01
2.108544558181930928e-01
2.102484324540058735e-01
2.413050055353462009e-01
3.542983909233863304e-01
4.715097291909371990e-01
5.634070503130483853e-01
6.496678637714448090e-01
7.204157257307964857e-01
7.746733856332114199e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.147662555284808317e-01
2.147571707920211681e-01
2.147372205764235265e-01
2.146934665411066312e-01
2.145977820929174662e-01
2.143898629613277818e-01
2.139444960110401250e-01
2.130216492456648569e-01
2.112601992615236457e-01
2.086270438592676135e-01
2.081725499906605659e-01
2.399709257130270001e-01
3.541815985078609619e-01
4.715687843219843467e-01
5.635895894673873530e-01
6.498116124642446811e-01
7.204901811339005091e-01
7.747095838139559376e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.106960967482115477e-01
2.106869380275222248e-01
2.106668258586439912e-01
2.106227191357571416e-01
2.105262755241050221e-01
2.103167656085784265e-01
2.098682786069246964e-01
2.089403878440140305e-01
2.071765173006393512e-01
2.045782718980023451e-01
2.043666050794341604e-01
2.374773924410860659e-01
3.539162280916654524e-01
4.716485226979516554e-01
5.639132761831728846e-01
6.500763563201167328e-01
7.206291495202854502e-01
8.306540462900136035e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.034512802321270797e-01
2.034418656741583120e-01
2.034211924280985850e-01
2.033758587789280536e-01
2.032767495143409930e-01
2.030615321969795606e-01
2.026012358747466269e-01
2.016509423444729221e-01
1.998548947560077893e-01
1.972658847992010134e-01
1.974102310882036027e-01
2.328178398676931105e-01
3.533222138769160359e-01
4.717285225040598329e-01
5.644785771298318489e-01
6.505644675857696901e-01
7.208905990307263867e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.908473837744415480e-01
1.908371471413921883e-01
1.908146693808883965e-01
1.907653818932238676e-01
1.906576443190957093e-01
1.904237670378865488e-01
1.899239414494931499e-01
1.888939765466913223e-01
1.869577617807012537e-01
1.842272324401208750e-01
1.847792867277356643e-01
2.241484151364014354e-01
3.520349350140603573e-01
4.717296935632849242e-01
5.654431001285127323e-01
6.514665273276278867e-01
7.214223952306539900e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.701763709335402941e-01
1.701634574832289748e-01
1.701351006260307663e-01
1.700729156493895333e-01
1.699369553447445391e-01
1.696416683645550760e-01
1.690099269743716714e-01
1.677050584963434843e-01
1.652390810155049683e-01
1.617135713384347806e-01
1.622129094113005654e-01
2.118544101915354194e-01
3.494176924990674005e-01
4.714472967518418822e-01
5.670316401479572610e-01
6.531598537015017580e-01
5.105880742993512023e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.436084748452725324e-01
1.435864874783876477e-01
1.435381911851842940e-01
1.434322131329338335e-01
1.432001806499002272e-01
1.426946769534767345e-01
1.416056810075781158e-01
1.393203715084026240e-01
1.348311327122301839e-01
1.276165398761963110e-01
1.243747706391813562e-01
1.975891162233746057e-01
3.447734563598209290e-01
4.705312132942445769e-01
5.695257884483651001e-01
6.570400859999120380e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.666654591700817700e-01
1.665977650686917555e-01
1.664490314019714534e-01
1.661224654988729121e-01
1.654065276926780792e-01
1.638422507337103651e-01
1.604505256055324403e-01
1.532289161847905090e-01
1.386617506647965237e-01
1.195628352581429993e-01
1.010097920634631802e-01
1.864772875739895419e-01
3.394277719504136814e-01
4.690503969634928216e-01
5.733713784609488773e-01
1.149932852792044047e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.344297437458836120e-01
4.343343851513740694e-01
4.341248293357354293e-01
4.336645291703798422e-01
4.326544737092731796e-01
4.304429941411044847e-01
4.256249392068193194e-01
4.152445330491972841e-01
3.934540756068395373e-01
3.506135352233064051e-01
2.818536448505831737e-01
2.465863982978900582e-01
3.501595007246849356e-01
4.711412550202942473e-01
5.820874806660346623e-01
8.690599618409853733e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.098688731531982432e+00
1.098526948612212450e+00
1.098171369915701634e+00
1.097390072757328250e+00
1.095674429326483956e+00
1.091912216279205872e+00
1.083687029471573027e+00
1.065825264873931255e+00
1.027622075911303723e+00
9.487641873340338927e-01
7.999989393631057322e-01
5.871411000682612569e-01
4.901497410214412653e-01
5.682186146626254653e-01
1.699959170837998856e+00
3.352086271560062158e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.619585384668624339e+00
2.619340873518950286e+00
2.618803407421404827e+00
2.617622162078356407e+00
2.615026849280153165e+00
2.609328721216229496e+00
2.596837732472182303e+00
2.569550610776067945e+00
2.510401715763567854e+00
2.384454715155774895e+00
2.127641522835102439e+00
1.662910654921588627e+00
1.231159767076428491e+00
2.400768054164627241e+00
7.850191827400406552e+00
6.246877290189556220e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.935426495771717548e+00
4.935170781263798823e+00
4.934608649520202839e+00
4.933373004145956919e+00
4.930657251857585521e+00
4.924690259169514306e+00
4.911588443192107967e+00
4.882863169565019312e+00
4.820093882568882826e+00
4.683991791198140575e+00
4.394491538494564864e+00
3.811066492118210469e+00
3.101980404746710107e+00
8.733550118579648469e+00
1.431743532622451731e+01
6.331028450456270207e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_RK_P1_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_RK_P1_maxeps.txt <==
3.510833468576699178e-13
4.915166856007377940e-13
3.510833468576699178e-13
2.106500081146019911e-13
3.510833468576699178e-13
3.510833468576699178e-13
9.999999999999999791e-17
3.510833468576699178e-13
4.915166856007377940e-13
2.106500081146019911e-13
7.021666937153401385e-14
3.510833468576699178e-13
7.021666937153401385e-14
3.510833468576699178e-13
2.106500081146019911e-13
2.106500081146019911e-13
2.106500081146019911e-13
7.021666937153401385e-14
7.131261279780690074e+02
1.885750506177082343e+03
5.186343508190296542e-14
5.186343508190296542e-14
3.111806104914176537e-13
5.186343508190296542e-14
1.037268701638059182e-13
1.037268701638059182e-13
1.037268701638059182e-13
2.074537403276117859e-13
2.074537403276117859e-13
3.111806104914176537e-13
9.999999999999999791e-17
5.186343508190291367e-13
9.999999999999999791e-17
1.037268701638059182e-13
3.111806104914176537e-13
2.074537403276117859e-13
3.111806104914176537e-13
7.930270903346449352e+00
8.669068232191762036e+02
1.708563873265088432e+03
2.298442169846257446e-13
1.532294779897505132e-13
7.661473899487526924e-14
9.999999999999999791e-17
7.661473899487526924e-14
1.532294779897505132e-13
7.661473899487526924e-14
7.661473899487526924e-14
7.661473899487526924e-14
1.149221084923128975e-13
3.830736949743764093e-14
2.298442169846257446e-13
1.532294779897505132e-13
1.532294779897505132e-13
7.661473899487526924e-14
1.149221084923128975e-13
7.661473899487526924e-14
2.387722868146813937e+02
8.854443254742249110e+02
1.489204300936391519e+03
9.999999999999999791e-17
9.999999999999999791e-17
8.488376572989063465e-14
1.414729428831510031e-13
8.488376572989063465e-14
9.999999999999999791e-17
1.414729428831510031e-13
5.658917715326042520e-14
8.488376572989063465e-14
1.414729428831510031e-13
1.131783543065208252e-13
1.131783543065208252e-13
1.414729428831510031e-13
1.697675314597812188e-13
2.829458857663021576e-14
8.488376572989063465e-14
2.829458857663021576e-14
3.618940340833567575e+02
8.293755780739852526e+02
1.264377894670228898e+03
2.089894851105149439e-14
2.089894851105149439e-14
4.179789702210298246e-14
9.999999999999999791e-17
2.089894851105149439e-14
6.269684553315446423e-14
6.269684553315446423e-14
2.089894851105149439e-14
4.179789702210298246e-14
2.089894851105149439e-14
4.179789702210298246e-14
8.359579404420595230e-14
2.089894851105149439e-14
4.179789702210298246e-14
1.044947425552574278e-13
1.044947425552574278e-13
5.157020055492533572e+01
4.033251995392359959e+02
7.384180932305606575e+02
1.053436590268195459e+03
4.438993768385524012e-09
4.630914293219225868e-14
6.174552390958967403e-14
1.234910478191792723e-13
6.174552390958967403e-14
9.999999999999999791e-17
3.087276195479484332e-14
1.543638097739742166e-14
4.630914293219225868e-14
6.174552390958967403e-14
1.234910478191792723e-13
9.261828586438449211e-14
9.999999999999999791e-17
7.718190488698707676e-14
3.087276195479484332e-14
7.718190488698707676e-14
1.364700322380022328e+02
3.954307251887274788e+02
6.361677428408831929e+02
8.653350279282499287e+02
1.278083766543822714e-05
2.083894618277821437e-07
9.999999999999999791e-17
3.420485832864062515e-14
2.280323888576041571e-14
2.280323888576041571e-14
9.999999999999999791e-17
3.420485832864062515e-14
3.420485832864062515e-14
3.420485832864062515e-14
3.420485832864062515e-14
4.560647777152082512e-14
9.999999999999999791e-17
2.280323888576041571e-14
9.999999999999999791e-17
5.700809721440103140e-14
1.757279377952215782e+02
3.618838759259456310e+02
5.356903483595505122e+02
7.030188520867320676e+02
9.703475232789832258e-05
3.990841437100122092e-05
1.986954543630544617e-06
2.526439185012551169e-14
5.052878370025101076e-14
5.052878370025101076e-14
5.052878370025101076e-14
2.526439185012551169e-14
8.421463950041839859e-15
3.368585580016734682e-14
4.210731975020917563e-14
2.526439185012551169e-14
8.421463950041839859e-15
1.684292790008367656e-14
3.368585580016734682e-14
4.169703178262663812e+01
1.840144657748884072e+02
3.174851235742639801e+02
4.435926585754256166e+02
5.661204466063567224e+02
5.680650681960765832e-04
2.882512622751867053e-04
1.206320800530038238e-04
1.158929775773911455e-05
1.866078465883403541e-14
5.598235397650207152e-14
2.488104621177871072e-14
2.488104621177871072e-14
3.732156931766805819e-14
2.488104621177871072e-14
2.488104621177871072e-14
1.244052310588935852e-14
3.110130776472338288e-14
2.488104621177871072e-14
1.866078465883403541e-14
7.136847352772710451e+01
1.747138671162098547e+02
2.707812254772023834e+02
3.626658988857494137e+02
4.525848202402876836e+02
1.891789010435903284e-03
1.488642831178916366e-03
8.282997815062279013e-04
3.499444137623817608e-04
5.386062344504282008e-05
1.837763791025883213e-14
9.188818955129417640e-15
9.999999999999999791e-17
1.378322843269412567e-14
2.756645686538824188e-14
2.297204738782353700e-14
2.297204738782353700e-14
3.675527582051764532e-14
4.594409477564709609e-15
5.898500566850207960e+00
8.274906166977622490e+01
1.568582604124718785e+02
2.263587229916738011e+02
2.935323535545871323e+02
3.596299115156396056e+02
5.252443290842683139e-03
4.791365364194787729e-03
3.879154698811376929e-03
2.331534961400450693e-03
1.003039137723092103e-03
2.115013434204772024e-04
3.393522646574818690e-15
1.018056793972445331e-14
1.018056793972445331e-14
6.787045293149636591e-15
1.357409058629927003e-14
1.018056793972445331e-14
1.357409058629927003e-14
1.357409058629927003e-14
2.555844372996065061e+01
8.269860133467254570e+01
1.358968667669679462e+02
1.864139926219286565e+02
2.356492407773562547e+02
2.842963803568251251e+02
1.364002349710365103e-02
1.313293855141388009e-02
1.209225324390672540e-02
1.001755764637111273e-02
6.382615540928308559e-03
2.776067787009377924e-03
7.497684283088636853e-04
1.760725074223113272e-09
7.519570910505963419e-15
5.013047273670642542e-15
7.519570910505963419e-15
2.005218909468255439e-14
1.002609454734128193e-14
1.253261818417660202e-14
3.535149909601296514e+01
7.652251178253176533e+01
1.148906896423097805e+02
1.517515596655309480e+02
1.879095767182007251e+02
2.237464416346174119e+02
3.441942176607971221e-02
3.389451941965656440e-02
3.275142373465177170e-02
3.037921600113485318e-02
2.562769680169728337e-02
1.716379766621837361e-02
7.603024356316191723e-03
2.454897904687866009e-03
1.414666540316943494e-05
7.405473776172299490e-15
1.110821066425844766e-14
7.405473776172299490e-15
1.295957910830152016e-14
6.837687788305276015e+00
3.809901271587291660e+01
6.760980134321945911e+01
9.542212543232437838e+01
1.223999201792675962e+02
1.489932625390401597e+02
1.754113085063347910e+02
8.562937650952147373e-02
8.507867989967493605e-02
8.387593016321576167e-02
8.126128129889463592e-02
7.578509595305939206e-02
6.478098782956510926e-02
4.493712279596377007e-02
2.028327385921364912e-02
7.435144562416835627e-03
2.079386359977989274e-04
5.469830908797722941e-15
5.469830908797722941e-15
9.999999999999999791e-17
1.388801039553448113e+01
3.672467128279300397e+01
5.794494350587426368e+01
7.819397356760157436e+01
9.798431039983577762e+01
1.175646154723895620e+02
1.370492598661145394e+02
2.097238972104093213e-01
2.091435464360361374e-01
2.078676496860521472e-01
2.050781315431228491e-01
1.990188219369449785e-01
1.862623121921840874e-01
1.605708407694793338e-01
1.139123704131883574e-01
5.256042468645966831e-02
2.145062979677706677e-02
1.280477293986859296e-03
2.020063204268297340e-15
1.544406808618503935e-01
1.688286335400814764e+01
3.327399165784630242e+01
4.861031820501379741e+01
6.340472833445976164e+01
7.794792712076572627e+01
9.237645663357231740e+01
1.067527898751581006e+02
4.949953588797120219e-01
4.943928429519342527e-01
4.930681630553633288e-01
4.901554486619160711e-01
4.837882748862170068e-01
4.699417938719429033e-01
4.408138570673750811e-01
3.819994149957701146e-01
2.746874542178191492e-01
1.312259113796403198e-01
5.714462240722340686e-02
5.378944687131659817e-03
4.650049789725655636e+00
1.724387806644713450e+01
2.900200119032837520e+01
4.013960176698898152e+01
5.097822942475238506e+01
6.167952865598146417e+01
7.231824425032584713e+01
8.292848140506289667e+01
1.061204249688461498e+00
1.060640942716109203e+00
1.059402431323810845e+00
1.056679012835008535e+00
1.050688559375543063e+00
1.037612788927161800e+00
1.009061741333577178e+00
9.494200388226752274e-01
8.282198159541827032e-01
6.044934574662468307e-01
3.080409111251384280e-01
1.400258321959745311e-01
7.047824936222371939e+00
1.615194872013757532e+01
2.462354505905840085e+01
3.274462159310056819e+01
4.070165563247887519e+01
4.858368835712983724e+01
5.643157071449459039e+01
6.426391571757191912e+01
1.882864907170486157e+00
1.882446883422864703e+00
1.881527845142558775e+00
1.879507158136102252e+00
1.875063541896657693e+00
1.865288195897433443e+00
1.844027466320427466e+00
1.797397172949996458e+00
1.701524645416210957e+00
1.506006366472600222e+00
1.138080166164985307e+00
1.004320909464037070e+00
7.854689856710419527e+00
1.438056712928385394e+01
2.051549893166640004e+01
2.645593504845293609e+01
3.230660954192627088e+01
3.811634286693033147e+01
4.390744299063205602e+01
4.969006636435145197e+01
2.639502568906296975e+00
2.639257132996086774e+00
2.638717608872038323e+00
2.637531718480068843e+00
2.634925614083539092e+00
2.629200994916039313e+00
2.616638781330417274e+00
2.589587389933933004e+00
2.530743933637534138e+00
2.415306072100959600e+00
2.190739291286814883e+00
2.657730732410398033e+00
7.700946307642718480e+00
1.238925889719731011e+01
1.685225290729252023e+01
2.120822917291911480e+01
2.551515823546766271e+01
2.979974456498696966e+01
3.407416474080256563e+01
3.834396028624574626e+01
3.056210035794375113e+00
3.056080851730822889e+00
3.055796922911113711e+00
3.055173067073001292e+00
3.053803190295224290e+00
3.050799440483578095e+00
3.044233909669487925e+00
3.030087739852436624e+00
3.000194299127018738e+00
2.940345586679865786e+00
2.836862944600012870e+00
3.422271784958142771e+00
7.047627107825098491e+00
1.043247868073092199e+01
1.369117291175043860e+01
1.689122548614181341e+01
2.006449753843623540e+01
2.322557827206464509e+01
2.638111257637046236e+01
2.953412385220001113e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_RK_P2_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_RK_P2_ERROR.txt <==
7.559508107225582085e-01
7.559493479448826658e-01
7.559422791988386070e-01
7.427685109442553335e-01
7.423334340256110275e-01
7.612472613760982165e-01
7.555124757585918172e-01
3.670704819070893521e+00
5.515953251972736948e-02
4.120714739967239193e-02
2.955448186744650402e-02
2.307242323254049890e-02
3.671454859419788497e-02
4.125309695727186893e-02
1.011337541705349535e-01
3.329090123886978003e-01
1.058532393860017073e+00
2.481878605655737431e+02
4.788784230858635027e+00
5.897702487575055663e+00
7.559508092405072821e-01
7.559493467866281735e-01
7.559422786969085539e-01
7.427685117692561789e-01
7.423334377624024594e-01
7.612472721774454776e-01
7.555125018865673781e-01
3.670704775566425937e+00
5.515951672817621249e-02
4.120709563890073701e-02
2.955439825775997564e-02
2.307251142937529267e-02
3.671477137673145874e-02
4.125355785897531768e-02
1.011344639600612466e-01
3.329078845945291909e-01
1.058500606500406116e+00
2.929887396116304785e+02
4.788784238292361550e+00
5.897702488271135302e+00
7.559508044151300732e-01
7.559493426405720085e-01
7.559422760060728885e-01
7.427685124139746797e-01
7.423334456094708989e-01
7.612472975836429567e-01
7.555125651807244047e-01
3.670704686366087266e+00
5.515949104694923416e-02
4.120698177922829664e-02
2.955420491304210431e-02
2.307272913139335122e-02
3.671532016821742184e-02
4.125469994674627744e-02
1.011362333136814201e-01
3.329050786822901897e-01
1.058419541944158881e+00
3.730665988236725461e+00
5.886511278051018259e+00
5.897702489867585385e+00
7.559507878530916658e-01
7.559493277026640978e-01
7.559422646734471618e-01
7.427685092673974587e-01
7.423334603635478590e-01
7.612473559389362210e-01
7.555127170373782119e-01
3.670704528096270458e+00
5.515947270810222375e-02
4.120674828815495960e-02
2.955377268957289083e-02
2.307326537620630821e-02
3.671666820552196842e-02
4.125752819189482806e-02
1.011406458865295316e-01
3.328980928975290299e-01
1.058210816993123693e+00
3.730666008774775388e+00
7.476660825999063320e+01
5.897702494337735857e+00
7.559507309376655160e-01
7.559492748676239771e-01
7.559422207816016703e-01
7.427684855736856884e-01
7.423334810768679182e-01
7.612474849653699804e-01
7.555130763218472767e-01
3.670704347544862856e+00
5.515957975087806830e-02
4.120633388222487425e-02
2.955286025542609024e-02
2.307458229251033166e-02
3.671996616991749646e-02
4.126452542262257911e-02
1.011516711073591063e-01
3.328806879030034027e-01
1.057666384291108708e+00
3.730666052179771874e+00
5.886511322781725397e+00
5.897702504737485363e+00
7.559505367780658958e-01
7.559490908151618171e-01
7.559420589467337193e-01
7.427683733779364417e-01
7.423334790222552160e-01
7.612477520395602992e-01
7.555139087136959475e-01
3.670704613330556310e+00
5.516035801493906349e-02
4.120586066048761292e-02
2.955113538715836013e-02
2.307780222824965671e-02
3.672798776033989882e-02
4.128181207673241315e-02
1.011792754059061133e-01
3.328372969707007467e-01
1.056221228582563620e+00
3.730666134327402794e+00
5.886511398282443963e+00
5.897702524649282907e+00
7.559498774274654442e-01
7.559484564841061349e-01
7.559414796175091267e-01
7.427679156576570962e-01
7.423332943535478901e-01
7.612482360689551975e-01
7.555157745813269043e-01
3.670707673803937698e+00
5.516401139398759146e-02
4.120655411838813897e-02
2.954867248456885184e-02
2.308562378299325313e-02
3.674733146366643277e-02
4.132442250871792844e-02
1.012485894924265717e-01
3.327291140461441921e-01
1.052293151963354711e+00
3.730666252316097609e+00
5.886511575849201705e+00
5.897702557526327105e+00
7.559476458850099556e-01
7.559462868388314716e-01
7.559394460918085201e-01
7.427661783080862223e-01
7.423322331023355369e-01
7.612488358404791988e-01
7.555197301316831648e-01
3.670723338522215329e+00
5.517885806867198206e-02
4.121455787403444787e-02
2.954868651557149978e-02
2.310443357210980805e-02
3.679337206952698613e-02
4.142907245368031982e-02
1.014232894250993167e-01
3.324597827488380286e-01
1.041264671643128636e+00
3.100899694434269804e+01
5.886511983771047340e+00
5.897702613976811392e+00
7.559401160381328255e-01
7.559389097771511690e-01
7.559324049123538058e-01
7.427598522491248856e-01
7.423275773626926144e-01
7.594016578391179495e-01
7.555272653799827154e-01
3.670789291495047291e+00
5.523507516781615140e-02
4.125553785533650486e-02
2.956936748981781743e-02
2.314895607466671557e-02
3.690071348656032146e-02
4.168453506714210610e-02
1.018656546180915917e-01
3.317929046008340488e-01
1.012616961919885483e+00
5.315700312629670243e+00
5.886512884178116245e+00
5.897702624283603257e+00
7.559147857401355974e-01
7.559139548644193685e-01
7.559082749370061860e-01
7.427374252235144914e-01
7.404595047833338883e-01
7.593903820006833172e-01
7.555382530512829709e-01
3.671043509212819078e+00
5.543932052183898895e-02
4.142807765620594440e-02
2.969020425645277697e-02
2.325161067601882667e-02
3.714248219696927172e-02
4.230166427239878679e-02
1.029919895545653302e-01
3.301679947893495504e-01
1.043488475948512351e+00
9.938469028532118443e+00
5.886514744198771965e+00
5.897702260101546301e+00
7.558298947141354196e-01
7.558299772654644144e-01
7.558263059009079354e-01
7.426594198192059126e-01
7.422412810368558267e-01
7.593366341389868879e-01
7.555394683858777105e-01
3.671975139968723489e+00
5.616129825283703442e-02
4.209295352389438860e-02
3.022348290067469051e-02
1.681932902486788506e-01
1.321025499871816056e+00
4.376483495653936406e-02
1.058768446665750568e-01
3.263924740215988218e-01
1.307484781174945043e+00
1.076030836781755617e+01
5.886518100754049243e+00
5.471374339787078434e+00
7.555469269387486975e-01
7.555491983213036278e-01
7.555503451695089190e-01
7.423922894095195124e-01
7.419982423209865452e-01
7.591177421228820776e-01
7.554602724941067438e-01
3.675307381481236035e+00
5.866099665327023649e-02
4.452791730913464169e-02
3.232615226325692009e-02
1.351510413526510579e+00
3.860119504388676709e-02
4.711396991593744948e-02
1.133012024647769150e-01
3.189635197827531687e-01
2.488961168878383923e+00
9.941548802003689289e+00
5.886522222268717464e+00
5.897689737658316389e+00
7.553747576566784971e-01
7.553818288978444428e-01
7.553936565055382468e-01
7.422532834075636909e-01
7.419160613390805015e-01
7.610945615121786911e-01
7.558248963298744849e-01
3.686818468887157696e+00
6.715971899655839850e-02
5.314342860382015310e-02
4.012195950690281704e-02
1.352838040626513250e+00
4.052344760576664234e-02
5.440078873929968944e-02
1.324082073484918187e-01
3.466495092318624960e-01
2.721545031263467695e+00
1.194286493100290336e+01
5.886518310893610995e+00
5.897649277313331773e+00
7.553451401282663680e-01
7.553629113042268362e-01
7.422812008598591582e-01
7.422888486541542319e-01
7.420768456176080052e-01
7.616010970371711597e-01
7.567697773727449784e-01
4.747607480740603236e+00
9.599087649687697288e-02
8.282527065019934520e-02
6.790360583141567818e-02
5.438385993790939565e+00
4.426246057702291209e-02
7.033838136249107031e-02
1.881241475339145430e-01
4.160109550358010444e-01
2.574063625558217439e+00
7.090712063781080765e+00
5.623288543539962880e+00
5.897498188577281475e+00
7.605972646204056664e-01
7.606322822759606916e-01
7.607078942376863662e-01
7.476187472985358351e-01
7.476774617357349051e-01
7.681687316643119878e-01
7.686544976467092338e-01
4.958173601498021554e+00
1.980109002371123195e-01
1.824585229802393183e-01
1.629393047313939802e-01
1.424239604267360515e-01
1.017084725930331723e-01
1.289780635721226865e-01
4.303720286217309066e-01
1.729477399842545005e+00
1.563297814125761853e+00
4.402845227062656797e+00
5.543167821813908880e+00
5.896955833629430543e+00
9.146401671719767146e-01
9.148514446725952709e-01
9.153126348710284299e-01
9.163104434681712540e-01
9.184166993750771946e-01
9.222399730654745609e-01
9.255888448850103645e-01
3.884330604975849699e+00
3.238570623477746491e+00
1.418452770426386289e+00
2.108263922631261611e+00
4.610979946343427005e-01
4.269313899028963077e-01
3.958519481150581387e-01
1.025592113043093168e+00
2.281363302540295734e+00
6.509164860632933980e+00
7.551279494938354375e+00
4.904981608925245595e+00
5.293503644223696902e+00
4.432519632055161196e+00
3.609500564497301944e+00
3.609464718840637243e+00
3.609451053797154696e+00
3.609716276801562262e+00
3.610988499038630728e+00
3.610720693439429141e+00
3.617770856767229315e+00
2.864130384285986874e+00
1.063013696282694820e+00
1.049739319132340976e+00
1.120900480002333888e+00
1.804716216495861225e+00
2.580693349529073366e+00
9.686452032991029526e+00
6.651447040941926403e+00
7.745272925901233840e+00
6.428193999174171225e+00
6.641560975583518101e+00
4.775272942750555139e+00
6.143829080443816260e+00
6.143589388060778589e+00
6.143080040032542044e+00
6.142044840015352669e+00
6.140158422574932828e+00
6.137056952085838901e+00
6.209576854687344216e+00
6.192591284029005827e+00
6.234977609411464172e+00
4.447927259888833085e+00
4.144053045369593846e+00
6.238495121915151209e+00
8.446581891702095390e+00
6.245372315329634105e+00
7.566192030393768420e+00
7.740895526294529816e+00
5.799735725488488924e+00
7.181586342111970112e+00
7.470230298004330471e+00
7.473478201986955227e+00
1.200635718709977873e+01
1.200468324119707120e+01
1.200100315447584620e+01
1.199313364129349857e+01
1.197810174953982276e+01
1.194505243420173102e+01
1.187233152389333313e+01
1.171104277500899471e+01
1.058331332862777963e+01
9.223153170595903561e+00
6.641129199251628812e+00
8.361854088257867801e+00
1.012788228851973571e+01
1.071850884468192433e+01
1.044662045752636281e+01
1.123396229551451597e+01
1.127624094061222770e+01
1.129535767516252598e+01
1.130403736163456507e+01
1.130805089898403537e+01
4.318537395589740591e+00
4.317942928357687116e+00
4.316635464941905198e+00
4.313758192046219797e+00
4.307417287295163710e+00
4.130723084169947157e+00
4.743431673349806310e+00
4.805126835413492614e+00
6.269635650261995430e+00
6.702219193149767662e+00
5.539716197777777573e+00
6.631069118891074865e+00
6.661871062216999206e+00
5.238672079970666751e+00
6.474861488185939429e+00
1.079733995481967668e+01
5.893666151998337099e+00
6.574956296786857557e+00
6.580344770312164471e+00
7.726329888227020604e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_RK_P2_IRES.txt <==
2.201542641526680999e+00
2.198700795474239911e+00
2.192486777789658170e+00
2.124978288936933524e+00
2.089061643583896899e+00
1.957022021754073027e+00
1.653069263495714036e+00
8.156143199260137422e+00
1.420209870324315449e-01
1.364745358834871525e-01
1.681007939419645048e-01
2.473555956490054164e-01
3.657142108411886583e-01
4.826004281475110846e-01
5.720957846420416937e-01
6.395822289483870104e-01
6.922509345622582799e-01
8.000000000000000000e+01
6.581499675598562860e+00
7.657782326660319328e+00
2.201542451361210517e+00
2.198700606438803273e+00
2.192486591218278047e+00
2.124978095088747576e+00
2.089061461477885295e+00
1.957021886245490228e+00
1.653069181389466902e+00
8.156119046707447140e+00
1.420216118123142079e-01
1.364754330811780991e-01
1.681017003573931357e-01
2.473562719907200780e-01
3.657145749257212919e-01
4.826005735182058998e-01
5.720958407396278256e-01
6.395822522159322343e-01
6.922509449660992908e-01
8.000000000000000000e+01
6.581499657092575006e+00
7.657782219625092424e+00
2.201541978093131124e+00
2.198700135970705460e+00
2.192486126858790740e+00
2.124977612586677722e+00
2.089061008086772642e+00
1.957021548412852141e+00
1.653068975980726441e+00
8.156059110462972939e+00
1.420231827389477897e-01
1.364776745501966315e-01
1.681039580693558522e-01
2.473579556276950531e-01
3.657154823002023436e-01
4.826009362647127876e-01
5.720959807545094034e-01
6.395823102613685807e-01
6.922509708766722003e-01
5.502038227872636078e+00
7.451690484907999235e+00
7.657781953933182173e+00
2.201540799121505021e+00
2.198698963938858775e+00
2.192484969967598119e+00
2.124976410385539971e+00
2.089059878023159733e+00
1.957020704849093073e+00
1.653068460695988673e+00
8.155910395631691401e+00
1.420271497043079367e-01
1.364832868518227327e-01
1.681095883543344272e-01
2.473621509436878252e-01
3.657177468620587124e-01
4.826018431213645599e-01
5.720963309060923541e-01
6.395824553288613767e-01
6.922510354861146631e-01
5.502034091000316707e+00
8.000000000000000000e+01
7.657781294660152227e+00
2.201537858422144556e+00
2.198696040428830933e+00
2.192482083962898898e+00
2.124973410981059185e+00
2.089057057275478080e+00
1.957018594124991129e+00
1.653067163404206452e+00
8.155541515636992145e+00
1.420372235340988387e-01
1.364973798071838773e-01
1.681236506897649252e-01
2.473726181911329314e-01
3.657234089757223638e-01
4.826041158105876527e-01
5.720972088522144894e-01
6.395828187559620126e-01
6.922511968598165089e-01
5.502023815713082300e+00
7.451688207156340837e+00
7.657779659224371649e+00
2.201530511365108467e+00
2.198688735913511216e+00
2.192474872277627274e+00
2.124965914680194690e+00
2.089050003045813675e+00
1.957013298492963349e+00
1.653063881975218363e+00
8.154627108431576232e+00
1.420629899180572975e-01
1.365328992612148962e-01
1.681588400481899559e-01
2.473987747251146230e-01
3.657375992172980372e-01
4.826098296992378245e-01
5.720994177055395147e-01
6.395837321287690669e-01
6.922516008076146088e-01
5.501998287930992326e+00
7.451684177416466603e+00
7.657775601270188304e+00
2.201512116907988759e+00
2.198670446608145479e+00
2.192456812453638104e+00
2.124947137875259795e+00
2.089032318650321240e+00
1.956999965945684483e+00
1.653055531713701676e+00
8.152363303628355595e+00
1.421294954378755637e-01
1.366228352595349471e-01
1.682470963535463715e-01
2.474642567452015052e-01
3.657732659082295057e-01
4.826242545400603601e-01
5.721049998982619123e-01
6.395860372685030493e-01
6.922526149163953368e-01
5.501934852709607249e+00
7.451674175274869860e+00
7.657765542912912338e+00
2.201465944368541816e+00
2.198624533456198904e+00
2.192411465483948163e+00
2.124899976154471570e+00
2.088987850779820743e+00
1.956966252374022552e+00
1.653034121745384111e+00
8.146772978780411734e+00
1.423030938345399843e-01
1.368518198478262671e-01
1.684689883781083086e-01
2.476285036020790808e-01
3.658632215267134113e-01
4.826608595004493463e-01
5.721191884394676297e-01
6.395918866954258819e-01
6.922551706247510594e-01
8.000000000000000000e+01
7.451649354126471891e+00
7.657740606388800941e+00
2.201349695022785991e+00
2.198508921886067391e+00
2.192297246364306673e+00
2.124781136150745819e+00
2.088875631485995754e+00
1.956860530886580962e+00
1.652978721493902903e+00
8.133037005012296206e+00
1.427623887892918442e-01
1.374384361099641461e-01
1.690280430078765217e-01
2.480411013109263541e-01
3.660909404044105919e-01
4.827543363332684190e-01
5.721555148968567872e-01
6.396068343025198555e-01
6.922616437499010678e-01
5.501385367172217045e+00
7.451587767489140646e+00
7.657678816275724110e+00
2.201056091769559853e+00
2.198216878218502757e+00
2.192008608856209850e+00
2.124480646112364202e+00
2.088572832196294193e+00
1.956641311455582066e+00
1.652833852785508872e+00
8.099619649561253354e+00
1.439961526165370598e-01
1.389497693825859359e-01
1.704372207771342740e-01
2.490774338922795428e-01
3.666691932750571481e-01
4.829947653634648619e-01
5.722493540171986748e-01
6.396453711288658806e-01
6.922781453442415911e-01
8.000000000000000000e+01
7.451435039282401362e+00
7.657525913126643324e+00
2.200312788049902935e+00
2.197477352012462859e+00
2.191277336587376556e+00
2.123718712402942188e+00
2.087868555238143742e+00
1.956077464303621838e+00
1.652450898434979498e+00
8.019916535177822325e+00
1.473580327076213503e-01
1.428513780101708652e-01
1.739743725602878599e-01
5.198893715948186278e-01
5.574708436569489889e-01
4.836175354580983798e-01
5.724943115462716170e-01
6.397458166929813617e-01
6.923205601977061585e-01
8.000000000000000000e+01
7.451056692690579908e+00
7.516222465508087147e+00
2.198431996166360314e+00
2.195605553556196021e+00
2.189425201598403703e+00
2.121786544250277462e+00
2.086029562834775586e+00
1.954622420511867853e+00
1.651429916528725617e+00
7.837311562544898358e+00
1.565648012822964952e-01
1.528325219103055799e-01
1.827223346842493656e-01
3.944697846290380117e+00
3.718395618208022446e-01
4.852366759039359878e-01
5.731408756114434455e-01
6.400110580137658989e-01
6.924308182962291003e-01
8.000000000000000000e+01
7.450121491795913542e+00
7.656218080879114041e+00
2.193712735854782991e+00
2.190907030648329368e+00
2.184772061342584948e+00
2.116922971688365074e+00
2.081380675424893578e+00
1.950906851811676335e+00
1.648707621751872132e+00
7.452787729361417313e+00
1.811753064937409452e-01
1.775328346318930106e-01
2.036379913466821179e-01
3.910612583810075371e+00
3.809170032872371547e-01
4.894101795492540319e-01
5.748618773374778446e-01
6.407216151565704454e-01
8.000000000000000000e+01
8.000000000000000000e+01
7.447819907602966971e+00
7.653941129837773971e+00
2.182186994993863927e+00
2.179426298105470838e+00
2.121465965591408320e+00
2.104987583395134365e+00
2.069910979183223976e+00
1.941535567917195726e+00
1.641603954086768624e+00
7.711979159936277028e+00
2.422407392493862721e-01
2.348672153292380160e-01
2.510387007374172419e-01
3.351622913446191898e+00
4.018146458235807295e-01
4.997067239046251719e-01
5.794265221561674117e-01
6.429528358678437971e-01
8.000000000000000000e+01
8.000000000000000000e+01
7.221377986726333909e+00
7.648425054299582193e+00
2.155873197493126892e+00
2.153199418269378995e+00
2.147353986232309886e+00
2.077526368578653138e+00
2.043349223120173530e+00
1.919552591704493105e+00
1.624365731737586582e+00
7.093817899324247556e+00
3.828871962701351772e-01
3.615735995506742517e-01
4.139467226169747938e-01
3.811562601466035871e-01
4.457002173130610312e-01
5.223503449543908106e-01
5.918777299832467254e-01
3.871022820061779335e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
7.635324275039347519e+00
2.214986158753689871e+00
1.592275026972786556e+00
1.584780717682179541e+00
1.568403807699731534e+00
1.990271957059098984e+00
1.875809245684168403e+00
1.589774971114279678e+00
9.953134544825132934e+00
3.403802076719679715e+00
3.480070964905030095e+00
3.410381098037768233e+00
5.696957008047586202e-01
5.393737134214713347e-01
5.666522493096869395e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.502417316778489109e+00
6.786920139555792097e+00
6.759155812520169171e+00
6.698524731288896916e+00
6.567175521424903017e+00
6.287598293136952954e+00
5.715257819445529464e+00
4.708366399022920312e+00
7.917487600186675856e+00
3.993765609329686495e+00
1.303724220823868230e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_RK_P2_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_RK_P2_maxeps.txt <==
1.404333387430680025e-13
7.021666937153401385e-14
3.510833468576699178e-13
2.808666774861359544e-13
4.915166856007377940e-13
3.510833468576699178e-13
4.915166856007377940e-13
9.128167018299408674e-13
3.510833468576699178e-13
5.617333549722716059e-13
6.319500243438055188e-13
4.915166856007377940e-13
3.510833468576699178e-13
6.319500243438055188e-13
8.426000324584070555e-13
4.213000162292038811e-13
3.916744023597373143e+02
2.143329527154932293e+03
3.775086183812757554e+03
5.338169878011136461e+03
1.037268701638059182e-13
3.111806104914176537e-13
4.149074806552234204e-13
2.074537403276117859e-13
4.149074806552234204e-13
3.111806104914176537e-13
2.074537403276117859e-13
5.186343508190291367e-13
3.111806104914176537e-13
1.037268701638059182e-13
5.186343508190291367e-13
3.111806104914176537e-13
2.074537403276117859e-13
3.111806104914176537e-13
6.223612209828348024e-13
6.223612209828348024e-13
8.031586877410059060e+02
2.054519751948119392e+03
3.236873908495903834e+03
4.378841098513191355e+03
1.532294779897505132e-13
1.532294779897505132e-13
3.064589559795008750e-13
2.298442169846257446e-13
1.532294779897505132e-13
3.830736949743760054e-13
2.298442169846257446e-13
1.149221084923128975e-13
1.532294779897505132e-13
1.532294779897505132e-13
3.064589559795008750e-13
2.298442169846257446e-13
3.830736949743764093e-14
2.298442169846257446e-13
3.830736949743760054e-13
3.064589559795008750e-13
9.563032712308514647e+02
1.858202287135491133e+03
2.717774101266299567e+03
3.554168221909853855e+03
9.999999999999999791e-17
1.414729428831510031e-13
1.131783543065208252e-13
1.131783543065208252e-13
1.414729428831510031e-13
5.658917715326042520e-14
5.658917715326042520e-14
1.697675314597812188e-13
1.131783543065208252e-13
1.980621200364113841e-13
8.488376572989063465e-14
1.980621200364113841e-13
2.546512971896717146e-13
1.697675314597812188e-13
5.658917715326042520e-14
2.722296853638150651e+02
9.672724989253731565e+02
1.619527300483337285e+03
2.246431979111601322e+03
2.860254229811468576e+03
1.671915880884118289e-13
8.359579404420595230e-14
1.253936910663089032e-13
1.253936910663089032e-13
1.044947425552574278e-13
6.269684553315446423e-14
2.089894851105147293e-13
1.253936910663089032e-13
1.044947425552574278e-13
8.359579404420595230e-14
2.507873821326176045e-13
1.044947425552574278e-13
2.716863306436690168e-13
3.970800217099775919e-13
1.671915880884118289e-13
4.036156246066072981e+02
9.026925455699498571e+02
1.375934341358335814e+03
1.834427822730272283e+03
2.285617058038734285e+03
1.543638097739742166e-14
9.261828586438449211e-14
9.261828586438449211e-14
7.718190488698707676e-14
4.630914293219225868e-14
7.718190488698707676e-14
6.174552390958967403e-14
9.999999999999999791e-17
6.174552390958967403e-14
6.174552390958967403e-14
1.234910478191792723e-13
3.087276195479484332e-14
1.543638097739742166e-14
1.234910478191792723e-13
5.386539567657577976e+01
4.427199568530410261e+02
8.029628295304632957e+02
1.147460859757760090e+03
1.483557990220093643e+03
1.815606120692923696e+03
4.560647777152082512e-14
7.981133610016141871e-14
5.700809721440103140e-14
5.700809721440103140e-14
9.121295554304161237e-14
5.700809721440103140e-14
6.840971665728122506e-14
4.560647777152082512e-14
6.840971665728122506e-14
1.026145749859217934e-13
6.840971665728122506e-14
6.840971665728122506e-14
9.121295554304161237e-14
1.254178138716821555e-13
1.544918721083360253e+02
4.311257777824372397e+02
6.919848714386600932e+02
9.435296961978996251e+02
1.190355938610747671e+03
1.434948406942197380e+03
6.737171160033465577e-14
4.210731975020917563e-14
1.684292790008367656e-14
4.210731975020917563e-14
1.684292790008367656e-14
5.052878370025101076e-14
7.579317555037649089e-14
5.895024765029283326e-14
3.368585580016734682e-14
2.526439185012551169e-14
6.737171160033465577e-14
9.999999999999999791e-17
6.737171160033465577e-14
1.010575674005019458e-13
1.944546058930268089e+02
3.936443385907173251e+02
5.831628640282824563e+02
7.673133271036579117e+02
9.488377516285756883e+02
1.129133842556000900e+03
4.976209242355740251e-14
9.999999999999999791e-17
4.976209242355740251e-14
1.244052310588935852e-14
3.110130776472338288e-14
1.244052310588935852e-14
3.732156931766805819e-14
2.488104621177871072e-14
3.110130776472338288e-14
4.976209242355740251e-14
6.842287708239140321e-14
6.220261552944674052e-14
2.488104621177871072e-14
4.736554591512968670e+01
2.012812890662048346e+02
3.452453536948563624e+02
4.833808702212230060e+02
6.184778762817530833e+02
7.521222798757340797e+02
8.850927511210428520e+02
1.378322843269412567e-14
9.188818955129417640e-15
9.188818955129417640e-15
2.756645686538824188e-14
2.297204738782353700e-14
3.216086634295294360e-14
2.297204738782353700e-14
1.378322843269412567e-14
2.297204738782353700e-14
3.675527582051764532e-14
3.216086634295294360e-14
5.053850425321174417e-14
1.378322843269412567e-14
7.995741856977159046e+01
1.902400370803112821e+02
2.946234808769405618e+02
3.955978477465808396e+02
4.948725627504786075e+02
5.933470476499654751e+02
6.914523579898842627e+02
1.696761323287408675e-14
2.036113587944890031e-14
1.696761323287408675e-14
1.357409058629927003e-14
1.357409058629927003e-14
2.375465852602371387e-14
2.375465852602371387e-14
1.696761323287408675e-14
2.714818117259852743e-14
2.714818117259852743e-14
3.393522646574818690e-15
2.036113587944890031e-14
4.481129870089362477e+00
9.102829441569944890e+01
1.705761263092489628e+02
2.465129692819136835e+02
3.205007219666624678e+02
3.935451023905100669e+02
4.661498724871830177e+02
5.385526374981787967e+02
1.002609454734128193e-14
1.002609454734128193e-14
1.253261818417660202e-14
1.253261818417660202e-14
1.002609454734128193e-14
1.754566545784723904e-14
1.503914182101192053e-14
1.002609454734128193e-14
2.005218909468255439e-14
5.013047273670642542e-15
2.506523636835319141e-14
1.754566545784723904e-14
2.903230938892516377e+01
9.023651325824205571e+01
1.478018788891897657e+02
2.032172591594995481e+02
2.575351138970565330e+02
3.113320585925665114e+02
3.648879693755839071e+02
4.183334350580429941e+02
5.554105332129225407e-15
1.110821066425844766e-14
1.110821066425844766e-14
1.110821066425844766e-14
7.405473776172299490e-15
5.554105332129225407e-15
1.110821066425844766e-14
1.481094755234459267e-14
9.256842220215373574e-15
1.295957910830152016e-14
1.666231599638766518e-14
1.481094755234459267e-14
3.923726242774854711e+01
8.325409870238465260e+01
1.250483585624673850e+02
1.655972654858009321e+02
2.055342762773840946e+02
2.451846523249173799e+02
2.847030516266717086e+02
3.241611002855456150e+02
6.837288635997152296e-15
6.837288635997152296e-15
9.572204090396011006e-15
5.469830908797722941e-15
5.469830908797722941e-15
9.572204090396011006e-15
5.469830908797722941e-15
6.837288635997152296e-15
8.204746363196582440e-15
9.572204090396011006e-15
2.324678136239028720e-14
7.537525283818064636e+00
4.172258340504323826e+01
7.351547779233908386e+01
1.039592111563118806e+02
1.336954082250533133e+02
1.630926757369492179e+02
1.923325954246339791e+02
2.215003213882072544e+02
2.506350834572459689e+02
4.040126408536593891e-15
9.999999999999999791e-17
6.060189612804889259e-15
6.060189612804889259e-15
3.030094806402445813e-15
8.080252817073183049e-15
6.060189612804889259e-15
6.060189612804889259e-15
4.040126408536593891e-15
5.050158010670741180e-15
6.060189612804889259e-15
1.557905696266714379e+01
3.999814850796531118e+01
6.303488817973425284e+01
8.527664395414871024e+01
1.071214681554463937e+02
1.287793666904234726e+02
1.503510307510096027e+02
1.718832303019441099e+02
1.933974300802056803e+02
2.732305667415637629e+00
2.729867720758939242e+00
2.724506865938337352e+00
2.712715362178178324e+00
2.686762834118060717e+00
2.629563008429723237e+00
2.507137856350728722e+00
2.244943666939302140e+00
1.704171702861276838e+00
6.280942831282531058e-01
2.856607006306776109e-01
1.857923290067604327e+01
3.617856537215100587e+01
5.292623145086919578e+01
6.921642399836837001e+01
8.528573492295014091e+01
1.012522475649729614e+02
1.171715525480121727e+02
1.330692946144810094e+02
1.489572100451793233e+02
6.603987205609907818e+00
6.602999604424633517e+00
6.600829182260511629e+00
6.596061196504481750e+00
6.585596075781923631e+00
6.562671702119382111e+00
6.512681823393033476e+00
6.407221308482251132e+00
6.193849862843368470e+00
5.794561090797301972e+00
5.288071620479708024e+00
1.880532966973044751e+01
3.153304037539231075e+01
4.374744833272676203e+01
5.570267234862226502e+01
6.753561251021980638e+01
7.931212561451195597e+01
9.106281522656296090e+01
1.028017269553768642e+02
1.145352747886084899e+02
8.472818336222189828e+00
8.472394192837352733e+00
8.471462377524215270e+00
8.469416872887499892e+00
8.464934535735782362e+00
8.455150906924830068e+00
8.433985648884343433e+00
8.389147660475151369e+00
8.301508756419130108e+00
8.151749908733458838e+00
8.066042737476506019e+00
1.755656538060171101e+01
2.679100192321926599e+01
3.572411916020845979e+01
4.451178835299718628e+01
5.323197239511614498e+01
6.192121951778532463e+01
7.059634752045040784e+01
7.926504366790872780e+01
8.793081219016811190e+01
8.838882092618495889e+00
8.838676622674228156e+00
8.838225347004565080e+00
8.837235335094343114e+00
8.835068910849477319e+00
8.830354750066849334e+00
8.820226680009241704e+00
8.799111480599149715e+00
8.758374720073916819e+00
8.697458643630122666e+00
8.737490825056964283e+00
1.562073591640993975e+01
2.234288826359321334e+01
2.889126753981199158e+01
3.535846196236211370e+01
4.178847815143716815e+01
4.820154376470130586e+01
5.460689173415784126e+01
6.100872769680585606e+01
6.740896583717365331e+01
8.394253177369265018e+00
8.394147324656266562e+00
8.393914919491267668e+00
8.393405455185929398e+00
8.392292481796609138e+00
8.389879748773234169e+00
8.384740532225121612e+00
8.374244798769012732e+00
8.355101416589279850e+00
8.332503122307587162e+00
8.415024701044906408e+00
1.346404825237490677e+01
1.837235714056168945e+01
2.318141148977678867e+01
2.794525939946595372e+01
3.268863902609270866e+01
3.742273330242858265e+01
4.215260938189202733e+01
4.688056785229697709e+01
5.160765428501911600e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_RK_P3_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_RK_P3_ERROR.txt <==
3.005460104828150847e+00
2.018048309461407452e+00
1.383849491186624814e+00
1.383767079531663446e+00
1.386696120567106227e+00
5.678553369970624765e-01
1.373212175597346540e+00
3.589964588334411122e+00
1.193289859769558342e-01
1.184778596311425736e-01
1.161757507299207154e-01
6.760074518332406801e-02
7.317427759571278056e-02
1.877335415363157178e-01
4.904929379075282925e-01
9.198420847292070324e-01
1.364804478000150256e+00
2.277057287074249814e+00
6.254287925971634188e+00
4.878068395197290741e+00
3.005460098984748196e+00
2.018048312346429007e+00
1.383849494622936938e+00
1.383767082935708048e+00
1.386696123956950855e+00
5.678553398430677968e-01
1.373212180761648638e+00
3.589964527574285302e+00
1.193289548659126204e-01
1.184778280580825738e-01
1.161757289271767857e-01
6.760069461033911542e-02
7.317424671160770167e-02
1.877335520396366253e-01
4.904929460145664444e-01
9.198420933138550248e-01
1.364804482407911745e+00
6.657100889839496993e+00
6.254287917233178895e+00
6.419007008917904322e+00
3.005460079596295575e+00
2.018048322355419977e+00
1.383849506097015514e+00
1.383767094441632040e+00
1.386696135382977868e+00
5.678553495936130568e-01
1.373212198153309194e+00
3.589964322942270858e+00
1.193288503167793113e-01
1.184777218931519355e-01
1.161756551278274041e-01
6.760058649053204971e-02
7.317414362192291299e-02
1.877335861142277740e-01
4.904929733763244148e-01
1.783487023567947638e+00
1.364804497465697430e+00
2.054863806169849205e+00
2.910637280715016484e+00
6.161239549840598073e+00
3.005460014491626364e+00
2.018048355846391306e+00
1.383849544707808743e+00
1.383767133076570621e+00
1.386696173790055830e+00
5.678553824173201425e-01
1.373212256763447048e+00
3.589963633407363020e+00
1.193284989793321343e-01
1.184773649007480195e-01
1.161754046868880286e-01
6.760023690071996494e-02
7.317379579121158217e-02
1.877336979037643738e-01
4.904930662914307460e-01
9.198422204035562322e-01
1.364804549194040373e+00
2.054885335201094509e+00
6.738552155672073773e+00
4.886722309196951386e+00
3.005459796493149760e+00
2.018048468407603213e+00
1.383849674400637442e+00
1.383767262906734574e+00
1.386696302910231493e+00
5.678554929999027889e-01
1.373212454488108136e+00
3.589961308764226811e+00
1.193273186691018034e-01
1.184761644745312981e-01
1.161745521592909280e-01
6.759904152500453844e-02
7.317262083447961807e-02
1.877341103795120980e-01
4.904933795746931335e-01
9.198425530298989239e-01
1.364807262334369664e+00
2.054919115156696119e+00
6.290648044357941338e+00
5.586072375800513079e+00
3.005459066885860953e+00
2.018048846180239497e+00
1.383850109795520700e+00
1.383767698868289653e+00
1.386696736869277524e+00
5.678558657512752239e-01
1.373213122163902788e+00
3.589953469772547479e+00
1.165142945577568451e-01
1.184721291284511202e-01
1.161716386048031041e-01
6.759502022890259698e-02
7.316864668917810732e-02
1.877355344752097699e-01
4.904944453037832774e-01
9.198436839304153789e-01
1.364805323287487715e+00
2.054898421138002806e+00
6.254303839030559864e+00
4.879429841084715669e+00
3.005456634792618154e+00
2.018050113078528440e+00
1.383851570282297105e+00
1.383769162009280240e+00
1.386698195020126034e+00
5.678571227789059872e-01
1.373215379133397418e+00
3.589927048258457987e+00
1.165011267927062860e-01
1.184585760470768245e-01
1.161616337624606921e-01
6.758143126166533954e-02
7.315518752755005571e-02
1.877404874816884506e-01
4.904980781052701300e-01
1.366932639388023007e+00
1.364807403375442041e+00
2.055384646134744919e+00
6.254294364058120337e+00
4.878301672398591471e+00
3.005448580737721365e+00
2.018054354576204634e+00
1.383856461723812936e+00
1.383774065592634051e+00
1.386703089762694185e+00
5.678613619430624704e-01
1.373223014607705350e+00
3.589838181812578632e+00
1.164570973403612208e-01
1.184131531608242083e-01
1.161270893638796098e-01
6.753549316322772500e-02
7.310956779685093276e-02
1.877578588448086672e-01
4.905105056340089975e-01
1.371517245028477605e+00
1.364814655913050068e+00
2.057286898495982452e+00
6.254467211093282408e+00
5.587429568016680115e+00
3.005422239145783880e+00
2.018068510642774260e+00
1.383872796197082922e+00
1.383790455460099045e+00
1.386719485931256379e+00
5.678756431716560638e-01
1.373248845884536884e+00
3.589540949845954732e+00
1.163106706522049061e-01
1.182616109246004132e-01
1.160071339940750429e-01
6.738043002661803227e-02
7.295501755226165008e-02
1.878194028222329170e-01
4.905531804282758368e-01
2.079556659298182453e+00
1.364840368211381216e+00
2.056574332081917866e+00
6.254381564749483147e+00
6.665107137656798741e+00
3.005338113649319798e+00
2.018115482819445194e+00
1.383927043903392828e+00
1.383844954758226109e+00
1.386774169367714249e+00
5.679302586922166940e-01
1.373336061324526236e+00
4.145963806776751248e+00
1.186315434942294550e-01
1.177607294621089706e-01
1.155886311080827206e-01
6.685963872616657033e-02
7.243334553379891794e-02
1.880395424297086060e-01
4.907003838074419644e-01
9.200635957813977361e-01
1.364932828049921554e+00
2.061496673675428770e+00
6.254435224017034223e+00
4.911439506667790944e+00
3.005081834233485960e+00
2.018269652078019227e+00
1.384105338718556011e+00
1.384024385043777450e+00
1.386954950090025118e+00
5.681831110213133584e-01
1.373628675150205147e+00
4.629976947446923674e+00
1.170635388814094402e-01
1.161360406544836993e-01
1.141270807098233725e-01
1.208834144415726231e+00
7.069089838284407790e-02
1.888325999865798077e-01
4.912080775693857815e-01
1.737608713626505041e+00
1.365969206144769910e+00
2.081889559470648354e+00
6.386674638973262041e+00
6.093807581306182719e+00
3.004376018442787455e+00
2.018765243912995722e+00
1.455716922783493628e+00
1.337129983713836179e+00
1.337476051190410242e+00
1.386735979901961624e+00
1.374747977550104805e+00
4.621534503959870754e+00
1.122100516173891727e-01
1.206439205860812547e-01
1.092075498114585264e-01
6.034364574463537551e-02
6.501409178811433376e-02
1.916900309271285796e-01
4.929480643390793393e-01
9.224979850570405038e-01
1.368207394162545221e+00
2.171303248043520817e+00
6.252486217088030429e+00
5.014854245978353831e+00
6.460473574669326480e-01
2.020688431359108250e+00
1.386853534732087612e+00
1.386798995432504400e+00
1.334757236856979334e+00
2.998114157627518872e-01
1.379009195024868406e+00
1.486073970693412571e-01
9.582980283562965440e-02
1.059465309687102064e-01
1.746389758277086812e-01
5.763231254512365259e-02
4.751436503656226995e-02
2.023798396378809206e-01
4.992051923185063522e-01
9.289946238424062752e-01
1.371738086228919462e+00
2.663900532441570768e+00
6.222585812602956956e+00
5.078740602303820850e+00
6.564745712292863189e-01
6.565012825688764098e-01
5.833189016519462200e-01
5.834476446911732728e-01
1.399792712821236185e+00
1.398265428139596089e+00
2.730777837855808077e+00
1.000883914325054053e-01
1.291861402422626037e-01
7.060783936584466569e-02
1.235535759606746498e-01
1.034245738589353314e-01
2.479276536512084128e+00
2.482071463678330592e-01
5.240120827338278220e-01
9.515526114259926782e-01
1.401107263290072069e+00
2.925469245960836684e+00
6.303239382655154266e+00
6.102691405230312505e+00
3.965514984775325047e+00
3.965489742620911251e+00
3.965410681237134138e+00
6.126485143565910674e-01
6.141907229780196875e-01
1.516902223583358467e+00
1.421014418968274295e+00
1.639194580361511999e+00
1.989328768597173891e+00
2.282543094573453946e+00
2.159042138922089848e-01
4.081746318202565393e-01
2.045371294232562753e-01
3.897633295859562752e-01
6.004678646019044885e-01
1.014241054028969469e+00
1.704780367808051089e+00
2.975042908760671789e+00
6.230712809165407151e+00
5.758526574483917138e+00
2.076155433456451593e+00
2.076685523988584414e+00
2.077839954081408536e+00
2.080325233156945508e+00
1.348003356833016309e+00
1.753044057150602741e+00
7.837312463193697454e-01
6.666025967679343189e-01
7.883031673535568773e-01
7.612631399076127403e-01
1.171447934828689696e+00
8.682066468154242544e-01
4.500987380217415512e-01
9.383266376069157033e-01
1.203019008594198747e+00
1.155814095717861090e+00
1.897596729324668940e+00
4.155345624856756181e+00
6.488758883117739629e+00
5.026082071931583961e+00
3.932237224520920726e+00
4.198552890770021584e+00
4.197656282344455647e+00
4.436361577516247046e+00
5.585575895117169232e+00
5.221682723046428443e+00
5.470975279591929308e+00
5.241965097682362185e+00
5.694607009058499258e+00
5.301534824056806983e+00
4.470889465728586920e+00
6.303148223344488876e+00
7.767786700866498251e+00
7.364752451023358404e+00
7.120150706575532951e+00
7.719436920342324093e+00
7.424561900252295565e+00
6.273280979895224263e+00
6.726123727707357780e+00
7.281446372099749986e+00
5.511198345563657952e+00
5.491066769622380939e+00
7.082030037383876042e+00
7.095316741009993322e+00
7.206739477987507136e+00
8.815888296034403382e+00
8.852304200277576030e+00
8.929204617514530540e+00
9.073498947490476141e+00
6.904270798571914725e+00
1.117436126073604541e+01
8.797116988200624377e+00
9.412480602308134436e+00
9.635685699889876332e+00
9.713207067938848027e+00
9.761780238654877095e+00
9.754230555402934044e+00
1.027818588904567498e+01
1.027007553075419466e+01
8.466990725011550367e+00
8.958681176137762492e+00
8.959327821870095576e+00
8.960753816927150339e+00
8.963909877434204532e+00
9.878571739051693612e+00
9.893767941329491222e+00
9.902138425037694702e+00
9.918066889455273483e+00
8.990677551379976151e+00
1.060257343456577495e+01
1.011532591377722134e+01
9.334541788750160052e+00
9.919732520464830117e+00
1.013826491964590559e+01
1.021818074066415605e+01
1.027170442912970216e+01
1.050825872169087916e+01
1.075844302888270576e+01
1.044722745487031368e+01
1.281810844912538627e+01
9.626922154632833184e+00
9.629486473868178464e+00
1.066303192429348456e+01
1.066237067422965268e+01
1.066090507284963351e+01
1.065762078962394632e+01
1.065006014733148554e+01
1.063149232346419382e+01
9.777018727590848002e+00
1.111017760339385951e+01
9.458118501905634190e+00
9.922919998150021570e+00
1.044895252220489645e+01
1.065110749916615163e+01
1.073178812016022654e+01
1.075398867191870522e+01
1.076639416287569162e+01
1.127416246433822522e+01
1.109647828310318296e+01
1.332616963886113659e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_RK_P3_IRES.txt <==
9.599304208699924956e+00
6.684878400725524195e+00
3.997875144447621487e+00
3.925128470276690429e+00
3.452849333262546061e+00
1.543530626524338256e+00
1.879469181530937671e+00
7.969673905947960435e+00
2.451590073623822752e-01
2.503979876984722686e-01
4.461152651437504946e-01
5.762101291116453750e-01
3.463629946979617791e-01
4.233988745720539404e-01
4.912088921087609528e-01
9.590035785421137104e-01
1.561883674192409588e+00
2.072210561972429144e+00
1.046597998934572793e+01
7.392007675466078176e+00
9.599304146281088634e+00
6.684878399476566813e+00
3.997875146285073011e+00
3.925128472149824965e+00
3.452849335415758336e+00
1.543530636439455206e+00
1.879469184340643473e+00
7.969674114874401027e+00
2.451589667809841167e-01
2.247527684980295537e-01
4.461152587374624945e-01
5.762101268105247476e-01
3.463629898412410868e-01
4.233988756748799376e-01
4.912088896663034387e-01
9.590035860430328185e-01
1.561883683226419128e+00
8.000000000000000000e+01
1.046597998824033482e+01
8.000000000000000000e+01
9.599303907437121808e+00
6.684878394699929949e+00
3.997875152368527640e+00
3.925128478357717832e+00
3.452849342578060643e+00
1.543530669314493009e+00
1.879469193774542468e+00
7.969674727864650698e+00
2.451588305413461566e-01
2.503978374072496349e-01
4.461152374419498634e-01
5.762101191312229975e-01
3.463629739838880450e-01
4.233988796461689019e-01
4.912088815825049748e-01
7.486772407100309445e-01
1.561883713419400799e+00
2.072210599764288119e+00
2.407098365693923547e+00
1.104853453090816018e+01
9.599302972694323088e+00
6.684878375968997588e+00
3.997875172393463572e+00
3.925128498824770329e+00
3.452849366304822532e+00
1.543530777761580097e+00
1.879469225440861591e+00
7.969676381514660513e+00
2.451583733889108885e-01
2.247522753816282026e-01
4.461151669470326264e-01
5.762100935712431982e-01
3.463629228139159522e-01
4.233988942000293521e-01
4.912088549846635455e-01
9.590036959134834449e-01
1.561883814123494085e+00
2.072210696193242274e+00
8.000000000000000000e+01
7.392007899795229875e+00
9.599299231993963843e+00
6.684878300862671985e+00
3.997875237781534530e+00
3.925128565802818770e+00
3.452849444490132758e+00
1.543531132921210691e+00
1.879469331678284894e+00
7.969680084311646873e+00
2.451568407642329139e-01
2.247510149930327938e-01
4.461149349781390328e-01
5.762100088157563471e-01
3.463627605592511371e-01
4.233989486075419029e-01
4.912087682114222864e-01
9.742950221353214868e-01
1.561884149054889148e+00
2.072211014253194428e+00
8.000000000000000000e+01
1.024496407014491517e+01
9.599283945194896361e+00
6.684877993205152968e+00
3.997875448802824305e+00
3.925128782641150060e+00
3.452849700129343891e+00
1.543532283852562026e+00
1.879469687797712396e+00
7.969684060420315852e+00
2.451517105671348340e-01
2.268289403398666138e-01
4.461141783427533536e-01
5.762097293068280113e-01
3.463622598654679807e-01
4.233991564645450678e-01
4.912084886529258787e-01
9.590049351527394350e-01
1.561885258464472681e+00
2.072212055871167635e+00
1.046597973362018585e+01
7.392008275762194991e+00
9.599220301588257342e+00
6.684876708364420494e+00
3.997876117975679655e+00
3.925129473511278277e+00
3.452850526500935047e+00
1.543535955413335214e+00
1.879470879905001057e+00
7.969658761868660513e+00
2.451345861425522077e-01
2.268133322881616676e-01
4.461117428676985019e-01
5.762088150455767499e-01
3.463607826989099081e-01
4.233999687413982360e-01
4.912076051125224829e-01
7.486835064436978548e-01
1.561888911306849703e+00
2.072215431598974256e+00
1.046597844051350457e+01
7.392009779297657346e+00
9.598951249317174472e+00
6.684871252585898205e+00
3.997878182980946882e+00
3.925131621116620284e+00
3.452853152318008600e+00
1.543547386343226524e+00
1.879474861120379536e+00
7.969397496170586237e+00
2.450777186182476197e-01
2.503315776191639697e-01
4.461040652534901119e-01
5.762058620259120634e-01
3.463567697846062221e-01
4.234032152980393149e-01
4.912048974153807035e-01
8.000000000000000000e+01
1.561900831467205819e+00
2.072226196442066293e+00
1.046597361600072418e+01
1.024496767637682204e+01
9.597801254920780067e+00
6.684847769669103101e+00
3.997884275230487727e+00
3.925138034385831087e+00
3.452861273988133028e+00
1.543581584172494470e+00
1.879488103107813890e+00
7.967719910048955967e+00
2.448907051997252504e-01
2.501829313660223209e-01
4.460806900132734953e-01
5.761965157777680924e-01
3.463477146235295345e-01
4.234164710061620873e-01
4.911970313307261193e-01
8.000000000000000000e+01
1.561939195030223493e+00
2.072259666039452330e+00
1.046594955758057033e+01
8.000000000000000000e+01
9.592860880915500488e+00
6.684745662632463947e+00
3.997900834130420300e+00
3.925155865323546323e+00
3.452885290023969045e+00
1.543676842583987963e+00
1.879531834948347191e+00
9.885085215096136579e+00
2.442876763711132049e-01
2.497186096814910661e-01
4.460139363781894239e-01
5.761679495643798887e-01
3.463381077584328782e-01
4.234716503803012677e-01
4.911764812127793478e-01
9.591734992693282669e-01
1.562059935683227430e+00
2.072359451316124979e+00
1.046584010303695322e+01
8.000000000000000000e+01
9.571734996488327596e+00
6.684298907845107607e+00
3.997938401832855870e+00
3.925198555401470557e+00
3.452950672976886182e+00
1.543905095645283554e+00
1.879674442429409620e+00
1.277398177415820868e+01
2.424275362631769792e-01
2.228940691920080486e-01
4.458484561885089903e-01
5.760862621750785229e-01
3.464051791075726805e-01
4.237053071238500168e-01
4.911359813873645841e-01
8.000000000000000000e+01
1.562425680427440122e+00
2.072634843641380176e+00
1.046534495188092784e+01
8.000000000000000000e+01
9.483628293481626059e+00
6.682341906979628376e+00
4.163414848571359350e+00
3.463463251343255944e+00
3.337993539908057361e+00
2.848338131439676957e+00
1.880128944472249319e+00
1.245204658164001543e+01
2.373531049844652685e-01
2.201389287634835101e-01
4.455983079099475885e-01
5.758864261074143620e-01
3.471154983657357418e-01
4.247097199798970379e-01
4.911425701351362916e-01
9.608119436150871495e-01
1.563456797528895104e+00
2.073276041126161040e+00
8.000000000000000000e+01
7.392091648066382525e+00
2.108875824924132392e+00
6.673827158359243228e+00
3.997754534040097951e+00
3.925120100384605681e+00
3.337769666222046627e+00
6.930974609473130599e-01
1.881516620199827905e+00
4.171173055173240662e-01
2.291845125804686800e-01
2.193906559587797123e-01
4.569761339608269246e-01
5.756319027875435035e-01
3.518741387477339333e-01
4.290650546255151965e-01
4.919123901443552271e-01
9.646333474807406994e-01
1.565934660243114784e+00
2.074084856736194915e+00
1.034195916885908240e+01
8.000000000000000000e+01
2.097091608069259205e+00
2.094729102758492889e+00
1.707978237138740196e+00
1.684656718305766354e+00
3.452427717393984352e+00
2.849604586351502711e+00
3.871171128043277676e+00
2.864535176419757967e-01
3.703752400080868590e-01
2.575876807386854317e-01
4.702515786320320412e-01
5.773933392966424938e-01
8.000000000000000000e+01
4.472652220972748727e-01
5.068610943340357000e-01
9.751581142489224030e-01
1.569359693525213650e+00
5.758988026974177998e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.395734928941706698e+00
8.391876714593019315e+00
8.383421968111075984e+00
1.596375946906052334e+00
1.553364004220113559e+00
3.105112969018429148e+00
1.892974057360472973e+00
8.756974395398989808e-01
7.529092842978872824e-01
2.901178021371471072e+00
5.298419494010984110e-01
6.013311856629172114e-01
4.558390568965953182e-01
5.055464189932062924e-01
5.421756424572269362e-01
2.335616293018166534e+00
8.000000000000000000e+01
8.000000000000000000e+01
1.012732100528200974e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
3.081687683423126156e+00
1.732250323135552161e+00
7.103631767682597742e-01
1.631637964705433985e+00
8.000000000000000000e+01
2.494871427785297158e+01
9.369284357091201443e+00
8.000000000000000000e+01
5.951421884540054608e-01
1.113363613415183861e+00
2.375220814921982004e+00
5.055924743711204705e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_RK_P3_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_RK_P3_maxeps.txt <==
5.406683541608073931e-12
5.055600194750409415e-12
4.915166856007343609e-12
4.844950186635810706e-12
5.125816864121941510e-12
4.774733517264276995e-12
5.125816864121941510e-12
5.055600194750409415e-12
4.564083509149678285e-12
5.196033533493474414e-12
4.353433501035079576e-12
4.493866839778145382e-12
3.651266807319748121e-12
5.055600194750409415e-12
9.689900373271547094e-12
5.240489742841789393e+02
2.758097317162205400e+03
4.900078701493811423e+03
6.969875295895480122e+03
8.999653413676081982e+03
4.667709157371221335e-12
4.978889767862632375e-12
4.978889767862632375e-12
4.875162897698828426e-12
4.771436027535024477e-12
4.875162897698828426e-12
4.978889767862632375e-12
4.978889767862632375e-12
4.563982287207417386e-12
4.771436027535024477e-12
4.460255417043612629e-12
4.149074806552200782e-12
3.319259845241766765e-12
5.704977859009256789e-12
1.026896014621656270e-11
1.027353711136199991e+03
2.653695609801095998e+03
4.212144091082204795e+03
5.727196880073352077e+03
7.219524157316343917e+03
4.826728556677075761e-12
4.673499078687329337e-12
4.979958034666822184e-12
4.903343295671948569e-12
4.826728556677075761e-12
4.826728556677075761e-12
4.826728556677075761e-12
4.750113817682202145e-12
5.056572773661694992e-12
4.596884339692456529e-12
4.367040122707835682e-12
4.520269600697582913e-12
3.524277993764227120e-12
5.669490685620677456e-12
1.078838284530159797e+01
1.227487825635164654e+03
2.407831904174888678e+03
3.544379636565541659e+03
4.655554004884498681e+03
5.753970618018420282e+03
5.008142178063450623e-12
4.725196292297158815e-12
4.894963823756933900e-12
4.894963823756933900e-12
4.838374646603675538e-12
4.838374646603675538e-12
4.781785469450417177e-12
4.838374646603675538e-12
4.668607115143900454e-12
4.498839583684125369e-12
4.555428760837383730e-12
4.329072052224350284e-12
3.763180280691763438e-12
5.517444772442772646e-12
3.506314788185412112e+02
1.246656703999784895e+03
2.104381135210018329e+03
2.935209474108144150e+03
3.751496856796122302e+03
4.560679892855106118e+03
4.953050797119074361e-12
4.744061312008570133e-12
4.953050797119074361e-12
4.785859209030671140e-12
4.869455003074872347e-12
4.827657106052772147e-12
5.036646591163275567e-12
4.785859209030671140e-12
4.702263414986469126e-12
4.660465517964368119e-12
4.660465517964368119e-12
4.326082341787560869e-12
3.699113886456042531e-12
5.329231870317981002e-12
5.167504270126127039e+02
1.167511349740125979e+03
1.792139357873745666e+03
2.400793176756506909e+03
3.001231365533295502e+03
3.597735927974709739e+03
4.862460007880018029e-12
4.800714483970433063e-12
4.831587245925226354e-12
4.800714483970433063e-12
4.800714483970433063e-12
4.831587245925226354e-12
4.862460007880018029e-12
4.924205531789603803e-12
4.769841722015640580e-12
4.769841722015640580e-12
4.646350674196469032e-12
4.337623054648540970e-12
3.720167815552679193e-12
7.749611227845335293e+01
5.692244304480853998e+02
1.041669880818189995e+03
1.497637517081556325e+03
1.944347039524756838e+03
2.386460820277971834e+03
2.826405415173209349e+03
4.845688263223861323e-12
4.868491502109619186e-12
4.845688263223861323e-12
4.845688263223861323e-12
4.845688263223861323e-12
4.868491502109619186e-12
4.754475307680827447e-12
4.845688263223861323e-12
4.754475307680827447e-12
4.663262352137794380e-12
4.549246157709002642e-12
4.252804052194142345e-12
3.637116602278658235e-12
1.976458599178902205e+02
5.564587375303816543e+02
9.000480217207830265e+02
1.233663862746225732e+03
1.562007044861582472e+03
1.887797409196361286e+03
2.212395061286027612e+03
4.791812987573504836e-12
4.867606163123871798e-12
4.833920307323707537e-12
4.825498843373666674e-12
4.842341771273748400e-12
4.825498843373666674e-12
4.774970059673422302e-12
4.808655915473586563e-12
4.808655915473586563e-12
4.657069564372851024e-12
4.539169069072279747e-12
4.286525150571054657e-12
3.713865601968269494e-12
2.493437183654816636e+02
5.097634361386087107e+02
7.602162290159139957e+02
1.004808029129041415e+03
1.246433709741453413e+03
1.486648399300294841e+03
1.726208658995793485e+03
4.783381134214050877e-12
4.802041918872881659e-12
4.845583749743486548e-12
4.826922965084656574e-12
4.820702703531712441e-12
4.839363488190543223e-12
4.802041918872881659e-12
4.752279826449332637e-12
4.739839303343445180e-12
4.702517734025783616e-12
4.590553026072798115e-12
4.291980471531500754e-12
6.156629458835913482e+01
2.591932062888351425e+02
4.483655638493804645e+02
6.313646047817859426e+02
8.109922914072102458e+02
9.889657526025325751e+02
1.166162090603474098e+03
1.342999894293557645e+03
4.810346723009692499e-12
4.810346723009692499e-12
4.801157904054564825e-12
4.819535541964819366e-12
4.828724360919947040e-12
4.819535541964819366e-12
4.791969085099437958e-12
4.791969085099437958e-12
4.727647352413546662e-12
4.727647352413546662e-12
4.608192705996890936e-12
4.314150499432812630e-12
1.022099668314937304e+02
2.458686489258653296e+02
3.835673874199464422e+02
5.175754984229010915e+02
6.496734866198930831e+02
7.808544940853504386e+02
9.116085748832364288e+02
1.042166446450864669e+03
4.812015112842335172e-12
4.791653976962892684e-12
4.812015112842335172e-12
4.825589203428630703e-12
4.805228067549188215e-12
4.805228067549188215e-12
4.805228067549188215e-12
4.791653976962892684e-12
4.757718750497155473e-12
4.696635342858828007e-12
4.567681482289023696e-12
8.532768467525530198e+00
1.168717423547740708e+02
2.211455755846368163e+02
3.216150221667460869e+02
4.199343049544054907e+02
5.171827593073603566e+02
6.139250853307976286e+02
7.104332986865911153e+02
8.068342217452786826e+02
4.802499288175454541e-12
4.797486240901786567e-12
4.807512335449123322e-12
4.812525382722792104e-12
4.792473193628117785e-12
4.812525382722792104e-12
4.792473193628117785e-12
4.772421004533443467e-12
4.762394909986106711e-12
4.707251389975752537e-12
4.556859971765694743e-12
3.697741877157196910e+01
1.163354143443634001e+02
1.921377169475995856e+02
2.656151711655014651e+02
3.378627494664123674e+02
4.095144223630168199e+02
4.808875847800280781e+02
5.521325353408134333e+02
6.233188518622285983e+02
4.806152480734439581e-12
4.809855217622523473e-12
4.798747006958271797e-12
4.802449743846355689e-12
4.806152480734439581e-12
4.809855217622523473e-12
4.791341533182104013e-12
4.791341533182104013e-12
4.758016901189346562e-12
4.691367637203834082e-12
4.580285530561311666e-12
5.010027578240113399e+01
1.077095999508534163e+02
1.629376686730055894e+02
2.167874500518390164e+02
2.699426574364460976e+02
3.227679392376836063e+02
3.754402910872060488e+02
4.280424931652624991e+02
4.806126651167197110e+02
4.805246453376926801e-12
4.803878995649728469e-12
4.805246453376926801e-12
4.798409164740935141e-12
4.805246453376926801e-12
4.791571876104942673e-12
4.797041707013736809e-12
4.777897298832959353e-12
4.758752890652181896e-12
4.698584750655453670e-12
9.629101131362995503e+00
5.356133265478038652e+01
9.539596061117690340e+01
1.357305481054459904e+02
1.752653746417549883e+02
2.144113122603451984e+02
2.533752228793795211e+02
2.922552844914088723e+02
3.310969894660950672e+02
3.699212023997723691e+02
1.037419312990321973e+00
1.030824752086557217e+00
1.016334532004781410e+00
9.845148353517257922e-01
9.147409896089760961e-01
7.622866320101236992e-01
4.410307537697999991e-01
4.782499636102680365e-12
4.756238814447219975e-12
4.695636918319234398e-12
1.957853910135890274e+01
5.156986925413917788e+01
8.200726097009601290e+01
1.115313507325645190e+02
1.405980150763210474e+02
1.694481718189378512e+02
1.981981328134620526e+02
2.269021664761778538e+02
2.555852366406101339e+02
2.842587560748194164e+02
1.272114796588117613e+01
1.271973633667688475e+01
1.271663646592597630e+01
1.270983840347112626e+01
1.269497440987779946e+01
1.266269072347687086e+01
1.259364623941890038e+01
1.245373437641200809e+01
1.219426710978682671e+01
1.186031759680866848e+01
2.359342177011849273e+01
4.681185454086925546e+01
6.900897780198300779e+01
9.066256935778849879e+01
1.120568698522511113e+02
1.333310487079759810e+02
1.545501533533271754e+02
1.757441171559217707e+02
1.969266266273434098e+02
2.181039219911596945e+02
1.637844334199820651e+01
1.637780427125137805e+01
1.637640077114127024e+01
1.637332223409126897e+01
1.636658782897230324e+01
1.635194500584648125e+01
1.632054270721243228e+01
1.625537483476803402e+01
1.613328748618792119e+01
1.595839120018302815e+01
2.405238548832099710e+01
4.092397408219162713e+01
5.715008686443486852e+01
7.305714877576754418e+01
8.881792765792377509e+01
1.045121755868923543e+02
1.201761716964518882e+02
1.358264095576309387e+02
1.514703896336730793e+02
1.671115232912094086e+02
1.684751467424118943e+01
1.684718533308765842e+01
1.684646213702699313e+01
1.684487625749131468e+01
1.684140916979265867e+01
1.683388061034679239e+01
1.681778371563000007e+01
1.678461457277932567e+01
1.672272142713681831e+01
1.664401250841794422e+01
2.257295592171556464e+01
3.485887923845423586e+01
4.674577246293579691e+01
5.844654482220445857e+01
7.006489886246816923e+01
8.164641280387667166e+01
9.321131022325511140e+01
1.047686784786944685e+02
1.163226279386079227e+02
1.278750235147584675e+02
1.583548983795123810e+01
1.583531435003756371e+01
1.583492910459166403e+01
1.583408482291243935e+01
1.583224152351416514e+01
1.582825100783301586e+01
1.581977796477407239e+01
1.580261258606404517e+01
1.577211959003095387e+01
1.574382014732556101e+01
2.016691451478651587e+01
2.913494895995704681e+01
3.785901378107269721e+01
4.647449938279525128e+01
5.504347230003993019e+01
6.359202273937939509e+01
7.213144074802193018e+01
8.066673726275809031e+01
8.920016574849336166e+01
9.773274590390280991e+01
1.416195290196187884e+01
1.416185825655773023e+01
1.416165057114677595e+01
1.416119584535990406e+01
1.416020511682052607e+01
1.415807035125090962e+01
1.415358690180320167e+01
1.414475126418654405e+01
1.413037122459277306e+01
1.412682269135808255e+01
1.744116460069245989e+01
2.400244103762399916e+01
3.041480526759324476e+01
3.676348691555470793e+01
4.308580174477121716e+01
4.939676663520017286e+01
5.570270603318890323e+01
6.200638796770303429e+01
6.830904893083098273e+01
7.461124669644269147e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_SSPRK_P1_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_SSPRK_P1_ERROR.txt <==
1.033165576258677776e-01
1.033165583937494802e-01
1.033165623169832181e-01
1.033165813095862084e-01
1.033166731135549826e-01
1.033171168264302164e-01
1.033192610340873535e-01
1.033296169329963321e-01
1.033795114652387021e-01
1.036175074365096593e-01
1.047123090396894773e-01
1.092303576490218781e-01
1.235266201860551888e-01
1.984949132475034295e-01
2.956512021404582025e-01
3.272854666858731054e-01
3.341225687488081908e-01
3.359964173056437797e-01
3.386924975696817275e-01
3.515788929878649882e-01
1.033092696577068564e-01
1.033092704652529281e-01
1.033092743750585046e-01
1.033092933577049177e-01
1.033093851420685133e-01
1.033098288157294209e-01
1.033119729662375780e-01
1.033223288623422165e-01
1.033722239939005999e-01
1.036102241945001806e-01
1.047050488405289609e-01
1.092232083494594774e-01
1.235199235166202780e-01
1.984908476430929103e-01
2.956516915963844361e-01
3.273026039619998384e-01
3.342209962560128700e-01
3.365028268245471299e-01
3.413355733210955978e-01
3.663407313288527534e-01
1.032959111402856484e-01
1.032959119477909055e-01
1.032959158459521576e-01
1.032959348037163771e-01
1.032960265381100834e-01
1.032964701105451855e-01
1.032986140852859974e-01
1.033089698252092903e-01
1.033588657235002678e-01
1.035968729479715689e-01
1.046917382442898170e-01
1.092100976922025790e-01
1.235076363511579123e-01
1.984833759929014729e-01
2.956525822912997592e-01
3.273341459790631847e-01
3.344031623495648531e-01
3.374508852508156243e-01
3.464002602621100713e-01
3.956206440446644046e-01
1.032714256922874080e-01
1.032714264720848152e-01
1.032714303523768334e-01
1.032714492518777005e-01
1.032715408572454918e-01
1.032719841664122701e-01
1.032741276485583393e-01
1.032844827272312305e-01
1.033343792064955330e-01
1.035723974974934458e-01
1.046673333662077043e-01
1.091860510079645241e-01
1.234850837717437477e-01
1.984696322420520520e-01
2.956541988223203021e-01
3.273922848892795168e-01
3.347414455360573360e-01
3.392384974694247490e-01
3.562334474773716231e-01
4.537729680532702203e-01
1.032265458157343579e-01
1.032265465767372020e-01
1.032265503870841289e-01
1.032265691352509673e-01
1.032266604189833875e-01
1.032271030521116767e-01
1.032292452082735901e-01
1.032395981441363436e-01
1.032894936430080596e-01
1.035275277295584079e-01
1.046225831756261299e-01
1.091419367818123459e-01
1.234436700519603580e-01
1.984443201027845938e-01
2.956571218046658567e-01
3.274996575491407325e-01
3.353724763826830824e-01
3.426406412524131140e-01
3.755975358998485114e-01
5.650001045833392688e-01
1.031442883914377578e-01
1.031442890720207922e-01
1.031442927156975553e-01
1.031443110839564414e-01
1.031444015273956100e-01
1.031448422915562380e-01
1.031469802673791597e-01
1.031573263812189389e-01
1.032072150056074361e-01
1.034452668991288210e-01
1.045405172357592172e-01
1.090609853521128519e-01
1.233675735906964444e-01
1.983976250436968458e-01
2.956623796143872940e-01
3.276984794894365338e-01
3.365566771113779887e-01
3.491919764371609891e-01
4.141182001761376519e-01
7.513949955832053273e-01
1.029935900760391015e-01
1.029935905539712954e-01
1.029935937716694033e-01
1.029936112108228857e-01
1.029936996322388526e-01
1.029941360629108432e-01
1.029962650489149173e-01
1.030065918923176727e-01
1.030564493901325596e-01
1.032945013005921731e-01
1.043900467651892039e-01
1.089124299884160763e-01
1.232276803629768214e-01
1.983113123581380921e-01
2.956717875259112782e-01
3.280679627982726054e-01
3.387965977209022039e-01
3.619833010589434408e-01
4.900257914234945611e-01
9.838005494390346106e-01
1.027174199604158206e-01
1.027174199663988818e-01
1.027174221278043670e-01
1.027174372521683920e-01
1.027175206276694647e-01
1.027179461692384610e-01
1.027200521992924220e-01
1.027303333296641363e-01
1.027801133066772593e-01
1.030181055294347725e-01
1.041140450790847133e-01
1.086396223263670219e-01
1.229701589683935697e-01
1.981513384806530276e-01
2.956884874764453275e-01
3.287578962928911497e-01
3.430768417396111158e-01
3.873000965502570447e-01
6.298941008201586200e-01
6.136099867397446950e+00
1.022120793504105313e-01
1.022120781576054960e-01
1.022120776878636395e-01
1.022120870285849470e-01
1.022121576978600177e-01
1.022125553424271388e-01
1.022146002604114590e-01
1.022247488644014990e-01
1.022742596249355540e-01
1.025118727721193446e-01
1.036080878598344690e-01
1.081387048952796165e-01
1.224957748424408410e-01
1.978535190136936905e-01
2.957175322359325564e-01
3.300541822536024461e-01
3.513597263967783157e-01
4.376738050117753853e-01
8.431679648160568252e-01
1.077057206714273363e+01
1.012884324684851234e-01
1.012884283041818462e-01
1.012884212953159002e-01
1.012884162576667690e-01
1.012884553019968575e-01
1.012887833464633097e-01
1.012906749269664036e-01
1.013004856595629277e-01
1.013492661959330410e-01
1.015855469478224998e-01
1.026809708395957088e-01
1.072186557421520303e-01
1.216205883283461714e-01
1.972977063381736729e-01
2.957683587472816900e-01
3.325114788493120921e-01
3.676205192213379269e-01
5.353641252506111670e-01
1.062820220517465719e+00
1.468876170331863840e+01
9.960695913710364280e-02
9.960694757865426463e-02
9.960692431742365627e-02
9.960688354560752467e-02
9.960684400943578543e-02
9.960699919878443498e-02
9.960851030880817081e-02
9.961748319655412687e-02
9.966443245079706359e-02
9.989702273237549557e-02
1.009879239521568745e-01
1.055329247075166565e-01
1.200074617604324767e-01
1.962548428339599138e-01
2.958561003236983566e-01
3.372210711568316976e-01
3.999391160795413569e-01
7.056593941074197351e-01
3.458238708908160319e+00
1.509480221913817921e+01
9.657243191659294068e-02
9.657240195367933211e-02
9.657233820258730173e-02
9.657220829446329369e-02
9.657197220321281361e-02
9.657169240033977586e-02
9.657223334958701944e-02
9.657900801983312911e-02
9.662084409851365296e-02
9.684151003046476136e-02
9.791581234411862733e-02
1.024602771848877880e-01
1.170433095231656895e-01
1.942905788968068981e-01
2.960107915941428414e-01
3.463773917320757123e-01
4.640867574218200398e-01
9.353730167577736232e-01
5.662025442112494922e+00
1.491941660565348826e+01
9.122255071506241153e-02
9.122247489066889758e-02
9.122231026903351858e-02
9.122195837285407283e-02
9.122123312514700266e-02
9.121987246129009685e-02
9.121801074470495263e-02
9.121937698932587602e-02
9.124874779183882179e-02
9.143995016467940107e-02
9.244870206208331831e-02
9.694121942300149009e-02
1.116507837576609374e-01
1.906044845521289444e-01
2.963258081065138216e-01
3.645044631032771099e-01
5.856629993515677368e-01
1.109408131222380023e+00
6.321893195992339010e+00
1.315517169264525954e+01
8.251533030624351450e-02
8.251518106963980081e-02
8.251485304305178348e-02
8.251413216760876412e-02
8.251254863651766303e-02
8.250907338938064106e-02
8.250146232452436335e-02
8.248486997616728822e-02
8.244907025032581493e-02
8.237365320878456409e-02
8.320896573253457051e-02
8.741541760680764106e-02
1.021089743237437730e-01
1.837625276523313089e-01
2.971214138565531071e-01
4.010446897221285334e-01
7.833926981715728655e-01
2.045845817646072540e+00
6.325753244168440759e+00
1.114038168631972781e+01
7.039649842284523285e-02
7.039613441217873469e-02
7.039533426410529704e-02
7.039357566095090502e-02
7.038971167019830721e-02
7.038122729962378865e-02
7.036262463856761407e-02
7.032196734239423708e-02
7.023374337901723552e-02
7.004541836076512429e-02
6.965897568874260259e-02
7.265961160305417499e-02
8.650308265831434251e-02
1.715264636509993557e-01
2.997018525347359130e-01
4.752622894503821249e-01
1.014383781985058741e+00
2.515305219735714637e+00
5.675250855069531752e+00
9.147462137842076402e+00
6.011364495605715785e-02
6.011288832853515368e-02
6.011122509379018125e-02
6.010756927939292504e-02
6.009953540300431302e-02
6.008188848225202300e-02
6.004316470601608891e-02
5.995837893067357954e-02
5.977365834767726926e-02
5.937573455832002162e-02
5.854131463263911178e-02
5.691210168497455590e-02
6.596532385441392088e-02
1.516253030246614841e-01
3.095696983585682349e-01
6.202852647450174395e-01
1.107933286844477783e+00
2.539724724719156779e+00
4.750246899575638615e+00
7.208554939080488388e+00
7.369351770001697499e-02
7.369782985287248733e-02
7.370730361894942129e-02
7.372810148759467719e-02
7.377368227476668872e-02
7.387320459795779226e-02
7.408869486508179447e-02
7.454647192533059297e-02
7.547582373931802091e-02
7.715132624970563735e-02
7.915428120606263218e-02
7.667855605596028690e-02
6.416519120441349644e-02
1.258842621262995787e-01
3.488851180203673130e-01
8.652965906765240911e-01
1.189546876911877549e+00
2.203678553308700216e+00
3.718799242370527836e+00
5.426023773852837628e+00
1.557711264922455319e-01
1.557808475013094662e-01
1.558022124843487788e-01
1.558491539836706907e-01
1.559522187045564445e-01
1.561781612544272391e-01
1.566718024527861131e-01
1.577421511088092920e-01
1.600231855720343765e-01
1.646919675385040138e-01
1.733567386296827606e-01
1.857074297896656734e-01
1.883286115316079035e-01
2.335748858419901264e-01
6.081891665371771394e-01
1.170746106334611403e+00
1.230816298163840639e+00
1.754052714878892916e+00
2.721363225652678519e+00
3.844707599687978039e+00
2.318367941609594807e-01
2.318541680678667671e-01
2.318923587699687205e-01
2.319762977485292643e-01
2.321607358316691572e-01
2.325657543303544239e-01
2.334539692934410327e-01
2.353960560547252723e-01
2.396142109473189952e-01
2.486403494479941245e-01
2.673534314024216263e-01
3.040733220377431212e-01
3.732785829355337315e-01
7.873978602214153355e-01
1.771994458947575568e+00
2.035714661002635317e+00
1.302494937773394312e+00
1.342584879484498339e+00
1.818302275649736233e+00
2.551110761558726736e+00
2.451971690248574420e-01
2.451975917738637989e-01
2.451985208217657697e-01
2.452005616846324731e-01
2.452050408127874892e-01
2.453200353415071200e-01
2.457441677332516117e-01
2.466672694124995568e-01
2.486510038619237362e-01
2.529245829608107177e-01
2.720173308935092127e-01
3.248682339615045489e-01
1.059833008598243698e+00
1.733922956207982091e+00
2.164929104045632435e+00
2.478160927924775603e+00
2.041038575403182787e+00
1.339471334875001363e+00
1.130361741702149647e+00
1.497661870511178384e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_SSPRK_P1_IRES.txt <==
2.197800939636606610e-01
2.197710114394082481e-01
2.197510653074118969e-01
2.197073164823438451e-01
2.196116252909428856e-01
2.194036034860419038e-01
2.189575873379789317e-01
2.180312793973553376e-01
2.162525509039974758e-01
2.135369603653186898e-01
2.127214242478537853e-01
2.428498673909641747e-01
3.543905704438197191e-01
4.714149910006287802e-01
5.631804192513177876e-01
6.494971048758289012e-01
7.203286008887646030e-01
7.746314304135010209e-01
8.168670496576829754e-01
8.501842261125927003e-01
2.197709039298631761e-01
2.197618215753777693e-01
2.197418758179287002e-01
2.196981278225895451e-01
2.196024384859884271e-01
2.193944209067851814e-01
2.189484147618856458e-01
2.180221322309442156e-01
2.162434757678252384e-01
2.135281170590379307e-01
2.127133795570731456e-01
2.428450346569486773e-01
3.543904686785886993e-01
4.714153968686237151e-01
5.631811930697230295e-01
6.494976604153419597e-01
7.203288797747611216e-01
7.746315633920265453e-01
8.168671090745346364e-01
8.501842488874670201e-01
2.197540688137334108e-01
2.197449867611031282e-01
2.197250416697071884e-01
2.196812951502495614e-01
2.195856091145382827e-01
2.193775990639966200e-01
2.189316107794345712e-01
2.180053737881607334e-01
2.162268471249182422e-01
2.135119087142346439e-01
2.126986263902143348e-01
2.428361558989243774e-01
3.543902659783161879e-01
4.714161334993274277e-01
5.631826092777578729e-01
6.494986790959059730e-01
7.203293914851131019e-01
7.746318074768548945e-01
8.168672181660543430e-01
8.501842907156064166e-01
2.197232356326692115e-01
2.197141541102438089e-01
2.196942101888688936e-01
2.196504662630242299e-01
2.195547860325399170e-01
2.193467892435275735e-01
2.189008325178506686e-01
2.179746764308740370e-01
2.161963821595433433e-01
2.134822026522200933e-01
2.126715662163342624e-01
2.428198311778609897e-01
3.543898545610947859e-01
4.714174656097165350e-01
5.631851997195673754e-01
6.495005472748652808e-01
7.203303307276922585e-01
7.746322557213538573e-01
8.168674185818287636e-01
8.501843675912164056e-01
2.196667828669403577e-01
2.196577022590101846e-01
2.196377603561818492e-01
2.195940209072712035e-01
2.194983507090645658e-01
2.192903768925283381e-01
2.188444750889838308e-01
2.179184609267601491e-01
2.161405789217793749e-01
2.134277620184520941e-01
2.126219225631778287e-01
2.427897859417668669e-01
3.543890023340302009e-01
4.714198625140820775e-01
5.631899343990439677e-01
6.495039739722806571e-01
7.203320555450569707e-01
7.746330794456033342e-01
8.168677870729392776e-01
8.501845090170226937e-01
2.195634684125946645e-01
2.195543893385207557e-01
2.195344508226933222e-01
2.194907188922012586e-01
2.193950655722269605e-01
2.191871305488686250e-01
2.187413221589918910e-01
2.178155523377840463e-01
2.160383920465089036e-01
2.133280023919070234e-01
2.125308254094898375e-01
2.427344168587619033e-01
3.543871996004224201e-01
4.714241452228602469e-01
5.631985791845387501e-01
6.495102608559731872e-01
7.203352250833691128e-01
7.746345945701758051e-01
8.168684653501260273e-01
8.501847695385198467e-01
2.193745109496623436e-01
2.193654343334069390e-01
2.193455012484673838e-01
2.193017813906412428e-01
2.192061552556349158e-01
2.189982831059924251e-01
2.185526279202562039e-01
2.176272667480239342e-01
2.158513451541632933e-01
2.131452306000139740e-01
2.123636113769047928e-01
2.426322126266153567e-01
3.543833077944408272e-01
4.714317221196807073e-01
5.632143405208509535e-01
6.495217988630165307e-01
7.203410546967639050e-01
7.746373849418399793e-01
8.168697157654234431e-01
8.501852503314075715e-01
2.190292309742588317e-01
2.190201579830605150e-01
2.190002329184321250e-01
2.189565309388098457e-01
2.188609452973780400e-01
2.186531679128684846e-01
2.182077487324446119e-01
2.172830391358268609e-01
2.155091791746807928e-01
2.128104706750539310e-01
2.120565826826523170e-01
2.424431772970793431e-01
3.543747495210389786e-01
4.714449382722675774e-01
5.632430196124962318e-01
6.495429826998269096e-01
7.203517900330475010e-01
7.746425328216223205e-01
8.168720258299616566e-01
8.501861398870027564e-01
2.183991522402902730e-01
2.183900836967801184e-01
2.183701685044421026e-01
2.183264886846585096e-01
2.182309539650249541e-01
2.180232991730997327e-01
2.175782007998219858e-01
2.166544426337478346e-01
2.148838422243595503e-01
2.121976447437355084e-01
2.114926649718125995e-01
2.420927103477304720e-01
3.543556404541745586e-01
4.714675163099874000e-01
5.632950584880681566e-01
6.495818971269754494e-01
7.203715924310378771e-01
7.746520528077701639e-01
8.168763061934782854e-01
8.000000000000000000e+01
2.172516939846698969e-01
2.172426280741522053e-01
2.172227188462831637e-01
2.171790529896980571e-01
2.170835530771192401e-01
2.168759946468248045e-01
2.164312037487776119e-01
2.155085807062726566e-01
2.137426569659406361e-01
2.110767509511853601e-01
2.104567241551534851e-01
2.414412431840185225e-01
3.543125131936476491e-01
4.715048912734612907e-01
5.633891146869082212e-01
6.496534314993210879e-01
7.204082036989761795e-01
7.746697172016234756e-01
8.168842706071549609e-01
8.000000000000000000e+01
2.151686015596697421e-01
2.151595264361378657e-01
2.151395972855096872e-01
2.150958892306084336e-01
2.150003042774171480e-01
2.147925962046821624e-01
2.143476562272263741e-01
2.134255698691764902e-01
2.116649394166834064e-01
2.090296190352296524e-01
2.085538361315599498e-01
2.402270950786787596e-01
3.542147114489707649e-01
4.715637318668378097e-01
5.635581700325754673e-01
6.497850437944184820e-01
7.204761059173568905e-01
7.747026493862965157e-01
8.168991792678603758e-01
8.000000000000000000e+01
2.114062965089516521e-01
2.113971679415066751e-01
2.113771219314790062e-01
2.113331600243109065e-01
2.112370317424295818e-01
2.110282003942919593e-01
2.105811343755200626e-01
2.096560260046394786e-01
2.078966325917635249e-01
2.053005274808906988e-01
2.050608725805129762e-01
2.379596439686265386e-01
3.539935991634093893e-01
4.716486681748907062e-01
5.638596169793140822e-01
6.500274575881156425e-01
7.206026018222578822e-01
7.747644691063586553e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.046717294804152043e-01
2.046624035194916369e-01
2.046419247929152641e-01
2.045970175577844774e-01
2.044988398395135021e-01
2.042856419976037397e-01
2.038296477328971623e-01
2.028881459561486800e-01
2.011082062785271019e-01
1.985392657542743855e-01
1.986608879353660984e-01
2.337230517425411547e-01
3.535007011928830156e-01
4.717515879742990026e-01
5.643910304724593097e-01
6.504746375883990739e-01
7.208398120069914317e-01
7.748817623197662430e-01
8.000000000000000000e+01
8.000000000000000000e+01
1.928302870562269566e-01
1.928203068968016298e-01
1.927983924737258492e-01
1.927503410426860408e-01
1.926453092924750310e-01
1.924173247203229131e-01
1.919301830507882944e-01
1.909267838913680793e-01
1.890425071811382141e-01
1.863945207706625418e-01
1.869839578901856258e-01
2.258295081673585836e-01
3.524358068692038382e-01
4.718252038254787672e-01
5.653128586216388252e-01
6.513020960129536352e-01
7.212913892396438653e-01
3.620533545089708127e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.729367900943643566e-01
1.729246354506672467e-01
1.728979458565719218e-01
1.728394218636959134e-01
1.727114889280100263e-01
1.724337476056442275e-01
1.718400809887645209e-01
1.706164475552657545e-01
1.683164969070121419e-01
1.650899976293103699e-01
1.659120438919493290e-01
2.139163611480542349e-01
3.502747981249385023e-01
4.717367512514196726e-01
5.668784425250217307e-01
6.528527441611621240e-01
7.222725333813769799e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.450611142799992648e-01
1.450413031950239240e-01
1.449977909551723176e-01
1.449023288116219610e-01
1.446934078378818711e-01
1.442386782054270455e-01
1.432611142050223274e-01
1.412195911109071222e-01
1.372575185375859153e-01
1.311243573588093125e-01
1.295560705940922985e-01
2.009596059605872898e-01
3.464501343975499026e-01
4.712620999877874528e-01
5.694864201914658919e-01
6.560414484155036030e-01
7.256443117254315345e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.478581750476224699e-01
1.477928082917252806e-01
1.476491955729641870e-01
1.473339095515213693e-01
1.466428773112843642e-01
1.451338905109341715e-01
1.425002953895396496e-01
1.381408804785123901e-01
1.290459011778078424e-01
1.117014679243254760e-01
9.574734215860382369e-02
1.896717437266605411e-01
3.421474479277568648e-01
4.705518311858555847e-01
5.739731525422246960e-01
6.680227100829150277e-01
6.271984753190350403e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
3.995727766661916758e-01
3.994821924560839621e-01
3.992831334718632830e-01
3.988459136391570015e-01
3.978866182055973422e-01
3.957868299467430795e-01
3.912148280682925527e-01
3.813780790616295158e-01
3.607988920956877177e-01
3.207305617994931635e-01
2.588653066292478933e-01
2.394684133093822886e-01
3.521180142493030574e-01
4.733094376411953741e-01
5.858116681757834510e-01
9.964192012457050440e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.028151910504259359e+00
1.027998479468315018e+00
1.027661260271107269e+00
1.026920318601371340e+00
1.025293363866040197e+00
1.021725985575580253e+00
1.013928455882465718e+00
9.970036293828036245e-01
9.608446437410490537e-01
8.864059154612071723e-01
7.470015117330132126e-01
5.529002503548086089e-01
4.812531381285738985e-01
5.745677594790415954e-01
1.385363959131137079e+00
3.483040094620220462e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.435974892318260920e+00
2.435742212246282623e+00
2.435230756162597654e+00
2.434106694222563316e+00
2.431637108277989068e+00
2.426215450134749041e+00
2.414332593505207569e+00
2.388383936950083886e+00
2.332183905544106928e+00
2.212738727021349217e+00
1.970184880498824675e+00
1.535299841427268497e+00
4.906547268896605196e+00
4.632690713126395465e+00
4.775390193407632822e+00
1.651575116106513619e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_SSPRK_P1_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_SSPRK_P1_maxeps.txt <==
2.106500081146019911e-13
2.106500081146019911e-13
3.510833468576699178e-13
3.510833468576699178e-13
3.510833468576699178e-13
9.999999999999999791e-17
3.510833468576699178e-13
3.510833468576699178e-13
9.999999999999999791e-17
3.510833468576699178e-13
9.999999999999999791e-17
3.510833468576699178e-13
2.106500081146019911e-13
3.510833468576699178e-13
9.999999999999999791e-17
2.106500081146019911e-13
9.999999999999999791e-17
3.510833468576699178e-13
7.021666937153401385e-14
1.538263949058062735e+03
1.037268701638059182e-13
5.186343508190296542e-14
5.186343508190296542e-14
9.999999999999999791e-17
1.037268701638059182e-13
1.037268701638059182e-13
1.037268701638059182e-13
2.074537403276117859e-13
1.037268701638059182e-13
3.111806104914176537e-13
1.037268701638059182e-13
1.037268701638059182e-13
9.999999999999999791e-17
2.074537403276117859e-13
3.111806104914176537e-13
9.999999999999999791e-17
1.037268701638059182e-13
3.111806104914176537e-13
4.149074806552234204e-13
1.704480970795240637e+03
9.999999999999999791e-17
7.661473899487526924e-14
7.661473899487526924e-14
2.298442169846257446e-13
9.999999999999999791e-17
3.830736949743764093e-14
9.999999999999999791e-17
2.298442169846257446e-13
1.532294779897505132e-13
1.532294779897505132e-13
3.830736949743764093e-14
9.999999999999999791e-17
2.298442169846257446e-13
3.830736949743764093e-14
1.149221084923128975e-13
2.298442169846257446e-13
1.532294779897505132e-13
1.532294779897505132e-13
5.562155643653283050e+02
1.642159406085942692e+03
1.697675314597812188e-13
1.131783543065208252e-13
1.980621200364113841e-13
8.488376572989063465e-14
5.658917715326042520e-14
1.697675314597812188e-13
9.999999999999999791e-17
1.697675314597812188e-13
1.980621200364113841e-13
1.414729428831510031e-13
2.829458857663021576e-14
1.414729428831510031e-13
8.488376572989063465e-14
5.658917715326042520e-14
5.658917715326042520e-14
5.658917715326042520e-14
8.488376572989063465e-14
8.488376572989063465e-14
7.482493539653013386e+02
1.479931191530669821e+03
6.269684553315446423e-14
4.179789702210298246e-14
2.089894851105149439e-14
8.359579404420595230e-14
1.253936910663089032e-13
6.269684553315446423e-14
1.044947425552574278e-13
1.253936910663089032e-13
1.671915880884118289e-13
4.179789702210298246e-14
8.359579404420595230e-14
1.253936910663089032e-13
6.269684553315446423e-14
9.999999999999999791e-17
6.269684553315446423e-14
4.179789702210298246e-14
6.269684553315446423e-14
1.236562880359778518e+02
7.722664361396895174e+02
1.282626306103476281e+03
4.630914293219225868e-14
9.261828586438449211e-14
1.543638097739742166e-14
9.999999999999999791e-17
9.999999999999999791e-17
7.718190488698707676e-14
1.080546668417818822e-13
3.087276195479484332e-14
4.630914293219225868e-14
1.234910478191792723e-13
3.087276195479484332e-14
4.630914293219225868e-14
1.543638097739742166e-14
1.543638097739742166e-14
1.543638097739742166e-14
4.630914293219225868e-14
7.718190488698707676e-14
3.015657468958771688e+02
7.208309822134538081e+02
1.083491753524387832e+03
6.840971665728122506e-14
1.140161944288020944e-14
9.999999999999999791e-17
2.280323888576041571e-14
2.280323888576041571e-14
1.140161944288020944e-14
9.999999999999999791e-17
3.420485832864062515e-14
1.140161944288019871e-13
6.840971665728122506e-14
2.280323888576041571e-14
2.280323888576041571e-14
7.981133610016141871e-14
3.420485832864062515e-14
5.700809721440103140e-14
1.140161944288020944e-14
7.981133610016141871e-14
3.508036082885263340e+02
6.381266106066026396e+02
8.988333320118048277e+02
6.716218754678447361e-06
5.895024765029283326e-14
4.210731975020917563e-14
3.368585580016734682e-14
9.999999999999999791e-17
4.210731975020917563e-14
1.684292790008367656e-14
8.421463950041839859e-15
9.999999999999999791e-17
3.368585580016734682e-14
3.368585580016734682e-14
8.421463950041839859e-15
9.999999999999999791e-17
4.210731975020917563e-14
4.210731975020917563e-14
1.684292790008367656e-14
9.964751920645065297e+01
3.446167728036376730e+02
5.467643393198911781e+02
7.356357402245098456e+02
6.872975865931619458e-05
2.269273515366315009e-05
1.189747931842501620e-07
9.999999999999999791e-17
2.488104621177871072e-14
1.866078465883403541e-14
2.488104621177871072e-14
4.976209242355740251e-14
9.999999999999999791e-17
3.732156931766805819e-14
9.999999999999999791e-17
1.866078465883403541e-14
3.110130776472338288e-14
1.866078465883403541e-14
6.220261552944680047e-15
9.999999999999999791e-17
1.505733172628368095e+02
3.138207532712524426e+02
4.582201573871805067e+02
5.957871799256945451e+02
4.220415744559036968e-04
1.869404609470242794e-04
7.264840018148045514e-05
2.072641767071099800e-06
9.999999999999999791e-17
9.188818955129417640e-15
4.594409477564709609e-15
2.756645686538824188e-14
2.297204738782353700e-14
4.594409477564709609e-15
9.188818955129417640e-15
9.188818955129417640e-15
2.756645686538824188e-14
1.378322843269412567e-14
1.378322843269412567e-14
1.171498547556113223e+01
1.604598672830149440e+02
2.737446672531766012e+02
3.779084562839718160e+02
4.784899020720010299e+02
1.507714772189289567e-03
1.127307471690377431e-03
5.357307728426355864e-04
2.218752929237831155e-04
1.516214539224849784e-05
6.787045293149636591e-15
1.357409058629927003e-14
3.393522646574818690e-15
1.357409058629927003e-14
1.357409058629927003e-14
1.018056793972445331e-14
1.018056793972445331e-14
1.018056793972445331e-14
1.696761323287408675e-14
1.018056793972445331e-14
5.795951800850505720e+01
1.520045604322762927e+02
2.322634154544919340e+02
3.079055980704708304e+02
3.816469126264325382e+02
4.300906791158927607e-03
3.850900536270457711e-03
2.977742929938512716e-03
1.572814626607176372e-03
6.604765146368260032e-04
7.951687189839452298e-05
7.519570910505963419e-15
5.013047273670642542e-15
9.999999999999999791e-17
1.002609454734128193e-14
1.503914182101192053e-14
7.519570910505963419e-15
1.002609454734128193e-14
7.519570910505963419e-15
5.013047273670642542e-15
7.176113287025398790e+01
1.357105089715144572e+02
1.932943906139661578e+02
2.484820166004265616e+02
3.026528810896375603e+02
1.133554531326550104e-02
1.082964599083399530e-02
9.812341336474074763e-03
7.803677897470872975e-03
4.481263667545753136e-03
1.908432501104510804e-03
3.336090514734248169e-04
5.554105332129225407e-15
3.702736888086150534e-15
3.702736888086150534e-15
9.256842220215373574e-15
1.851368444043075661e-15
7.405473776172299490e-15
7.405473776172299490e-15
1.663008434351863229e+01
7.211118027161008115e+01
1.169204455978767641e+02
1.585823831625603475e+02
1.989811344794024706e+02
2.388330041214649953e+02
2.895881534817871042e-02
2.843758194964388780e-02
2.729844807864527378e-02
2.497787471875505608e-02
2.037613419134410783e-02
1.249125234227986027e-02
5.392638539824613775e-03
1.248036680956981668e-03
9.999999999999999791e-17
8.204746363196582440e-15
1.367457727199431130e-15
2.734915454398861865e-15
9.999999999999999791e-17
6.837288635997152296e-15
2.995742951693848255e+01
6.643473369393385042e+01
9.836327677689700977e+01
1.286801015106874786e+02
1.583242496187313577e+02
1.876730967582734593e+02
7.325482658278967274e-02
7.270635026852337313e-02
7.151238721495332962e-02
6.890829712088591963e-02
6.354669355749152648e-02
5.284318703328232808e-02
3.406141783104228715e-02
1.485531240784092669e-02
4.253876941902899611e-03
3.093929086724482934e-06
4.040126408536593891e-15
5.050158010670741180e-15
5.050158010670741180e-15
5.050158010670741180e-15
3.319447782471058161e+01
5.836046654200212913e+01
8.135421662808842314e+01
1.035055015344796772e+02
1.252960909328764529e+02
1.469267800328491944e+02
1.841403888493244601e-01
1.835611555622091440e-01
1.822877186265393912e-01
1.795108446091527588e-01
1.734633240637893092e-01
1.609028561563694004e-01
1.357400807080214322e-01
9.096534851743728889e-02
4.049581141830350256e-02
1.351894086365649020e-02
1.671868499502253760e-04
4.476177143986666964e-15
2.238088571993334271e-15
1.083220378135467854e+01
3.198077592179082984e+01
4.975129869587281206e+01
6.642987306965989092e+01
8.266231611776530031e+01
9.870041828281972585e+01
1.146517626335737390e+02
4.512039157096516817e-01
4.505986798226189194e-01
4.492680200097330379e-01
4.463421575763978910e-01
4.399562928704783826e-01
4.260473603082017280e-01
3.970267594853479354e-01
3.386244612754377159e-01
2.334000843852167273e-01
1.070127736779096783e-01
3.945486758230286328e-02
1.475561242157599545e-03
5.510323137418335343e-15
1.457202926470453974e+01
2.882140895737986597e+01
4.154450232460688142e+01
5.370312006471182542e+01
6.562343200926402176e+01
7.743867621040696747e+01
8.920677893116254609e+01
1.005713341015322948e+00
1.005145679262329228e+00
1.003897593312150338e+00
1.001153121138418367e+00
9.951163588024506401e-01
9.819488234941833316e-01
9.531770460277048107e-01
8.932919428289960440e-01
7.717541576476333320e-01
5.485929510333451553e-01
2.682681196646107269e-01
1.079687431420473243e-01
2.408185237313662519e+00
1.503975786673030868e+01
2.497892977677370396e+01
3.417096693948176522e+01
4.306620666376248607e+01
5.183339231624461974e+01
6.054363527806258105e+01
6.922823568599315536e+01
1.818053951723292538e+00
1.817632776225680313e+00
1.816706816961778159e+00
1.814670952664990233e+00
1.810194153756260693e+00
1.800346749243449729e+00
1.778948396304546931e+00
1.732006268308627250e+00
1.635927320718988609e+00
1.440806012400796199e+00
1.076099339052772441e+00
5.981550671775932582e-01
5.872941774982605168e+00
1.403806112501606584e+01
2.110081813869768297e+01
2.778307563194638874e+01
3.430755300155412613e+01
4.076293165060537405e+01
4.718739483074948993e+01
5.359789887415366394e+01
2.550159989618963952e+00
2.549901871406714537e+00
2.549334463893139890e+00
2.548087261744461873e+00
2.545346306408377224e+00
2.539324922020715025e+00
2.526121879730927500e+00
2.497675184350786726e+00
2.436324808491125982e+00
2.315166302652724273e+00
2.080837981930280911e+00
1.670642077013441140e+00
6.831840774813081829e+00
1.242740751470909011e+01
1.750462669797682835e+01
2.238362081651556323e+01
2.717811187629043701e+01
3.193520542375306093e+01
3.667549262074712857e+01
4.140817647183040151e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_SSPRK_P2_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_SSPRK_P2_ERROR.txt <==
7.559508109318506808e-01
7.559493481628634104e-01
7.559422792725571938e-01
7.427685105498665896e-01
7.423334326507786685e-01
7.612472576170453697e-01
7.555124668125444698e-01
3.670704835302394553e+00
5.515953896537168638e-02
4.120716607248756103e-02
2.955451125092655243e-02
2.307239337399146981e-02
3.671447307905451735e-02
4.125294128296595753e-02
1.011335156713766698e-01
3.329093923646320174e-01
1.058542944791062812e+00
3.730665973666845936e+00
3.999189636851232965e+00
3.740004082381158224e+00
7.559508104632078895e-01
7.559493478040691938e-01
7.559422791993357649e-01
7.427685111727434508e-01
7.423334347163320635e-01
7.612472632152390561e-01
7.555124800976324995e-01
3.670704810880804914e+00
5.515952914741734103e-02
4.120713811628311241e-02
2.955446743442079194e-02
2.307243763730525143e-02
3.671458504677381496e-02
4.125317197067321362e-02
1.011338686097144751e-01
3.329088295104488116e-01
1.058527357401627844e+00
3.730665975750133256e+00
3.738421542484735571e+00
3.740004082948919173e+00
7.559508087176149971e-01
7.559493463990897277e-01
7.559422785328397953e-01
7.427685121564150394e-01
7.423334393190903491e-01
7.612472765859710222e-01
7.555125124866051145e-01
3.670704757304539712e+00
5.515950984641650179e-02
4.120707420584687058e-02
2.955436399405928644e-02
2.307254705255415428e-02
3.671486140077988292e-02
4.125374384438286468e-02
1.011347500685493006e-01
3.329074298850278613e-01
1.058487881260196328e+00
3.730665980667170700e+00
3.738421544169495014e+00
3.740004087331167515e+00
7.559508026836018191e-01
7.559493411698023912e-01
7.559422751010145269e-01
7.427685128469138087e-01
7.423334489553468085e-01
7.612473080103305811e-01
7.555125909107398563e-01
3.670704647981680502e+00
5.515947896577080151e-02
4.120693398405406160e-02
2.955412510636361290e-02
2.307281711558220594e-02
3.671554209586214146e-02
4.125516091079910880e-02
1.011369454884703256e-01
3.329039473712062658e-01
1.639254241662779918e+02
3.730665992021101385e+00
3.738421547553625324e+00
3.740004096591380556e+00
7.559507817588372314e-01
7.559493222715265581e-01
7.559422606912623577e-01
7.427685086030332284e-01
7.423334669193017987e-01
7.612473800787370459e-01
7.555127789660530668e-01
3.670704456161224982e+00
5.515945952442340844e-02
4.120664781212157735e-02
2.955359220487285138e-02
2.307348229507745138e-02
3.671721394806250205e-02
4.125867012803752926e-02
1.011424235732570898e-01
5.992723393433667667e-01
5.165955687600735757e+00
3.730666017345695806e+00
3.738421553486279247e+00
5.897702503024921938e+00
7.559507099650498718e-01
7.559492555438470651e-01
7.559422050799822212e-01
7.427684780341653470e-01
7.423334914547818908e-01
7.612475390390901486e-01
7.555132235358881232e-01
3.670704247484247951e+00
5.515960350593788336e-02
4.120614552687786036e-02
2.955247145967208194e-02
2.307511574439500418e-02
3.672130355385250927e-02
4.126735232928432917e-02
2.867529471579602363e-01
3.373435642485937969e+00
1.057451773279914908e+00
3.730666070647000510e+00
3.738421557205907408e+00
2.384092935415546677e+01
7.559504651436924627e-01
7.559490232431310686e-01
7.559420003335977079e-01
7.427683348683483677e-01
7.423334849858844731e-01
7.612478665966879721e-01
7.555142522501430147e-01
3.670704629143727082e+00
5.516060689942795664e-02
4.120559845701830815e-02
2.955036950854748878e-02
2.307910939453652194e-02
3.673124903005760278e-02
4.128880306534473549e-02
2.973939509802460135e-01
3.045997806767558824e+00
1.055658116047792472e+00
3.730666170773246471e+00
3.738421537316609200e+00
5.897702571813350225e+00
7.559496336040976150e-01
7.559482227686524780e-01
7.559412681364917619e-01
7.427677535046595114e-01
7.423332425397782819e-01
7.612484542528372700e-01
7.555165536395642700e-01
3.670708603279213111e+00
5.516526826204373041e-02
4.120659456616343475e-02
2.954744236402423799e-02
2.308881013412332137e-02
3.675522797101282713e-02
1.583840544952894280e+00
2.974640484017016528e-01
3.326852910522694051e-01
1.050790550238154708e+00
3.730666310831010968e+00
5.886511648607074321e+00
5.897702613868921695e+00
7.559468185841590193e-01
7.559454845979252102e-01
7.559386989581700078e-01
7.427655516985753881e-01
7.423318801520328858e-01
7.594033242208044765e-01
7.555214153580757097e-01
3.670728651610411397e+00
5.518413101848294172e-02
4.121698899106489983e-02
2.954789691021738121e-02
2.311214014537250547e-02
3.681229254295052822e-02
2.158392134629309123e+00
3.391579152453558788e+00
3.323499904124219140e-01
1.037169169206244801e+00
3.730666295028671975e+00
5.886512156915257421e+00
5.897702972256759324e+00
7.559373139018810139e-01
7.559361697137617631e-01
7.559298012676896050e-01
7.427575411244285997e-01
7.404791670244285084e-01
7.594013634943994617e-01
7.555306074858096910e-01
3.670812666347297082e+00
5.525543356377820431e-02
4.126944958489441040e-02
2.957506641366188654e-02
2.316737063629537019e-02
1.511060647153814607e+00
4.730744799429588698e-01
6.533798189357168384e-01
3.315172319329795503e-01
1.015200351721476268e+00
3.730665030961154649e+00
5.886513258525923220e+00
5.897703557871198043e+00
7.559052990586778709e-01
7.559046215494718002e-01
7.558992786641299810e-01
7.427291318965687505e-01
7.423026437621076390e-01
7.593867582390404491e-01
7.555436907151804604e-01
3.671136289132387542e+00
5.551450054311155707e-02
4.148934868801379405e-02
2.973038308365845428e-02
1.351144443346509405e+00
1.521197679030432681e+00
2.928348878844937886e+00
1.034444702788819004e-01
3.294751707484002701e-01
1.060595472911573633e+00
3.730657779927957218e+00
5.886515533683509993e+00
5.897703926188172296e+00
7.557977355446061640e-01
7.557981953243226858e-01
7.557953535069314999e-01
7.426301302868100196e-01
7.422161285864012914e-01
7.593177733237272964e-01
7.555431766488253098e-01
3.672325713793259450e+00
5.643215490536963863e-02
4.233657984706389737e-02
3.041248378802062849e-02
1.351309057774903621e+00
3.793443313074013279e+00
6.924428406149024440e+00
1.070391000930854403e-01
3.246656224969179938e-01
1.273787044455250594e+00
3.730625952054017702e+00
5.886519608440750950e+00
5.897702791439165537e+00
7.554374343859976415e-01
7.554406273159900431e-01
7.554438009975555923e-01
7.422896406015777604e-01
7.419056495797168305e-01
7.609492187557426179e-01
7.554988103041648806e-01
4.140617704552215450e+00
5.962633901936997133e-02
4.545162493672401383e-02
3.310699256920474065e-02
2.413652303801705826e-02
3.793790625335903499e+00
4.858991482729312777e-02
1.163199145380939686e-01
3.160326044939282264e-01
1.959074165984076910e+00
3.730500436916221130e+00
5.886524504599686125e+00
5.897705371494380344e+00
7.553555112094497703e-01
7.553647313232898508e-01
7.553813209483151159e-01
7.422492123770272343e-01
7.419367814953041762e-01
7.611779759956580627e-01
7.560000918016954730e-01
3.691723298099944373e+00
7.061422160250306612e-02
5.659161495651398449e-02
4.319278776487092686e-02
3.048998078236892992e-02
6.739764138173020669e+00
5.797503813990285276e-02
1.403751225681216241e-01
3.595433063610244395e-01
2.162834285254851441e+00
5.291362269009205477e+00
5.886518713514083956e+00
5.897681967296234617e+00
7.553057011605979199e-01
7.553284129701165472e-01
7.422482497449184313e-01
7.422805464717633361e-01
7.421227862782561191e-01
7.618231154446665210e-01
3.380647442266422775e+00
4.778957303304606441e+00
1.096828406568836484e-01
9.591237664101631699e-02
1.071491851825991937e-01
1.573730221944188434e+00
1.167920724536382737e+00
8.062202896407334729e-02
2.145473933735247141e-01
4.406911008226489512e-01
2.148243642337969384e+00
4.587984424672578498e+00
5.886445082365646009e+00
5.897489464527815528e+00
7.658613141824049952e-01
7.659053972855306425e-01
7.660010127555723081e-01
7.529250258344646340e-01
7.530857534300927636e-01
7.738729960008200459e-01
5.085840070331491880e+00
5.085542495032606247e+00
2.510769222919912447e-01
1.532322935327588898e+00
2.141469275245010129e-01
3.588685193144251162e+00
1.369263509558363012e-01
1.777219619548416896e-01
4.884451659931179357e-01
5.973731145676559606e-01
2.245637669028254457e+00
3.722691969341977547e+00
5.886062523324720352e+00
5.896889013848682026e+00
1.284214395332935466e+00
1.284742306244218923e+00
1.285900903753554481e+00
1.288438389295489817e+00
1.293962005094863033e+00
1.305461285840351593e+00
1.328001174434685128e+00
1.565284478070003038e+00
1.643796082956239468e+00
1.057328482835472538e+00
6.474730561173795973e-01
6.577686170003914645e-01
9.079929367634034243e-01
1.296029791392330210e+00
3.353996629304764276e+00
1.979986316452685635e+00
2.633750795933151423e+00
5.132551999598510939e+00
5.736600368368498515e+00
5.895126261084370434e+00
9.327488336361513532e-01
9.331661063532722400e-01
9.340867712867561012e-01
9.361269773628038138e-01
9.406917124367544236e-01
9.511255072400978117e-01
9.821710635542560963e-01
2.203621864009007503e+00
1.198909827168871400e+00
3.915648149286937052e+00
4.215322713114499464e+00
4.083407187978619568e+00
4.082376972806739168e+00
5.725415617461052875e+00
4.429179224492661326e+00
4.128479494837396402e+00
3.566338405168731907e+00
5.296918880517829109e+00
6.510633443188940994e+00
6.539104812369491704e+00
4.523764982525126044e+00
4.523607970819202073e+00
4.523264876264563306e+00
4.522520698338387213e+00
4.520933655629770342e+00
4.517682281648506049e+00
3.965456975719690913e+00
3.964713709975241862e+00
5.159588420267231967e+00
7.765167173338438644e+00
5.200778682529962005e+00
5.900426336638857627e+00
6.314174934601474831e+00
5.298485527271805218e+00
6.422388799284377114e+00
5.912540935752867099e+00
5.099250887174450853e+00
5.239510485320113098e+00
5.442547043426569253e+00
6.575935632501063388e+00
4.466095400440245555e+00
4.466136238717353102e+00
4.466227278824790758e+00
4.824786053355110127e+00
4.823654285359728178e+00
5.187645153389502717e+00
5.055518917576597993e+00
5.132603749393174652e+00
4.452896538072669941e+00
5.496578525281590188e+00
6.155772806496501381e+00
5.358316469949468974e+00
6.468113979173987893e+00
6.418310584970886801e+00
6.519656205555095063e+00
6.701104696813271033e+00
6.780634590029350761e+00
6.804846235667983301e+00
6.506636965409808404e+00
6.888421912950311032e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_SSPRK_P2_IRES.txt <==
2.201542705588398263e+00
2.198700859155180432e+00
2.192486840638803614e+00
2.124978354234150935e+00
2.089061704916443496e+00
1.957022067354520889e+00
1.653069291067574387e+00
8.156151349697488229e+00
1.420207778858512682e-01
1.364742343542060254e-01
1.681004887542456028e-01
2.473553678432304503e-01
3.657140882959836747e-01
4.826003792549381499e-01
5.720957657773424465e-01
6.395822211215321795e-01
6.922509310589114451e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.201542610698573377e+00
2.198700764830411991e+00
2.192486747546538162e+00
2.124978257516161761e+00
2.089061614073748352e+00
1.957021999821904279e+00
1.653069250249302513e+00
8.156139273583489668e+00
1.420210873615965763e-01
1.364746808165090142e-01
1.681009407680724710e-01
2.473557052664451250e-01
3.657142697874026793e-01
4.826004516564300628e-01
5.720957937119811598e-01
6.395822327120326278e-01
6.922509362477398120e-01
5.502040455640653249e+00
6.273504690969691211e+00
6.802796812632662338e+00
2.201542374707747829e+00
2.198700530240873086e+00
2.192486516014418907e+00
2.124978016953003035e+00
2.089061388080136528e+00
1.957021831646034604e+00
1.653069148334136651e+00
8.156109303655686205e+00
1.420218630635604051e-01
1.364757944266202783e-01
1.681020656708619998e-01
2.473565446139724677e-01
3.657147216411480439e-01
4.826006320798546523e-01
5.720958633365612611e-01
6.395822615894299901e-01
6.922509491590066455e-01
5.502039623132990442e+00
6.273503863436183714e+00
6.802795989904312002e+00
2.201541787362442548e+00
2.198699946370098690e+00
2.192485939723012311e+00
2.124977418143634278e+00
2.089060825390016252e+00
1.957021412339336131e+00
1.653068893337043432e+00
8.156034929344583517e+00
1.420238138825145047e-01
1.364785768899163532e-01
1.681048677983587036e-01
2.473586341576565484e-01
3.657158478421315140e-01
4.826010823353752421e-01
5.720960371294186997e-01
6.395823336356079025e-01
8.406156436974663304e-01
5.502037556034169441e+00
8.000000000000000000e+01
8.000000000000000000e+01
2.201540324110591307e+00
2.198698491728653170e+00
2.192484503867896173e+00
2.124975926045360453e+00
2.089059422797339582e+00
1.957020365229394709e+00
1.653068253550147748e+00
8.155850382688631939e+00
1.420287416226253818e-01
1.364855449250268749e-01
1.681118564789226277e-01
2.473638413913715195e-01
3.657186588434143126e-01
4.826022081041803635e-01
5.720964718074317279e-01
6.395825137137468586e-01
8.000000000000000000e+01
5.502032422612774809e+00
6.273496713078483111e+00
8.000000000000000000e+01
2.201536673985492243e+00
2.198694862931505067e+00
2.192480921606089428e+00
2.124972203001301185e+00
2.089055921422041884e+00
1.957017744836039297e+00
1.653066642454212642e+00
8.155392589933965652e+00
1.420412604347332797e-01
1.365030464001200650e-01
1.681293142245900984e-01
2.473768350785792436e-01
3.657256883241850609e-01
4.826050299076163896e-01
5.720975618741482860e-01
6.501420203731127501e+00
6.922512618203037205e-01
5.502019671652987221e+00
6.273484064827958839e+00
7.657779004821284374e+00
2.201527553279888139e+00
2.198685795010567823e+00
2.192471968866996690e+00
2.124962896852698790e+00
2.089047163777930205e+00
1.957011169236288373e+00
1.653062566092401875e+00
8.154257635911434932e+00
1.420732993361578933e-01
1.365471717294430010e-01
1.681730099212385976e-01
2.474093112710452902e-01
3.657433094029854947e-01
4.826121261057646494e-01
5.721003050498945086e-01
3.623194740818247883e+00
6.922517633097717837e-01
8.000000000000000000e+01
8.000000000000000000e+01
7.657774042977977480e+00
2.201504713959908877e+00
2.198663086163642255e+00
2.192449544764561331e+00
2.124939582234807389e+00
2.089025204608420339e+00
1.956994609901955062e+00
1.653052189056728905e+00
8.151447219493876517e+00
1.421560664432716115e-01
1.366589542543060753e-01
1.682826364294597588e-01
2.474906380470603684e-01
3.657876140401064569e-01
5.727712004529643686e-01
5.721072398446228613e-01
6.395869623967600504e-01
6.922530225373324519e-01
5.501909262770309894e+00
8.000000000000000000e+01
7.657761619037073864e+00
2.201447369283775046e+00
2.198606063356530971e+00
2.192393224529921358e+00
2.124881007186961490e+00
2.088969972241470963e+00
1.956932720900875999e+00
1.653025569758367785e+00
8.144504600406857975e+00
1.423723967417046543e-01
1.369437741851591839e-01
1.685583896844802809e-01
2.476947162972739092e-01
3.658994102807492932e-01
4.315046386253068356e+00
4.842777101130132600e+00
6.395942309545026294e-01
6.922561968289402401e-01
5.501713567587674270e+00
7.451639366305957246e+00
7.657730317986901625e+00
2.201302940238623052e+00
2.198462425803112907e+00
2.192251315061393147e+00
2.124733353325376495e+00
2.088812083987501289e+00
1.956826165367801407e+00
1.652956649993001736e+00
8.127436193493375427e+00
1.429459220912959461e-01
1.376742276734371218e-01
1.692536235856751947e-01
2.482076960858843606e-01
5.573620804684638053e-01
1.647049203647707349e+00
1.982794200929768325e+00
6.396128154271591981e-01
6.922642397724648733e-01
5.501227107201603239e+00
7.451562892474216326e+00
7.657654515629681136e+00
2.200937996735448543e+00
2.198099418127443805e+00
2.191892535359198924e+00
2.124359828265402594e+00
2.088477093921066174e+00
1.956553517872747339e+00
1.652776313314056500e+00
8.085876296336353519e+00
1.444913847558534636e-01
1.395589721955888818e-01
1.710076374600378313e-01
3.964670951418475919e+00
5.896496543842359994e-01
4.894869634004540337e+00
5.722868914506373805e-01
6.396607688715271189e-01
6.922847548195594225e-01
8.000000000000000000e+01
8.000000000000000000e+01
7.657465064851205483e+00
2.200013600668824676e+00
2.197179711991505524e+00
2.190983077153950020e+00
2.123412183022812538e+00
2.087578075906233455e+00
1.955851835133300076e+00
1.652299343935961007e+00
7.986644990000509203e+00
1.487209845961819654e-01
1.444328907407744778e-01
1.754146006868936292e-01
3.956957227766705554e+00
6.755920753259095690e+00
8.035618793124633896e+00
5.725923978224267685e-01
6.397859252124346030e-01
8.000000000000000000e+01
8.000000000000000000e+01
7.450903610021378576e+00
7.656995628838949131e+00
2.197673770144635164e+00
2.194851048834908447e+00
2.188678831898512200e+00
2.121008096249130226e+00
2.085289699730744850e+00
1.954061573836997079e+00
1.651027754833524819e+00
9.044032409131574468e+00
1.603528554247767579e-01
1.569127743813203690e-01
1.863200223450062198e-01
2.606852853021325300e-01
6.755450621510193265e+00
4.858935047825480025e-01
5.734010308927227628e-01
6.401171569635188963e-01
8.000000000000000000e+01
8.000000000000000000e+01
7.449742703133044763e+00
7.655835777523445351e+00
2.191806309482903004e+00
2.189009326248065879e+00
2.182893440475918823e+00
2.114959545540405994e+00
2.079507698634292634e+00
1.949414623098598698e+00
1.647643728805010976e+00
7.281521769639738295e+00
1.914361249232996165e-01
1.877461736701464823e-01
2.123894472061708949e-01
2.796600133186025183e-01
6.754303379883921821e+00
4.911276334210617489e-01
5.755633233084871403e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
7.446881403146845990e+00
7.653018237040740246e+00
2.177533657109167020e+00
2.174792382230545940e+00
2.116554302374213048e+00
2.100170481723744320e+00
2.065295640512411435e+00
1.937817690089392419e+00
6.979570434043261606e+00
7.320666106632700121e+00
2.680716872068191203e-01
2.591191073698643210e-01
3.583098452851469218e-01
3.868408524677470872e+00
3.099182188599205467e+00
5.040364634381382380e-01
5.813488381785634207e-01
6.435980148914941523e-01
8.000000000000000000e+01
8.000000000000000000e+01
7.439890170967920824e+00
7.646165735381540429e+00
2.145448277083914057e+00
2.142813476750903057e+00
2.137053631333655446e+00
2.066632888727835571e+00
2.032863445738326114e+00
1.911112458011751336e+00
8.221094472676691467e+00
7.101291684639779334e+00
4.494363595911742282e-01
3.368458261110002905e+00
4.035012217961321812e-01
6.374881753188362588e+00
4.652660420023391752e-01
5.321423409011489802e-01
5.989248959671648054e-01
8.070535015600481810e-01
8.000000000000000000e+01
8.000000000000000000e+01
7.423084759809190025e+00
7.630036125760382149e+00
2.597439632998307157e+00
2.591854943198504735e+00
2.579601741726034181e+00
2.552779087195328422e+00
2.494342774843832267e+00
2.368093673604378058e+00
2.086103392405938006e+00
1.821160470753507399e+00
2.641710744310409531e+00
1.001782948784662564e+00
9.321335105061381299e-01
7.686417419421862629e-01
6.293760571495724543e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
7.593213278464611804e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.365271166269863556e+00
5.964399530089360013e+01
4.075751552086567386e+01
2.794258287759764148e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_SSPRK_P2_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_SSPRK_P2_maxeps.txt <==
2.808666774861359544e-13
7.021666937153401385e-14
4.213000162292038811e-13
1.404333387430680025e-13
3.510833468576699178e-13
5.617333549722716059e-13
4.915166856007377940e-13
9.999999999999999791e-17
2.106500081146019911e-13
6.319500243438055188e-13
4.213000162292038811e-13
4.915166856007377940e-13
4.915166856007377940e-13
6.319500243438055188e-13
3.510833468576699178e-13
4.915166856007377940e-13
1.193683379316076115e-12
1.212945035954450532e+03
3.877781243183665993e+03
6.092007887155767094e+03
1.037268701638059182e-13
1.037268701638059182e-13
2.074537403276117859e-13
9.999999999999999791e-17
2.074537403276117859e-13
2.074537403276117859e-13
2.074537403276117859e-13
2.074537403276117859e-13
4.149074806552234204e-13
3.111806104914176537e-13
1.037268701638059182e-13
3.111806104914176537e-13
2.074537403276117859e-13
2.074537403276117859e-13
8.298149613104460330e-13
7.260880911466404682e-13
4.149074806552234204e-13
1.736354248041905748e+03
3.511282942236301551e+03
5.099084711952399630e+03
1.532294779897505132e-13
3.064589559795008750e-13
4.596884339692510853e-13
7.661473899487526924e-14
2.298442169846257446e-13
2.298442169846257446e-13
2.298442169846257446e-13
2.298442169846257446e-13
3.830736949743760054e-13
7.661473899487526924e-14
2.298442169846257446e-13
2.298442169846257446e-13
6.129179119590012451e-13
3.830736949743760054e-13
1.532294779897505132e-13
3.830736949743760054e-13
1.680465175553410120e+02
1.816097406320747496e+03
3.053545827315490897e+03
4.202270967088934412e+03
8.488376572989063465e-14
2.546512971896717146e-13
2.546512971896717146e-13
1.697675314597812188e-13
2.829458857663021576e-14
2.546512971896717146e-13
1.414729428831510031e-13
8.488376572989063465e-14
8.488376572989063465e-14
1.980621200364113841e-13
1.697675314597812188e-13
2.829458857663018547e-13
8.488376572989063465e-14
1.131783543065208252e-13
1.980621200364113841e-13
4.527134172260826948e-13
6.845652650699713604e+02
1.705779709515234799e+03
2.586360220069773732e+03
3.422344773178976993e+03
1.253936910663089032e-13
1.253936910663089032e-13
4.179789702210298246e-14
6.269684553315446423e-14
1.044947425552574278e-13
9.999999999999999791e-17
2.089894851105147293e-13
4.179789702210298246e-14
1.253936910663089032e-13
1.044947425552574278e-13
1.044947425552574278e-13
8.359579404420595230e-14
1.253936910663089032e-13
2.507873821326176045e-13
4.806758157541831907e-13
1.253936910663089032e-13
8.197373797276359255e+02
1.516255932645659414e+03
2.150249516199139634e+03
2.761134515995216589e+03
3.087276195479484332e-14
9.261828586438449211e-14
1.543638097739742166e-14
6.174552390958967403e-14
3.087276195479484332e-14
9.261828586438449211e-14
3.087276195479484332e-14
4.630914293219225868e-14
1.080546668417818822e-13
1.234910478191792723e-13
1.234910478191792723e-13
7.718190488698707676e-14
1.234910478191792723e-13
1.389274287965766751e-13
1.080546668417818822e-13
2.075423433089312084e+02
8.127796417343355415e+02
1.303163316712502819e+03
1.763046986314875312e+03
2.210744626249180328e+03
4.560647777152082512e-14
2.280323888576041571e-14
4.560647777152082512e-14
6.840971665728122506e-14
7.981133610016141871e-14
7.981133610016141871e-14
7.981133610016141871e-14
6.840971665728122506e-14
4.560647777152082512e-14
4.560647777152082512e-14
3.420485832864062515e-14
5.700809721440103140e-14
1.254178138716821555e-13
7.981133610016141871e-14
2.166307694147235785e-13
3.476369777581259655e+02
7.439672477446183620e+02
1.094807331774728937e+03
1.430094865212385685e+03
1.758886412801100505e+03
5.895024765029283326e-14
4.210731975020917563e-14
3.368585580016734682e-14
3.368585580016734682e-14
1.684292790008367656e-14
1.684292790008367656e-14
1.684292790008367656e-14
4.210731975020917563e-14
1.684292790008367656e-14
3.368585580016734682e-14
5.895024765029283326e-14
7.579317555037649089e-14
6.737171160033465577e-14
6.737171160033465577e-14
7.579317555037649089e-14
3.766730776208293037e+02
6.513050477337809525e+02
9.047509749246747788e+02
1.150072331404722036e+03
1.391906545167363674e+03
3.732156931766805819e-14
1.244052310588935852e-14
3.732156931766805819e-14
3.732156931766805819e-14
4.976209242355740251e-14
1.866078465883403541e-14
2.488104621177871072e-14
3.732156931766805819e-14
3.732156931766805819e-14
3.732156931766805819e-14
5.598235397650207152e-14
4.976209242355740251e-14
3.110130776472338288e-14
2.488104621177871072e-14
1.295826259435777956e+02
3.593392573738419173e+02
5.541555793709217141e+02
7.384147340472154610e+02
9.183683337159394569e+02
1.096441155546689515e+03
1.837763791025883213e-14
1.378322843269412567e-14
1.837763791025883213e-14
1.837763791025883213e-14
2.297204738782353700e-14
3.675527582051764532e-14
4.594409477564709609e-15
1.837763791025883213e-14
1.837763791025883213e-14
2.297204738782353700e-14
2.756645686538824188e-14
5.053850425321174417e-14
4.594409477564704876e-14
2.297204738782353700e-14
1.671695575317698967e+02
3.222307805183574487e+02
4.622249524996371406e+02
5.967744991925272871e+02
7.290216236090935809e+02
8.602510622099732700e+02
1.018056793972445331e-14
1.696761323287408675e-14
2.036113587944890031e-14
1.018056793972445331e-14
1.696761323287408675e-14
2.036113587944890031e-14
1.018056793972445331e-14
1.357409058629927003e-14
3.054170381917333784e-14
2.036113587944890031e-14
2.036113587944890031e-14
2.036113587944890031e-14
1.357409058629927003e-14
3.128390640787760901e+01
1.698395195902112391e+02
2.785138722198205414e+02
3.799339193432746242e+02
4.784908528253010331e+02
5.758091987246576764e+02
6.725756204773813351e+02
1.002609454734128193e-14
1.503914182101192053e-14
2.005218909468255439e-14
7.519570910505963419e-15
1.503914182101192053e-14
1.002609454734128193e-14
1.503914182101192053e-14
1.503914182101192053e-14
1.253261818417660202e-14
5.013047273670642542e-15
3.258480727885913432e-14
2.506523636835319141e-14
1.754566545784723904e-14
6.867348472427046602e+01
1.573566759026170132e+02
2.349090029021185160e+02
3.087867456159951303e+02
3.811409235780620861e+02
4.528261015121946684e+02
5.242114668391697023e+02
3.702736888086150534e-15
1.481094755234459267e-14
7.405473776172299490e-15
1.666231599638766518e-14
7.405473776172299490e-15
1.295957910830152016e-14
9.256842220215373574e-15
1.110821066425844766e-14
1.481094755234459267e-14
9.256842220215373574e-15
7.405473776172299490e-15
1.110821066425844766e-14
1.481094755234459267e-14
7.775295299966609264e+01
1.387631698534487725e+02
1.946966272770518458e+02
2.487176215566132669e+02
3.019216645551979354e+02
3.547633407382287487e+02
4.074419643214262692e+02
5.469830908797722941e-15
4.102373181598292798e-15
1.230711954479486972e-14
6.837288635997152296e-15
1.367457727199429828e-14
9.572204090396011006e-15
5.469830908797722941e-15
9.572204090396011006e-15
4.102373181598292798e-15
4.102373181598292798e-15
4.102373181598292798e-15
8.204746363196582440e-15
2.358509738170097236e+01
7.551372434792531863e+01
1.186397947837337057e+02
1.592601211993267327e+02
1.988691627494636407e+02
2.380379060933267397e+02
2.770099801667353745e+02
3.158933031334361772e+02
7.070221214939036548e-15
1.010031602134147763e-14
2.020063204268297340e-15
5.050158010670741180e-15
6.060189612804889259e-15
1.010031602134147763e-14
5.050158010670741180e-15
8.080252817073183049e-15
3.030094806402445813e-15
8.080252817073183049e-15
4.040126408536593891e-15
3.030094806402445813e-15
3.379344531962281195e+01
6.837782580182390291e+01
9.930306594052230196e+01
1.289422688363897294e+02
1.580413789053228015e+02
1.869023537820502554e+02
2.156564364297236125e+02
2.443621810427106595e+02
2.061230028486238652e-01
2.028331500237102181e-01
1.955975474932058755e-01
1.796752863485997498e-01
1.445963408810307382e-01
7.048429292242859578e-02
4.476177143986666964e-15
5.968236191982221304e-15
3.730147619988889400e-15
3.730147619988889400e-15
7.460295239977775644e-15
3.146209031432281922e+00
3.535367772276766374e+01
5.946455694019856963e+01
8.183797192607922000e+01
1.035367858886646530e+02
1.249452644912919084e+02
1.462246282942419668e+02
1.674458343729215812e+02
1.886407012619804959e+02
4.210376482252990549e+00
4.208634181103520611e+00
4.204804109291592873e+00
4.196385039580004417e+00
4.177881258158394395e+00
4.137226559990323516e+00
4.047982910985545857e+00
3.863131670782616212e+00
3.478656135617244960e+00
2.726771760815931867e+00
1.454888846897486099e+00
1.327392269738160024e+01
3.320967685720146534e+01
5.036695402870600446e+01
6.664918713118538562e+01
8.257282980552349727e+01
9.833969940766111506e+01
1.140364391908591557e+02
1.297015124037878024e+02
1.453522286356269433e+02
7.249425295516146228e+00
7.248650177425448149e+00
7.246946822594225956e+00
7.243205369762062418e+00
7.234995652988938097e+00
7.217022737666044740e+00
7.177880514925912614e+00
7.094951535982237267e+00
6.928620759114493488e+00
6.617231017501119084e+00
6.169309224804482739e+00
1.592767340547868038e+01
2.952165922477914606e+01
4.187431045625039872e+01
5.377233527357086729e+01
6.547810002098104576e+01
7.709894338472965103e+01
8.868164515866831721e+01
1.002470947864805453e+02
1.118047167032745790e+02
8.440930088831951394e+00
8.440516901244055958e+00
8.439609018091442039e+00
8.437615385177611671e+00
8.433243490521672214e+00
8.423685161772032970e+00
8.402929193670249930e+00
8.358559860267668284e+00
8.270840727182941166e+00
8.109328548096915057e+00
7.899426805870382040e+00
1.580383771538738102e+01
2.537373198845037336e+01
3.433399376845167694e+01
4.305366270133847451e+01
5.166963758232697046e+01
6.023950491400000118e+01
6.878860757530884484e+01
7.732830704483244233e+01
8.586373785233175226e+01
8.532033462305870231e+00
8.531798697811373344e+00
8.531282931566423144e+00
8.530150710479768250e+00
8.527669556131094453e+00
8.522253320520750464e+00
8.510532299245108234e+00
8.485672319839192568e+00
8.436300345011177981e+00
8.350843206623430603e+00
8.271508972764456402e+00
1.447114095561580527e+01
2.131745387473077713e+01
2.785008783796500964e+01
3.425385713999189363e+01
4.060145679880333347e+01
4.692397790812969305e+01
5.323518572885140543e+01
5.954126661200512416e+01
6.584501931468454927e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_SSPRK_P3_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_SSPRK_P3_ERROR.txt <==
3.005460106363687434e+00
2.018048308742975472e+00
1.383849490475011601e+00
1.383767078748131540e+00
1.386696119786019921e+00
5.678553396872040304e-01
1.373212175256601775e+00
3.589964602149578354e+00
1.193289930577036417e-01
1.184778668520437422e-01
1.161757556710143746e-01
6.760074651050737571e-02
7.317428424683451726e-02
1.877335431130604526e-01
4.904929360683014661e-01
9.198420827809317135e-01
1.364804476966440028e+00
2.054865785772308051e+00
6.254371413849542982e+00
4.878062621834271084e+00
3.005460103432609831e+00
2.018048310126588252e+00
1.383849491987563907e+00
1.383767080329149968e+00
1.386696121356868039e+00
5.678553376337289738e-01
1.373212176808207730e+00
3.589964574082791682e+00
1.193289788317243444e-01
1.184778522168581649e-01
1.161757456348531531e-01
6.760071367608189163e-02
7.317427012653150709e-02
1.877335467784037870e-01
4.904929398045374533e-01
9.198420867381715826e-01
1.364804479018576711e+00
2.054881549961627751e+00
6.254735884253654454e+00
5.595024170594762758e+00
3.005460094389192260e+00
2.018048314702262758e+00
1.383849497315119637e+00
1.383767085639766137e+00
1.386696126643066851e+00
5.678553421298461190e-01
1.373212184837041328e+00
3.589964479597217206e+00
1.193289303028987614e-01
1.184778031273395066e-01
1.161757117160508584e-01
6.760068031153797230e-02
7.317422256446644291e-02
1.877335559215786986e-01
4.904929524123870510e-01
9.198421000924744684e-01
1.364804485932950895e+00
2.054909046399390871e+00
6.255373814605901472e+00
4.878217284978830115e+00
3.005460064224821704e+00
2.018048330206034802e+00
1.383849515183209755e+00
1.383767103516124086e+00
1.386696144403378295e+00
5.678553572904304625e-01
1.373212211881894795e+00
3.589964161346982596e+00
1.193287678512596206e-01
1.184776380658916078e-01
1.161755968587831062e-01
6.760050387471817912e-02
7.317406222422261075e-02
1.877336095971004204e-01
4.904929949787408816e-01
9.198421452026787071e-01
1.364804509356314144e+00
2.054864301845036323e+00
6.254293505558218946e+00
6.335986515456690782e+00
3.005459963113219946e+00
2.018048382310555056e+00
1.383849575199007198e+00
1.383767163588026872e+00
1.386696204115779985e+00
5.678554083360813909e-01
1.373212303045327376e+00
3.589963088770923960e+00
1.193282215306083610e-01
1.184770829777422319e-01
1.161752069290111489e-01
6.759995359303085094e-02
7.317352110963593059e-02
1.877337930470998340e-01
4.904931389868734115e-01
9.198422978551622498e-01
1.364804589289834835e+00
2.054867607585259215e+00
6.254290826553527971e+00
6.162660048237018628e+00
3.005459624131487040e+00
2.018048557276765465e+00
1.383849776814514154e+00
1.383767365411175509e+00
1.386696404884624867e+00
5.678555803334878194e-01
1.373212610642220000e+00
3.589959471869591745e+00
1.165172978407004040e-01
1.184752162436504414e-01
1.161738788343929796e-01
6.759810025646802167e-02
7.317169274669213519e-02
1.877344361507087833e-01
4.904936272435457267e-01
9.198428157178024644e-01
1.364804861306236017e+00
2.054879032822098939e+00
6.254411701675241630e+00
6.179854277126417550e+00
3.005458489822170787e+00
2.018049144573569986e+00
1.383850453703108885e+00
1.383768043232286526e+00
1.386697079649595876e+00
5.678561602202878422e-01
1.373213649627124999e+00
3.589947270847548833e+00
1.165111908973830435e-01
1.184689400778826812e-01
1.161693366426561069e-01
6.759184190700770478e-02
7.316550615284068970e-02
1.877366632850953343e-01
4.904952871644074897e-01
9.198445772503059947e-01
1.364805799075814008e+00
2.054918438040867823e+00
6.411851483036395294e+00
6.163432963387080576e+00
3.005454708018516108e+00
2.018051114208544217e+00
1.383852724350816965e+00
1.383770318174257552e+00
1.386699347247461134e+00
5.678581163606952753e-01
1.373217163131161378e+00
3.589906125609670262e+00
1.164907117042537632e-01
1.184478562472376928e-01
1.161537235674768020e-01
6.757068247221036106e-02
7.314454270691470028e-02
1.877444044988241245e-01
4.905009491845855885e-01
2.852728541133178641e+00
1.364809050213013464e+00
2.068856372276917988e+00
6.257543384250558560e+00
2.068233837258489061e+01
3.005442181701926341e+00
2.018057708887560864e+00
1.383860329838792591e+00
1.383777943322845205e+00
1.386706960527175125e+00
5.678647160483255574e-01
1.373229056172851736e+00
3.589767630928531794e+00
1.164222180942422052e-01
1.183771701477805832e-01
1.160997408417378390e-01
6.749910112622521663e-02
3.739661323218543831e-01
1.877716126413912778e-01
4.905203369620758647e-01
9.198712181871213645e-01
1.364820511212144316e+00
2.055590023978691949e+00
6.258522121414816120e+00
4.897424188978256865e+01
3.005401201357803309e+00
2.018079721505967150e+00
1.383885731224492099e+00
1.383803434447588243e+00
1.386732470121047278e+00
5.678869636901616724e-01
1.373269323324420421e+00
4.146652233744901217e+00
1.190004846858956911e-01
1.181412227637868573e-01
1.159119223811988231e-01
6.725724397778524988e-02
6.634283578900886935e-01
1.878682388209504117e-01
4.905869961272598112e-01
9.199423100739708703e-01
1.364861665483256159e+00
2.057538909779732972e+00
6.261521298400889002e+00
8.355111217039700833e+00
3.005270294844510026e+00
2.018152778041725881e+00
1.383970109532278947e+00
1.383888220942457892e+00
1.386817583595565173e+00
5.679909827346386608e-01
1.373405438235280940e+00
4.145231446383629503e+00
1.182432721614348065e-01
1.173607813394150490e-01
1.152548095404094947e-01
1.190878998348540163e+00
7.201675378879793255e-02
1.882150470141005227e-01
4.908170088323745017e-01
3.096726524050596563e+00
1.365006380120926011e+00
2.065299332383677022e+00
9.594347624998521340e+00
7.407180249532052585e+01
3.004871713484973839e+00
1.455326422704222189e+00
1.384247521391110514e+00
1.384167480098995373e+00
1.387099137578675645e+00
5.683852642120079679e-01
1.373862895634537784e+00
4.627625467659481018e+00
1.158004282885145148e-01
1.148268190987506571e-01
1.129501524296054465e-01
6.337735009817219378e+00
6.928585453494719160e-02
1.894705799230173016e-01
4.916119923987229412e-01
4.286844047991149154e+00
1.365544016565415797e+00
4.879964723988264197e+00
8.894730009754931643e+01
3.636057076811145525e+06
3.003778613519858531e+00
2.019163819928047943e+00
1.385141609414917152e+00
1.336518361697297319e+00
1.336868197717409057e+00
5.696668753319460432e-01
8.886334228244623379e-01
4.614668754228503644e+00
1.055389083552984858e-01
1.164745894258630982e-01
1.162065236988282652e-01
4.062342082470461468e-01
6.035322327932053643e-02
1.940294785120744991e-01
4.943532932642750177e-01
4.697706629384285293e+00
1.497421105877445369e+00
4.628479176775100790e+00
2.228901421172451194e+02
2.685668312545760535e+06
6.487963966436839369e-01
6.488063767864298281e-01
1.389317663276256276e+00
1.389281319514896529e+00
1.392285696917618054e+00
2.942601326782358084e-01
1.383236028198279399e+00
1.456208771818442160e-01
6.284111983126527967e-01
9.353211453851409396e-02
2.507873933519082499e+00
6.034078638811370132e-02
4.931292243813142212e-02
2.126506623188856027e-01
5.052049144151208315e-01
9.344629034443971971e-01
1.376012448285182321e+00
2.675966425076113264e+00
6.972092102791746129e+02
1.983674805113136536e+06
6.660543322864860283e-01
6.661133519481305942e-01
6.662405179297838931e-01
5.937759600255252401e-01
1.408473003759243891e+00
1.407362479530508415e+00
5.960070805593898902e-01
1.070361675197704754e+00
1.910979908358618751e+00
4.966166183658001110e+00
1.510123919841630080e+00
1.622377355930068876e-01
1.253584125292210028e-01
2.911304673862338821e-01
5.454093889841108433e-01
9.713609048742531948e-01
1.415604029845393352e+00
9.192681225792844657e+01
1.589857613885709725e+03
1.465230048092130572e+06
1.919407217422948175e+00
1.919587457882377945e+00
1.928016400961557020e+00
7.127856594245198796e-01
6.443242921968272974e-01
6.495405167536649760e-01
1.399196720669390492e+00
1.456300557106536164e+00
9.044792268115027234e-01
3.897674879934891479e+00
4.570047909280187670e-01
5.086639926742183571e-01
3.740318776833082004e-01
5.437957307111078720e-01
6.754144227680287660e-01
9.695274860382560034e-01
3.590056395784309906e+00
9.221714500070308418e+01
1.082228542466906365e+06
1.082263709404841298e+06
2.253965407656015607e+00
2.254429156344277541e+00
2.255455283492725282e+00
2.257736105356115353e+00
4.377308134317081212e+00
2.274640203945084593e+00
2.299248234957840697e+00
2.362511421469862594e+00
2.711373503574237009e+00
2.762660275534448484e+00
5.589150775173885144e+00
4.579180528009661799e+00
3.078374317974484686e+00
4.293946378788197626e-01
3.681477384453740509e+00
1.525435207556354200e+00
5.170640863709761170e+00
6.991169330024238207e+02
7.993695960317893187e+05
7.993847681686525466e+05
6.921032800997734213e+00
6.922799101958372781e+00
6.926684442025122124e+00
6.935235810600854478e+00
6.954064207786189833e+00
7.059370538721875477e+00
6.355168562335500759e+00
6.200918601688966802e+00
6.367887051693301714e+00
5.721403624886638895e+00
5.525689343618547689e+00
7.892641680289333550e+00
8.201878248096706514e+00
7.512472536576004778e+00
1.040658567664726952e+01
6.103456907039594093e+00
2.677922907228914440e+01
5.904083407617977355e+05
5.904384728515325114e+05
5.904431711691371165e+05
9.799915565713730459e+00
9.799667409874805557e+00
9.803912676220930322e+00
9.801483883851688006e+00
9.796125785282423948e+00
9.775632576981886146e+00
9.770474521355041020e+00
9.378030413985950275e+00
8.714156580682191233e+00
8.121639933209454654e+00
9.492432324360258633e+00
9.605854261728470789e+00
1.048252584183618552e+01
1.008037168012830698e+01
1.023400225229693916e+01
1.350242429357960816e+01
1.230909218828751079e+02
4.361003387193744420e+05
4.361137324905637652e+05
4.361150648375099991e+05
1.112558900764093828e+01
1.112584291895520927e+01
1.112640083762080501e+01
1.112762586620381100e+01
1.096571864468329238e+01
1.096002516385877534e+01
1.093833599627327757e+01
1.060493055562831977e+01
1.094152756003340166e+01
8.450371711700046973e+00
1.129395162989975709e+01
1.266652538831212560e+01
1.328295493573446784e+01
1.251412704833687073e+01
1.259807584428922844e+01
1.263339245561297552e+01
2.786177539809546602e+02
3.221249421580368071e+05
3.221263293671551510e+05
3.221263331837916630e+05


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_SSPRK_P3_IRES.txt <==
9.599304221786542968e+00
6.684878400983675029e+00
3.997875144026186600e+00
3.925128469847262380e+00
3.452849332769635460e+00
1.543530624249074057e+00
1.879469180890355640e+00
7.969673854942369573e+00
2.451590166061541065e-01
2.503979955894598541e-01
4.461152666113194498e-01
5.762101296375847781e-01
3.463629958216419835e-01
4.233988743312515068e-01
4.912088926696045466e-01
9.590035768342665135e-01
1.561883672129231515e+00
2.072210559975172561e+00
1.046597998681965258e+01
7.392007783466951309e+00
9.599304195542174512e+00
6.684878400460668502e+00
3.997875144883828558e+00
3.925128470721412910e+00
3.452849333771773832e+00
1.543530628876866651e+00
1.879469182191587429e+00
7.969673959635910521e+00
2.451589978215179544e-01
2.503979795496194538e-01
4.461152636266436655e-01
5.762101285682675877e-01
3.463629935329944343e-01
4.233988748174376537e-01
4.912088915285394153e-01
9.590035803046719209e-01
1.561883676323360115e+00
2.072210564042151315e+00
1.046597998103140270e+01
1.024496313065268360e+01
9.599304096998080738e+00
6.684878398492915430e+00
3.997875147735893808e+00
3.925128473628854309e+00
3.452849337115677208e+00
1.543530644268273022e+00
1.879469186559038718e+00
7.969674279873469658e+00
2.451589347392667539e-01
2.247527416076094686e-01
4.461152536792669654e-01
5.762101249937084946e-01
3.463629860063784927e-01
4.233988765454057557e-01
4.912088877378434359e-01
9.590035919650428120e-01
1.561883690359071597e+00
2.072210577623665007e+00
1.046597997791785417e+01
7.392009398038306145e+00
9.599303718844828026e+00
6.684878390927711855e+00
3.997875157171232985e+00
3.925128483259727297e+00
3.452849348231636917e+00
1.543530695271627229e+00
1.879469201223111563e+00
7.969675212134233355e+00
2.451587229602984752e-01
2.268354165662449795e-01
4.461152206264378250e-01
5.762101130676833272e-01
3.463629614617653174e-01
4.233988827811812627e-01
4.912088751992454427e-01
9.590036311432956762e-01
1.561883737256676064e+00
2.072210622811916370e+00
1.046597990767122965e+01
1.104853806795059157e+01
9.599302234467367967e+00
6.684878361181498363e+00
3.997875188205464614e+00
3.925128514985654515e+00
3.452849385039770791e+00
1.543530863397508668e+00
1.879469250444647077e+00
7.969677688709156271e+00
2.451580123356303931e-01
2.247519757980716848e-01
4.461151112731182033e-01
5.762100733865842539e-01
3.463628823981001470e-01
4.233989056892621949e-01
4.912088339787629154e-01
9.590037627684487864e-01
1.561883893639849585e+00
2.072210772619850871e+00
1.046597965278646569e+01
1.104853649046872555e+01
9.599296276507837788e+00
6.684878241563424695e+00
3.997875289419314360e+00
3.925128618696087202e+00
3.452849506233980570e+00
1.543531413419324094e+00
1.879469415574287927e+00
7.969683015516739744e+00
2.451556299198162370e-01
2.268325426974230064e-01
4.461147517254263062e-01
5.762099418688364505e-01
3.463626323582875699e-01
4.233989915614899679e-01
4.912086996610464662e-01
9.590042048982531098e-01
1.561884413564516016e+00
2.072211267416673497e+00
1.046597846094363682e+01
1.104857709689943412e+01
9.599271857871915614e+00
6.684877750244823780e+00
3.997875615487736400e+00
3.925128953921181996e+00
3.452849902055687981e+00
1.543533193123237668e+00
1.879469969096810189e+00
7.969687230130626965e+00
2.451476550628725881e-01
2.268252042338136931e-01
4.461135802893956837e-01
5.762095084313006987e-01
3.463618639975072910e-01
4.233993205998563547e-01
4.912082676825724192e-01
9.590056894135932097e-01
1.561886134828767592e+00
2.072212881414064345e+00
1.046597860888886977e+01
1.104869103926339413e+01
9.599169905783931256e+00
6.684875693310975642e+00
3.997876646777792420e+00
3.925130019463378250e+00
3.452851179523281466e+00
1.543538857721187929e+00
1.879471821985601254e+00
7.969638834480668343e+00
2.451210345808407798e-01
2.503665905829086102e-01
4.461098159625631054e-01
5.762080919847565319e-01
3.463596134575915864e-01
4.234006105200398551e-01
4.912069060334987580e-01
8.253445183217715808e+00
1.561891798463797221e+00
2.072218109856604595e+00
1.046596084067460808e+01
1.104889633194244603e+01
9.598737641628753536e+00
6.684866939165783783e+00
3.997879816089374927e+00
3.925133319583488323e+00
3.452855228956040801e+00
1.543556431835150233e+00
1.879478010066788718e+00
7.969190363685044964e+00
2.450326329094496547e-01
2.502949838937870153e-01
4.460979802644294279e-01
5.762035230195285962e-01
5.197225174455547547e-01
4.234057838776171256e-01
4.912027510438571887e-01
9.590273518509775386e-01
1.561910260696089292e+00
2.072234806334270818e+00
1.046592723180288154e+01
1.104984519526920117e+01
9.596883983796240969e+00
6.684829177867106509e+00
3.997889100284095942e+00
3.925143113951796270e+00
3.452867706588304220e+00
1.543608698653769595e+00
1.879498594245454512e+00
9.895873792755327969e+00
2.447420034559813773e-01
2.500649133415482894e-01
4.460621090777721065e-01
5.761890917392520350e-01
6.207164628852435140e-01
4.234269915280889918e-01
4.911907753147131128e-01
9.590830567482900859e-01
1.561969590417353837e+00
2.072286273669493362e+00
1.046584685176729579e+01
1.104782815146206687e+01
9.588889387715131107e+00
6.684664617284916233e+00
3.997913985801828218e+00
3.925170029160112151e+00
3.452904366380472378e+00
1.543752654904592125e+00
1.879566594207827013e+00
9.874686538952953896e+00
2.438065848422567294e-01
2.237725081841039076e-01
4.459606630627058199e-01
5.761451390014188378e-01
3.463307219086953492e-01
4.235157555056991985e-01
4.911600532391984242e-01
8.000000000000000000e+01
1.562155888189252106e+00
2.072438662445909241e+00
1.046540396250780880e+01
8.000000000000000000e+01
9.554556760771337309e+00
4.192609850669959393e+00
3.997968429950397251e+00
3.925232686111334246e+00
3.453002925688879898e+00
1.544088198008708002e+00
1.879788527068016801e+00
1.271189380785064671e+01
2.409485838428856719e-01
2.219319193362191411e-01
4.457166503781500588e-01
5.417929727545475416e+00
3.464638368746625896e-01
4.238949936624385462e-01
4.911035995597181070e-01
8.000000000000000000e+01
1.562717909481819989e+00
2.072855663247929137e+00
1.046358325724538396e+01
8.000000000000000000e+01
9.411253757542237253e+00
6.680769279334595190e+00
3.998017348908470048e+00
3.463476608858973460e+00
3.338046024101580134e+00
1.544524627159269858e+00
1.816344643889309607e+00
1.218524613644261478e+01
2.335549334681997491e-01
2.182111855436217607e-01
4.486829882720905771e-01
1.751586061596081212e+00
3.477538148195133405e-01
4.255516563708005018e-01
4.911547569134250835e-01
8.000000000000000000e+01
1.564289256595168709e+00
2.073793992404213693e+00
2.407956961754143865e+00
8.000000000000000000e+01
2.107544502085938021e+00
2.105077492532208439e+00
3.997581088868673138e+00
3.925016310221479010e+00
3.453424482400189621e+00
6.490182968617232984e-01
1.882674416224826563e+00
4.158888981754999548e-01
2.210341398377194899e+00
2.222034257279514591e-01
4.808374264400243625e+00
5.754586828691979905e-01
3.563913239787248055e-01
4.329248382907921466e-01
4.945601736584161467e-01
9.678158712164236510e-01
1.567975157255077301e+00
2.074760459387884115e+00
1.031831205312046862e+01
8.000000000000000000e+01
2.087755741308284563e+00
2.085500994987208312e+00
2.080586912388809662e+00
1.670654077991406083e+00
3.451883324271872944e+00
2.850480769933164460e+00
1.334367224392775109e+00
3.885221646640826698e+00
4.382538582203446609e+00
9.763285932971758285e+00
1.913042911120988787e+00
5.798151525675848683e-01
4.002103068422239729e-01
4.642482123641042402e-01
5.192184988003935020e-01
9.980443228291390190e-01
1.572332121665991567e+00
6.839178150240332599e+00
8.000000000000000000e+01
8.000000000000000000e+01
6.845899581717951321e+00
6.844818575501369295e+00
6.826340077764682768e+00
1.981733522894894906e+00
1.488839090305167812e+00
1.411827443219975553e+00
1.896551872731564448e+00
9.031273739899516872e-01
8.279017061403860511e-01
8.008433412024304587e+00
5.662908178047162400e-01
1.668933875419401858e+00
5.062061394035709538e-01
5.571079967943953770e-01
5.969655788344507830e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_SSPRK_P3_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_OSS_SSPRK_P3_maxeps.txt <==
4.844950186635810706e-12
4.564083509149678285e-12
4.915166856007343609e-12
5.196033533493474414e-12
4.985383525378876512e-12
5.196033533493474414e-12
5.196033533493474414e-12
4.844950186635810706e-12
4.634300178521211189e-12
4.493866839778145382e-12
4.493866839778145382e-12
3.932133484805880542e-12
3.651266807319748121e-12
5.476900210979605218e-12
1.025163372824380063e-11
2.036283411774421233e-11
1.923993337046083980e+03
5.015869236623385405e+03
7.721889450696882705e+03
1.030549079590803740e+04
4.875162897698828426e-12
5.186343508190239466e-12
4.978889767862632375e-12
4.563982287207417386e-12
4.771436027535024477e-12
4.978889767862632375e-12
4.771436027535024477e-12
4.875162897698828426e-12
4.563982287207417386e-12
4.771436027535024477e-12
4.563982287207417386e-12
4.149074806552200782e-12
3.630440455733179824e-12
5.290070378354043415e-12
1.006150640588895965e-11
2.022673968194128300e-11
2.366299306037143197e+03
4.490368843573778577e+03
6.444225017768677390e+03
8.334182205718088881e+03
4.903343295671948569e-12
4.673499078687329337e-12
4.826728556677075761e-12
4.596884339692456529e-12
4.750113817682202145e-12
4.979958034666822184e-12
4.826728556677075761e-12
4.903343295671948569e-12
4.979958034666822184e-12
4.903343295671948569e-12
4.596884339692456529e-12
4.367040122707835682e-12
3.754122210748848371e-12
5.286416990646314224e-12
1.011314554732324135e-11
5.504205292354295125e+02
2.376869211111602908e+03
3.880290138632846720e+03
5.300333932946973619e+03
6.686459046555723944e+03
5.008142178063450623e-12
4.951553000910191453e-12
4.951553000910191453e-12
4.838374646603675538e-12
4.838374646603675538e-12
4.894963823756933900e-12
4.781785469450417177e-12
4.725196292297158815e-12
4.781785469450417177e-12
4.725196292297158815e-12
4.725196292297158815e-12
4.329072052224350284e-12
3.706591103538505076e-12
5.517444772442772646e-12
9.761633058937052826e-12
9.908218992528242097e+02
2.194432459643765014e+03
3.273947100065469385e+03
4.310642847611065008e+03
5.329159144161527365e+03
4.869455003074872347e-12
4.744061312008570133e-12
4.744061312008570133e-12
4.827657106052772147e-12
4.827657106052772147e-12
4.827657106052772147e-12
4.869455003074872347e-12
4.660465517964368119e-12
4.702263414986469126e-12
4.744061312008570133e-12
4.451476032853863891e-12
4.326082341787560869e-12
3.657315989433940716e-12
5.412827664362182208e-12
1.001059633679313386e-11
1.093846655487549242e+03
1.933334156212007429e+03
2.715089431042865272e+03
3.474316747452196068e+03
4.223743057806615980e+03
4.831587245925226354e-12
4.893332769834811320e-12
4.831587245925226354e-12
4.831587245925226354e-12
4.831587245925226354e-12
4.893332769834811320e-12
4.800714483970433063e-12
4.800714483970433063e-12
4.769841722015640580e-12
4.615477912241676549e-12
4.553732388332090775e-12
4.275877530738954389e-12
3.781913339462265774e-12
5.418169723066284340e-12
3.602245230863255756e+02
1.054839594292005131e+03
1.653078851668551806e+03
2.222378770472641008e+03
2.779666649833995052e+03
3.331650842223544714e+03
4.845688263223861323e-12
4.800081785452344789e-12
4.822885024338103460e-12
4.800081785452344789e-12
4.800081785452344789e-12
4.800081785452344789e-12
4.731672068795069584e-12
4.845688263223861323e-12
4.777278546566586118e-12
4.663262352137794380e-12
4.503639679937486108e-12
4.344017007737176221e-12
3.751132796707452396e-12
5.415769235367814359e-12
4.808242255897090445e+02
9.530770083756465283e+02
1.384304526716673081e+03
1.800497575089879774e+03
2.210235119138618757e+03
2.617095602362038335e+03
4.800234451523545699e-12
4.791812987573504836e-12
4.842341771273748400e-12
4.808655915473586563e-12
4.791812987573504836e-12
4.808655915473586563e-12
4.791812987573504836e-12
4.842341771273748400e-12
4.690755420173014477e-12
4.690755420173014477e-12
4.589697852772524926e-12
4.320211006371218110e-12
3.747551457768433754e-12
7.709711117388863499e+01
4.956126120859111666e+02
8.284864800405542837e+02
1.141550972396593124e+03
1.446655550826661738e+03
1.748273869408513747e+03
2.048328895477186506e+03
4.833143226637599899e-12
4.826922965084656574e-12
4.802041918872881659e-12
4.820702703531712441e-12
4.814482441978769116e-12
4.789601395766994202e-12
4.770940611108163420e-12
4.777160872661107552e-12
4.739839303343445180e-12
4.702517734025783616e-12
4.578112502966910658e-12
4.329302040849163126e-12
3.719716408660672061e-12
1.945230160653101450e+02
4.634466087343886898e+02
7.019253797560409112e+02
9.303004381575541402e+02
1.154415576482894721e+03
1.376642051535751307e+03
1.598018113741911066e+03
4.791969085099437958e-12
4.837913179875074714e-12
4.801157904054564825e-12
4.782780266144310284e-12
4.819535541964819366e-12
4.810346723009692499e-12
4.764402628234055743e-12
4.791969085099437958e-12
4.764402628234055743e-12
4.718458533458418988e-12
4.589815068086635587e-12
4.323339318387940304e-12
3.707688448394388552e-12
2.251461717964919558e+02
4.114351335013530502e+02
5.838913560414886206e+02
7.510505600151002454e+02
9.159151563283644464e+02
1.079754430907753658e+03
1.243130716622713635e+03
4.825589203428630703e-12
4.791653976962892684e-12
4.805228067549188215e-12
4.805228067549188215e-12
4.818802158135482938e-12
4.798441022256041257e-12
4.812015112842335172e-12
4.757718750497155473e-12
4.764505795790302430e-12
4.683061252272532476e-12
4.601616708754761715e-12
4.309773761149411841e-12
6.441913767563475801e+01
2.212584619508191963e+02
3.535911094909754411e+02
4.790595305854103003e+02
6.017088375990401801e+02
7.231170819300846233e+02
8.439678960127556593e+02
9.645664999950026868e+02
4.807512335449123322e-12
4.797486240901786567e-12
4.817538429996460078e-12
4.792473193628117785e-12
4.807512335449123322e-12
4.812525382722792104e-12
4.787460146354449811e-12
4.767407957259775493e-12
4.757381862712437929e-12
4.702238342702084563e-12
4.576912160860369869e-12
4.301194560808592535e-12
9.676631668317101287e+01
2.019698910117690218e+02
2.971829257518948566e+02
3.888463923685318377e+02
4.789962449000024094e+02
5.684730432568231890e+02
6.576464806295401786e+02
7.466824705792205350e+02
4.809855217622523473e-12
4.809855217622523473e-12
4.795044270070187097e-12
4.806152480734439581e-12
4.795044270070187097e-12
4.809855217622523473e-12
4.783936059405935421e-12
4.783936059405935421e-12
4.754314164301263477e-12
4.698773110980001866e-12
4.583988267449395558e-12
4.966616531042049587e+00
1.029084244558851395e+02
1.767019313064001551e+02
2.457421550358176319e+02
3.129067588729743079e+02
3.792542370177964699e+02
4.452360308189492457e+02
5.110526116184457237e+02
5.767942642895912968e+02
4.801144080195330997e-12
4.797041707013736809e-12
4.802511537922530137e-12
4.794306791559340145e-12
4.805246453376926801e-12
4.802511537922530137e-12
4.791571876104942673e-12
4.772427467924166024e-12
4.756017975197785232e-12
4.690380004292263678e-12
4.575513555207597324e-12
3.721784189554054478e+01
9.763995184373105474e+01
1.503740227565950818e+02
2.006959793555786291e+02
2.500145524983846315e+02
2.988904182749240590e+02
3.475673406678213837e+02
3.961542384938485384e+02
4.447002805045252103e+02
4.806740394553873950e-12
4.802700268145341955e-12
4.800680204941075957e-12
4.804720331349608760e-12
4.796640078532543963e-12
4.790579888919745163e-12
4.792599952124011968e-12
4.782499636102680365e-12
4.760278940855752778e-12
4.699677044727766393e-12
4.572413062858993208e-12
4.592312032317422421e+01
8.741831893953383315e+01
1.254940248418151185e+02
1.623055326990657647e+02
1.985761739122088727e+02
2.346063665010351258e+02
2.705282235334248639e+02
3.064010062013615538e+02
3.422515075631353056e+02
8.525817714718462170e+00
8.523547073550870934e+00
8.518561796153464982e+00
8.507633596179868363e+00
8.483761527807487823e+00
8.432024864710495393e+00
8.321951512830253250e+00
8.103668502387762373e+00
7.711967874853553617e+00
7.274414682239107144e+00
1.008547059683129454e+01
4.617919089368964336e+01
7.554574629163633404e+01
1.032185978473769268e+02
1.302167352012028800e+02
1.569218330814894387e+02
1.834960956127042380e+02
2.100113192828065394e+02
2.364997827627197182e+02
2.629760930591429542e+02
1.467947429866256037e+01
1.467837551384861605e+01
1.467596169029777009e+01
1.467066355836155722e+01
1.465905684080790827e+01
1.463373784504326203e+01
1.457903613782912089e+01
1.446581547616913532e+01
1.424115674128522535e+01
1.385503955592049685e+01
1.894625995536829777e+01
4.265854733509542029e+01
6.374341295258372497e+01
8.394573473278462927e+01
1.037837927590686888e+02
1.234624847245008397e+02
1.430698804265333592e+02
1.626450820310833763e+02
1.822056873165912236e+02
2.017596629136236572e+02
1.643256866579223896e+01
1.643193880770919435e+01
1.643055502627690601e+01
1.642751725394921536e+01
1.642085995214553762e+01
1.640632592358984709e+01
1.637486698509642125e+01
1.630887971208270315e+01
1.617712425757793682e+01
1.594460802675633460e+01
2.107072939898596431e+01
3.759569055560108097e+01
5.286412381086150702e+01
6.765930275642701019e+01
8.225618035704998476e+01
9.676611848860348175e+01
1.112371545738242844e+02
1.256906251223378348e+02
1.401361320994879520e+02
1.545780220974915551e+02
1.618887834200275577e+01
1.618851575536585230e+01
1.618771924537034934e+01
1.618597109405497037e+01
1.618214195383490051e+01
1.617379172710126056e+01
1.615576364799126807e+01
1.611774084244899541e+01
1.604348736396156383e+01
1.591876487082186209e+01
2.038153872944298683e+01
3.215317045882027713e+01
4.327182563414343264e+01
5.413175149111776818e+01
6.488296695709715323e+01
7.558661588916375251e+01
8.626901126783923246e+01
9.694181718588968977e+01
1.076102771593141370e+02
1.182767635762373573e+02
1.495086285070504672e+01
1.495065727852972159e+01
1.495020578608006367e+01
1.494921533588384932e+01
1.494704813106587693e+01
1.494233312005766656e+01
1.493220725062803389e+01
1.491111721569641624e+01
1.487059461097499913e+01
1.481207005717431002e+01
1.844632253353768903e+01
2.692980465920298272e+01
3.505805735164706505e+01
4.304263954798045688e+01
5.096722144595455717e+01
5.886569926450124512e+01
6.675254948516138143e+01
7.463416129998701365e+01
8.251340073493007310e+01
9.039156318553266090e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_RK_P1_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_RK_P1_ERROR.txt <==
1.033074678189224854e-01
1.033070598244617277e-01
1.033061630131446584e-01
1.033041921219213094e-01
1.032998620488023156e-01
1.032903560625115236e-01
1.032695219804461578e-01
1.032240750468502444e-01
1.031256841627324061e-01
1.029174960491062163e-01
1.024980400405022668e-01
1.019548878676617698e-01
1.069467236750780426e-01
1.347827832065526255e-01
2.464876085657162763e-01
6.899180295629643300e-01
9.889686131280726045e-01
1.778805714452866393e+00
3.401673438414090977e+00
4.130308958618499560e+00
1.032928922628632562e-01
1.032924842412530908e-01
1.032915874090753749e-01
1.032896164072433925e-01
1.032852861177028098e-01
1.032757796926418864e-01
1.032549448356881727e-01
1.032095032947592944e-01
1.031111152666026320e-01
1.029029800055791255e-01
1.024837476440913775e-01
1.019422765302271244e-01
1.069399987617335457e-01
1.347978897451634628e-01
2.465831132836633632e-01
6.899898586385222465e-01
9.884202023952014526e-01
1.770947476987242419e+00
3.439394405861445403e+00
3.559415706435611781e+00
1.032661763656291670e-01
1.032657683050777209e-01
1.032648713527303808e-01
1.032629001113554573e-01
1.032585693063037269e-01
1.032490618134883631e-01
1.032282267476747756e-01
1.031827920673631521e-01
1.030844065335237841e-01
1.028763621334910783e-01
1.024575265819610004e-01
1.019191100399624156e-01
1.069275796082283791e-01
1.348255555935410910e-01
2.467596433241525389e-01
6.901257505150739657e-01
9.874051789166857773e-01
1.755657572884551154e+00
2.964178737655030815e+00
4.659473315416936323e+00
1.032172092968285243e-01
1.032168011166598176e-01
1.032159039207432571e-01
1.032139321020896783e-01
1.032096000512821576e-01
1.032000899646111081e-01
1.031792705404602079e-01
1.031338279124301566e-01
1.030354401503969231e-01
1.028275473558821762e-01
1.024094065272456722e-01
1.018765223197409253e-01
1.069045856315062742e-01
1.348762048516367329e-01
2.470869037645272159e-01
6.903855581825283361e-01
9.855208708276299578e-01
1.725319414331192069e+00
2.746739911751010066e+00
4.379085338729426624e+00
1.031274715060342545e-01
1.031270635813721498e-01
1.031261669608976445e-01
1.031241964235550118e-01
1.031198672426115737e-01
1.031103637017763835e-01
1.030895373666123188e-01
1.030440724952455117e-01
1.029457867320121151e-01
1.027380117608634874e-01
1.023212605766983668e-01
1.017981537248215385e-01
1.068618665112137933e-01
1.349688848259985308e-01
2.476960160611769435e-01
6.908891213233490092e-01
9.820089507186505751e-01
1.663617143900406159e+00
2.699800197758579046e+00
4.176731266239534612e+00
1.029630672021917409e-01
1.029626585774054692e-01
1.029617604159080158e-01
1.029597865220836933e-01
1.029554500552722213e-01
1.029459309515044496e-01
1.029250725911658587e-01
1.028795478962522270e-01
1.027814598398498341e-01
1.025738335212590807e-01
1.021601006850655635e-01
1.016537512006244481e-01
1.067821411128497683e-01
1.351383503752044413e-01
2.488358213705308131e-01
6.918824098332693184e-01
9.754258507128107381e-01
1.610616362444653449e+00
2.842131959424226473e+00
4.126433133665774022e+00
1.026618187370841734e-01
1.026614084235242391e-01
1.026605065311113063e-01
1.026585244602597619e-01
1.026541701946294821e-01
1.026446257665031558e-01
1.026237994186527530e-01
1.025783639924630342e-01
1.024801628559826594e-01
1.022735846724517755e-01
1.018638780840467051e-01
1.013872097924095467e-01
1.066324649081695913e-01
1.354478800005886607e-01
2.509841144624451736e-01
6.938852096297053462e-01
9.713803618269172269e-01
1.744812965308901287e+00
3.491735838359358191e+00
4.430605016271747409e+00
1.021108329613639454e-01
1.021104206775393791e-01
1.021095144698641599e-01
1.021075229762839071e-01
1.021031482955864073e-01
1.020935475050360058e-01
1.020725207926065914e-01
1.020266803000236949e-01
1.019284775171909879e-01
1.017225338301424725e-01
1.013189574186468545e-01
1.009010041865237572e-01
1.063492829418816454e-01
1.360122930006245068e-01
2.550723876515670896e-01
6.980317073237375380e-01
9.957894121165971058e-01
2.258014921645991269e+00
4.017068355270337676e+00
4.625941650868568011e+00
1.011045581325453330e-01
1.011041405039544289e-01
1.011032225693010850e-01
1.011012054094629908e-01
1.010967748735838445e-01
1.010870540030575776e-01
1.010657764361943683e-01
1.010194479830142933e-01
1.009197628588181933e-01
1.007150822031687987e-01
1.003192010171601867e-01
1.000134033838859238e-01
1.058081684840459780e-01
1.370387838634097577e-01
2.629524156663721746e-01
7.118228549146899953e-01
1.125384922556376344e+00
3.061899467400224673e+00
4.395278289507166036e+00
4.743530549433022436e+00
9.927490860767804182e-02
9.927447435557182343e-02
9.927351991466694392e-02
9.927142271211429614e-02
9.926681722964569854e-02
9.925671669051439050e-02
9.923462831358535741e-02
9.918663279785575049e-02
9.908523841494347451e-02
9.887930222961280324e-02
9.849054224298620097e-02
9.835976001845607442e-02
1.047611253342274201e-01
1.388978327470254681e-01
2.783952183963469551e-01
7.493605920112454966e-01
1.694059913256825256e+00
3.692102867564966751e+00
4.618505098543724152e+00
4.806489480411510584e+00
9.598817468954987109e-02
9.598770957110659696e-02
9.598668735080061187e-02
9.598444151267339353e-02
9.597951106825579337e-02
9.596870482992224394e-02
9.594510710303102985e-02
9.589399704241163835e-02
9.578534767745050527e-02
9.556445761463293331e-02
9.518547264479855496e-02
9.536521944673762019e-02
1.027784363724058847e-01
1.422416347354247268e-01
3.093981507029291422e-01
8.514104381936984378e-01
2.535951765283277481e+00
4.130798383573558219e+00
4.742382321743212614e+00
4.831726033538867426e+00
9.023268813985969861e-02
9.023212500071971232e-02
9.023088742929137596e-02
9.022816882022070828e-02
9.022220219404293584e-02
9.020913327907524593e-02
9.018063511328353044e-02
9.011910953728044515e-02
8.998930012341752049e-02
8.973039313160149910e-02
8.931769822578672358e-02
9.000105544293295068e-02
9.902961862520968939e-02
1.483423430617679950e-01
3.745795802036531175e-01
1.216669900893226464e+00
3.283366307913955229e+00
4.434322756852497882e+00
4.805550336033882708e+00
4.831539522221095062e+00
8.105680300654133363e-02
8.105591240605290737e-02
8.105395572828048845e-02
8.104966002425746663e-02
8.104024461621880948e-02
8.101968234050056783e-02
8.097513828840725847e-02
8.088040517128412821e-02
8.068760554259193918e-02
8.033886811660830018e-02
7.993970152062766787e-02
8.096556058126079536e-02
9.222530723463032154e-02
1.592594990003290689e-01
5.255998591909806228e-01
2.015329644333529568e+00
3.842330154075253912e+00
4.628820437688315970e+00
4.830651237713832202e+00
4.814829257131283846e+00
6.894361645377941605e-02
6.894237437287642489e-02
6.893964514110635655e-02
6.893365174833776532e-02
6.892050747489936180e-02
6.889176378338417173e-02
6.882931202100570078e-02
6.869559398976711473e-02
6.841899786646388204e-02
6.789588564306638097e-02
6.716835530908524254e-02
6.783985486918832353e-02
8.086090976457599444e-02
1.788570745675671647e-01
8.358955071707683260e-01
2.843558451077576876e+00
4.229979115416727886e+00
4.743019297413415103e+00
4.834774621445182774e+00
4.787888265069282667e+00
6.008743668310807112e-02
6.008569019868567618e-02
6.008185191763094207e-02
6.007341956535134503e-02
6.005490948414885649e-02
6.001435029844096741e-02
5.992583072459947702e-02
5.973436550571528669e-02
5.932878128225479997e-02
5.857099467291490558e-02
5.773016571960264826e-02
5.761278054773998070e-02
6.900960814270709620e-02
2.154744803836937395e-01
1.472985525202342050e+00
3.520854667285515660e+00
4.488474732332794481e+00
4.803714557627041692e+00
4.827165586665477015e+00
4.755579041374082827e+00
8.027167257199821493e-02
8.028102592627295309e-02
8.030158687503435866e-02
8.034678115573683221e-02
8.044610325077246327e-02
8.066429405147121368e-02
8.114319630877703249e-02
8.219227998202170704e-02
8.448026794996719990e-02
8.941867325102342834e-02
9.979941742270120875e-02
1.199168271288079818e-01
1.453227148290083814e-01
3.132050881466419967e-01
2.385378660180487831e+00
4.015754712895187595e+00
4.666262370744510335e+00
4.832452177286102213e+00
4.805885780288519094e+00
4.720034919944274598e+00
1.615678547903207363e-01
1.615883542688605345e-01
1.616334204632561278e-01
1.617324950670515071e-01
1.619503067701734411e-01
1.624291753344373757e-01
1.634820749688398467e-01
1.657975216051723877e-01
1.708913883143664270e-01
1.821064234440772089e-01
2.068345966858007035e-01
2.614686150398604081e-01
3.823210116441241313e-01
1.161085659193046293e+00
3.224726844549101745e+00
4.369089702700576616e+00
4.773330717530055445e+00
4.837118924615394278e+00
4.776501895530014252e+00
4.686736977856235775e+00
2.342363425921452080e-01
2.342736420557057220e-01
2.343556456216981387e-01
2.345359443813908595e-01
2.349324217323092434e-01
2.358045663796069225e-01
2.377244601254968337e-01
2.419576763255071317e-01
2.513253953280590314e-01
2.722258425154056027e-01
3.197659783415027213e-01
4.334397101340065617e-01
7.531373820484805748e-01
3.056330145984486268e+00
3.915751498951027809e+00
4.613207456378026983e+00
4.829952602552614493e+00
4.823779980823943880e+00
4.742293337870991721e+00
4.645495999752151661e+00
2.471275658708389777e-01
2.471383683641863171e-01
2.471621153209540567e-01
2.472143148220023734e-01
2.473290425634705747e-01
2.475811271334064922e-01
2.486496220420276460e-01
2.518225732294581687e-01
2.593502369682975095e-01
2.794864088881397479e-01
3.427248416154294874e-01
5.032480762015586473e-01
9.712162998840581096e-01
3.982528311135390631e+00
4.808402883721273113e+00
4.771715943041582975e+00
4.852001385857079185e+00
4.798987982745099856e+00
4.708849521717875852e+00
4.622596897756302781e+00
3.320863527264788506e-01
3.320722639037631541e-01
3.320412873275633281e-01
3.319731702238732929e-01
3.318233330171136974e-01
3.314935014073588371e-01
3.307663194992100375e-01
3.291576084004426139e-01
3.261724869234629010e-01
3.223867638105778477e-01
3.199886338835281063e-01
3.777148977590004675e-01
1.771239527919504564e+00
4.253069574419810372e+00
5.307623350478866797e+00
4.884987089060877530e+00
4.850768969781459994e+00
4.769644552961867845e+00
4.671808515700776709e+00
4.602710785112481773e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_RK_P1_IRES.txt <==
2.197563769290959146e-01
2.197321368110878026e-01
2.196790439770266168e-01
2.195632740383641757e-01
2.193133467352142429e-01
2.187859824697373223e-01
2.177325996322136137e-01
2.159204815481999828e-01
2.142591672222946275e-01
2.202683960219286585e-01
2.616508056033378105e-01
3.767449138581566714e-01
5.483656843594283403e-01
7.003288204794176908e-01
8.011858904847753982e-01
8.659591803201500682e-01
9.079458139447879050e-01
9.354485853892613445e-01
9.536291932865469390e-01
9.657827179282246766e-01
2.197380131345363918e-01
2.197137740634766689e-01
2.196606835552583070e-01
2.195449188468510393e-01
2.192950036069478414e-01
2.187676685833424839e-01
2.177143630756601667e-01
2.159024765019826042e-01
2.142419445402610478e-01
2.202538425852875736e-01
2.616429070195718243e-01
3.767448543799076788e-01
5.483686908782876568e-01
7.003304234808847006e-01
8.011863103642108408e-01
8.659592401289044616e-01
9.079457904952111802e-01
9.354485512632995103e-01
9.536291649947161719e-01
9.657826973297694018e-01
2.197043835648467835e-01
2.196801463282831712e-01
2.196270598975509358e-01
2.195113043679526588e-01
2.192614103443165652e-01
2.187341269605411198e-01
2.176809589317589277e-01
2.158694875779838263e-01
2.142103710610499534e-01
2.202271299055659493e-01
2.616283634549616544e-01
3.767446916011865654e-01
5.483741887732959119e-01
7.003333666668946078e-01
8.011870826543301405e-01
8.659593503975203665e-01
9.079457475148089429e-01
9.354484885777929470e-01
9.536291130057236165e-01
8.000000000000000000e+01
2.196428196999097027e-01
2.196185856161445293e-01
2.195655061982378919e-01
2.194497664805619974e-01
2.191999091238528430e-01
2.186727155315172089e-01
2.176197889197500346e-01
2.158090560182744089e-01
2.141524879300724937e-01
2.201780778697975116e-01
2.616015451408809644e-01
3.767442608721931485e-01
5.483842337796933641e-01
7.003387735500510303e-01
8.011885048943045984e-01
8.659595541297416821e-01
9.079456687418265837e-01
9.354483733438081483e-01
9.536290173840192841e-01
8.000000000000000000e+01
2.195301750218812686e-01
2.195059461961650915e-01
2.194528784878695127e-01
2.193371652387123838e-01
2.190873695754358697e-01
2.185603284984909966e-01
2.175078181548324163e-01
2.156983827232476780e-01
2.140463719936620268e-01
2.200879554359737589e-01
2.615519986437833677e-01
3.767431464404901731e-01
5.484025644518173426e-01
7.003487138336008666e-01
8.011911284905554043e-01
8.659599316463498786e-01
9.079455243887153415e-01
9.354481612901096588e-01
9.536288412906548384e-01
8.000000000000000000e+01
2.193242172644181698e-01
2.192999967820052354e-01
2.192469476924237826e-01
2.191312767117415128e-01
2.188815804261414477e-01
2.183547889264973452e-01
2.173029764518436546e-01
2.154957802179719162e-01
2.138518417451660825e-01
2.199222650115726929e-01
2.614602439941470235e-01
3.767403095144243319e-01
5.484359587232950917e-01
7.003670061476209296e-01
8.011959793817864384e-01
8.659606340248157119e-01
9.079452599286510495e-01
9.354477705129501386e-01
1.811179654044406728e+00
8.000000000000000000e+01
2.189480510507749167e-01
2.189238426388550596e-01
2.188708205957661523e-01
2.187552115414688747e-01
2.185056633068139242e-01
2.179792546988173763e-01
2.169285595018207169e-01
2.151251228061332732e-01
2.134952860536279140e-01
2.196174064056764519e-01
2.612898289617052727e-01
3.767331801221247001e-01
5.484966505753183785e-01
7.004007092008937008e-01
8.012049768079192447e-01
8.659619482391466283e-01
9.079447756837747407e-01
9.354470489718061943e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.182621144833458426e-01
2.182379201470591445e-01
2.181849299933796837e-01
2.180693956128756661e-01
2.178200335974538882e-01
2.172941407170584927e-01
2.162450899379834979e-01
2.144476872107632937e-01
2.128419831180711763e-01
2.190560185111142255e-01
2.609722361633186605e-01
3.767154670560328156e-01
5.486065807300097852e-01
7.004628991755454948e-01
8.012217380067123695e-01
8.659644270517425912e-01
9.079438899401651719e-01
9.354457131024976890e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.170143894919281391e-01
2.169902007187285153e-01
2.169372245545846123e-01
2.168217294301127140e-01
2.165724947696056613e-01
2.160470798853545982e-01
2.150000316238132869e-01
2.132115480382072437e-01
2.116458316607549572e-01
2.180214310038539605e-01
2.603781356947976189e-01
3.766719659736161852e-01
5.488047297958693616e-01
7.005778519427778850e-01
8.012531509353134629e-01
8.659691568051040012e-01
9.079422733681478119e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.147535778425451181e-01
2.147293477462668410e-01
2.146762840395243788e-01
2.145606124156887728e-01
2.143110668022277510e-01
2.137853402295552818e-01
2.127393964044357322e-01
2.109618575590855860e-01
2.094588503823990033e-01
2.161138345660041371e-01
2.592627214787794343e-01
3.765665595354144579e-01
5.491593975032555974e-01
7.007906987767706930e-01
8.013125192682364339e-01
8.659783372184421957e-01
9.079393370015148568e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.106833043155970919e-01
2.106588641809133688e-01
2.106053450064734600e-01
2.104887024315839905e-01
2.102371689259707466e-01
2.097077804947544977e-01
2.086572012753402650e-01
2.068857869464285348e-01
2.054708729619738883e-01
2.125972679816037214e-01
2.571627976360561507e-01
3.763155728986675164e-01
5.497878453307104563e-01
7.011852422480698843e-01
8.014260460914538475e-01
8.659966390713157436e-01
3.869972658933554133e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.034380725098000053e-01
2.034128816870072742e-01
2.033577244052246213e-01
2.032375396038805515e-01
2.029785040730197609e-01
2.024340027045534451e-01
2.013568701207616718e-01
1.995591540990535040e-01
1.982349144480907155e-01
2.061248919062053098e-01
2.532077918825301199e-01
3.757325143928260114e-01
5.508857234400104108e-01
7.019158364736350908e-01
8.016467350257581170e-01
8.660350577835903563e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.908328112485164207e-01
1.908051684380420721e-01
1.907446451509232643e-01
1.906127819131381851e-01
1.903286446252472341e-01
1.897317343251341271e-01
1.885528819512829468e-01
1.865972053104812123e-01
1.852363402654516600e-01
1.942627418392372518e-01
2.457910958285769443e-01
3.744275403388470647e-01
5.527684668224814857e-01
7.032598407252608208e-01
8.020858110237805150e-01
8.796618660797487221e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.701572911862607729e-01
1.701215815819743515e-01
1.700433738338925360e-01
1.698728730721700553e-01
1.695049602650867127e-01
1.687295669265918563e-01
1.671864045709591240e-01
1.645703735504298049e-01
1.624577402796107961e-01
1.727533624047349337e-01
2.320726411299075254e-01
3.717796020363645648e-01
5.559362286775281214e-01
7.056854446819054161e-01
8.030031207093284440e-01
1.706109940303104366e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.435739464184511427e-01
1.435106658598327423e-01
1.433719186248721134e-01
1.430686804966372350e-01
1.424106906861904720e-01
1.410062802876831667e-01
1.381256303969674581e-01
1.328233723856951931e-01
1.263487665543504557e-01
1.352595500028185571e-01
2.076455022074146783e-01
3.668619879681419560e-01
5.612548425837453614e-01
7.098802914957589305e-01
8.249112526012145619e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.666224736531591311e-01
1.665033124333796244e-01
1.662416120131802455e-01
1.656675648533039169e-01
1.644117728147686808e-01
1.616813517036793379e-01
1.558296202046967893e-01
1.437449656321640457e-01
1.215969009462304767e-01
1.019030063169134998e-01
1.707969797988681537e-01
3.601197924379061499e-01
5.707856795520868110e-01
7.166622346981899039e-01
2.900876954150020559e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.343717856213719641e-01
4.342070122542442401e-01
4.338450158512081600e-01
4.330503668445557786e-01
4.313090344903560691e-01
4.275081196814748408e-01
4.192844662874942174e-01
4.018527435700572914e-01
3.667515038065576327e-01
3.062761336350011687e-01
2.607917261532345932e-01
3.838671253894759827e-01
5.935986866872398071e-01
7.279278006157873238e-01
2.005900830180349104e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.098595026527683371e+00
1.098320993408383961e+00
1.097718817901494726e+00
1.096396241184305786e+00
1.093494697956852724e+00
1.087144959456002091e+00
1.073325829450569202e+00
1.043622745742574409e+00
9.815939553594272837e-01
8.610680432421593533e-01
6.732060443506453495e-01
5.851876104653982447e-01
7.826645531530850297e-01
2.506383993336828819e+00
7.666494079707030096e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.619444604246814468e+00
2.619031429852240134e+00
2.618123355766210913e+00
2.616128238585955668e+00
2.611747919441631094e+00
2.602145947840178941e+00
2.581170745654718601e+00
2.535703936651554358e+00
2.438854541431293210e+00
2.240834934340581786e+00
1.876744195712035879e+00
1.415311150133364171e+00
1.624921231170446845e+00
1.037013452134905833e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
4.935271858097677544e+00
4.934830868974014351e+00
4.933861591989514572e+00
4.931731660069766932e+00
4.927053676625464895e+00
4.916791100314987339e+00
4.894333621740965867e+00
4.845463787154082880e+00
4.740441417674362334e+00
4.521163152623619119e+00
4.094744077135501925e+00
3.425391527145914772e+00
1.156530806514189536e+01
1.824048463349875604e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_RK_P1_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_RK_P1_maxeps.txt <==
1.376246719682036823e-11
1.376246719682036823e-11
1.376246719682036823e-11
1.376246719682036823e-11
1.376246719682036823e-11
1.376246719682036823e-11
1.376246719682036823e-11
1.404333387430649177e-11
1.376246719682036823e-11
1.404333387430649177e-11
1.376246719682036823e-11
1.362203385807730566e-11
1.348160051933424470e-11
1.404333387430649177e-11
1.376246719682036823e-11
1.376246719682036823e-11
1.404333387430649177e-11
1.348160051933424470e-11
3.397072660342822473e+03
6.048148773686652021e+03
1.369194686162198397e-11
1.379567373178578388e-11
1.369194686162198397e-11
1.379567373178578388e-11
1.389940060194958379e-11
1.389940060194958379e-11
1.369194686162198397e-11
1.400312747211338370e-11
1.389940060194958379e-11
1.389940060194958379e-11
1.369194686162198397e-11
1.389940060194958379e-11
1.369194686162198397e-11
1.389940060194958379e-11
1.389940060194958379e-11
1.389940060194958379e-11
1.369194686162198397e-11
1.369194686162198397e-11
2.779868699651958195e+03
4.751785606612919764e+03
1.371403828008213246e-11
1.379065301907700043e-11
1.379065301907700043e-11
1.379065301907700043e-11
1.394388249706673796e-11
1.379065301907700043e-11
1.356080880209239169e-11
1.363742354108726127e-11
1.394388249706673796e-11
1.379065301907700043e-11
1.371403828008213246e-11
1.363742354108726127e-11
1.379065301907700043e-11
1.386726775807187000e-11
1.379065301907700043e-11
1.363742354108726127e-11
1.386726775807187000e-11
1.394388249706673796e-11
2.255599646126252992e+03
3.719624908435021098e+03
1.375117004824154436e-11
1.380775922539479788e-11
1.380775922539479788e-11
1.375117004824154436e-11
1.375117004824154436e-11
1.380775922539479788e-11
1.380775922539479788e-11
1.380775922539479788e-11
1.380775922539479788e-11
1.380775922539479788e-11
1.386434840254805301e-11
1.380775922539479788e-11
1.380775922539479788e-11
1.380775922539479788e-11
1.369458087108828923e-11
1.369458087108828923e-11
1.380775922539479788e-11
1.386434840254805301e-11
1.816776736811973251e+03
2.902245324953829368e+03
1.375150812027087916e-11
1.379330601729297693e-11
1.379330601729297693e-11
1.379330601729297693e-11
1.370971022324878300e-11
1.383510391431507309e-11
1.379330601729297693e-11
1.379330601729297693e-11
1.370971022324878300e-11
1.370971022324878300e-11
1.383510391431507309e-11
1.379330601729297693e-11
1.387690181133716925e-11
1.370971022324878300e-11
1.370971022324878300e-11
1.370971022324878300e-11
1.379330601729297693e-11
9.186043522568667186e+01
1.453961276271589895e+03
2.257953465538521868e+03
1.376925183183713886e-11
1.380012459379192650e-11
1.376925183183713886e-11
1.376925183183713886e-11
1.373837906988234961e-11
1.376925183183713886e-11
1.386187011770150339e-11
1.376925183183713886e-11
1.383099735574671575e-11
1.383099735574671575e-11
1.370750630792756036e-11
1.383099735574671575e-11
1.370750630792756036e-11
1.383099735574671575e-11
1.380012459379192650e-11
1.370750630792756036e-11
1.383099735574671575e-11
1.681783614780953542e+02
1.157077631016300984e+03
1.752146538532084151e+03
1.377315628699744711e-11
1.377315628699744711e-11
1.379595952588320255e-11
1.377315628699744711e-11
1.379595952588320255e-11
1.377315628699744711e-11
1.377315628699744711e-11
1.377315628699744711e-11
1.377315628699744711e-11
1.381876276476895638e-11
1.372754980922593947e-11
1.379595952588320255e-11
1.372754980922593947e-11
1.377315628699744711e-11
1.377315628699744711e-11
1.377315628699744711e-11
8.893532289562525506e+00
1.988757128272205250e+02
9.162706064812746263e+02
1.356468363531684872e+03
5.549110370714549961e-05
1.374382916646579379e-11
1.377751502226594755e-11
1.374382916646579379e-11
1.376067209436586905e-11
1.377751502226594755e-11
1.377751502226594755e-11
1.376067209436586905e-11
1.374382916646579379e-11
1.377751502226594755e-11
1.376067209436586905e-11
1.381120087806610292e-11
1.372698623856571529e-11
1.377751502226594755e-11
1.377751502226594755e-11
1.377751502226594755e-11
5.861065842606086562e+01
2.005931976360747910e+02
7.224123934236253035e+02
1.047915698319188095e+03
5.760347261861857365e-04
2.130727503258177764e-04
1.377165907821613656e-11
1.378409960132201998e-11
1.375921855511025314e-11
1.375921855511025314e-11
1.373433750889848792e-11
1.378409960132201998e-11
1.375921855511025314e-11
1.375921855511025314e-11
1.375921855511025314e-11
1.375921855511025314e-11
1.375921855511025314e-11
1.379654012442790340e-11
1.379654012442790340e-11
1.378409960132201998e-11
8.414432156294392939e+01
1.865810182850624415e+02
5.673593706908518470e+02
8.079814508262088566e+02
1.926286628895928750e-03
1.520682784123906410e-03
7.007355656150101968e-04
1.378322843268953875e-11
1.379241725164466239e-11
1.379241725164466239e-11
1.377403961373441673e-11
1.378322843268953875e-11
1.376485079477929310e-11
1.376485079477929310e-11
1.378322843268953875e-11
1.379241725164466239e-11
1.378322843268953875e-11
1.378322843268953875e-11
1.378322843268953875e-11
1.447486001515305887e+01
9.196967791245864987e+01
1.653926029699783555e+02
4.440413963861262232e+02
6.218781516367041604e+02
5.307821388784384788e-03
4.874523898560126876e-03
3.968594288382120902e-03
2.115460357656089203e-03
1.377770194508755495e-11
1.378448899038069868e-11
1.377770194508755495e-11
1.376412785450126750e-11
1.377091489979441122e-11
1.377770194508755495e-11
1.377770194508755495e-11
1.379127603567384240e-11
1.377770194508755495e-11
1.376412785450126750e-11
1.377770194508755495e-11
3.250321292204402823e+01
8.929332115701673445e+01
1.420679758059399660e+02
3.464461762819728960e+02
4.778591395992313551e+02
1.369774321337831856e-02
1.325649008175010246e-02
1.228977881989787128e-02
1.025342240283294223e-02
6.047718998614205754e-03
1.377585390803852255e-11
1.378588000258585042e-11
1.377585390803852255e-11
1.378588000258585042e-11
1.378588000258585042e-11
1.379590609713317991e-11
1.379089304985951678e-11
1.377585390803852255e-11
1.378588000258585042e-11
1.377585390803852255e-11
4.046521437949836297e+01
8.125059917553161881e+01
1.193747235036964014e+02
2.695433806835091559e+02
3.666399090044688478e+02
3.448112580180149461e-02
3.402576319458096299e-02
3.302994102309902286e-02
3.085070889637752875e-02
2.623424782332001506e-02
1.667011732596018064e-02
1.377418122366910565e-11
1.377418122366910565e-11
1.376677574989294595e-11
1.377047848678102661e-11
1.377047848678102661e-11
1.376677574989294595e-11
1.377047848678102661e-11
1.377418122366910565e-11
1.049306558389036148e+01
4.176750729347887159e+01
7.101753692509818450e+01
9.869322169566747505e+01
2.091788434239234675e+02
2.809138943674460052e+02
8.569357355726879566e-02
8.521981204012871181e-02
8.417828006733893420e-02
8.189836132386046907e-02
7.691343280013060446e-02
6.630336259592420345e-02
4.426505272483540615e-02
2.905607559037110595e-03
1.378397389015483951e-11
1.377576914379166406e-11
1.378397389015483951e-11
1.377850405924605426e-11
1.378123897470044931e-11
1.377850405924605426e-11
1.669977307734211536e+01
3.934916846025263482e+01
6.041409733613916444e+01
8.058761829103704599e+01
1.619584478057215620e+02
2.149529998647899447e+02
2.097915506501361049e-01
2.092922794706432166e-01
2.081946436456769134e-01
2.057814073896478968e-01
2.004954009103539214e-01
1.889399985796456349e-01
1.642697014072583839e-01
1.129128140490825716e-01
1.580475050552253985e-02
1.377683105308892604e-11
1.378087117949745157e-11
1.378087117949745157e-11
1.377279092668040212e-11
1.961459790574899387e+00
1.892211136223695789e+01
3.515938897801287055e+01
5.040748909765495966e+01
6.516043343552473743e+01
1.251336531784647690e+02
1.642817311139185676e+02
4.950655953316061564e-01
4.945472585750407823e-01
4.934076694631476800e-01
4.909020116197291839e-01
4.853916885826052852e-01
4.733177275950578577e-01
4.468838498068034570e-01
3.903568039567649195e-01
2.720116518562725738e-01
4.595395938838221783e-02
1.377767324916271960e-11
1.378065736725869985e-11
1.377319707201875166e-11
6.165825777889516246e+00
1.870300976180762476e+01
3.036386372143407542e+01
4.145238432233264803e+01
5.226831261286320540e+01
9.649537391488270544e+01
1.254137868238977518e+02
1.061269915047398316e+00
1.060785311753428939e+00
1.059719863341611612e+00
1.057377105439893050e+00
1.052224462643946090e+00
1.040885593350171945e+00
1.016033844467310265e+00
9.613862711889612500e-01
8.442947593568195241e-01
5.954281868627412377e-01
1.023832728688752330e-01
1.377801197276257187e-11
1.377690990813509479e-11
8.176496045425272641e+00
1.719716691034676259e+01
2.561220483721887575e+01
3.370624182055308893e+01
4.165086971463754395e+01
7.427946692377231841e+01
9.564074500595619099e+01
1.882913637846181931e+00
1.882554018151164410e+00
1.881763396258608001e+00
1.880025122086434353e+00
1.876202859061314454e+00
1.867795904694214304e+00
1.849294287600831588e+00
1.808817752250044153e+00
1.719620252641615776e+00
1.529866670437154852e+00
1.125561209439671195e+00
2.950505769367597897e-01
1.788966396426121985e+00
8.666391679410621052e+00
1.513306855530618655e+01
2.123620679521787125e+01
2.716181668735484322e+01
3.300571641115924848e+01
5.708490114012256100e+01
7.286361929766279388e+01
2.639531181963012507e+00
2.639320034611515542e+00
2.638855885907275045e+00
2.637835679427695368e+00
2.635593711505670012e+00
2.630669104264167224e+00
2.619863082314638270e+00
2.596207985216308245e+00
2.545200958745218678e+00
2.435939065537644943e+00
2.222565248881038791e+00
1.881307912777334668e+00
3.275245066602882282e+00
8.281475842296044831e+00
1.293395175596387858e+01
1.737934280291099753e+01
2.172720912153586070e+01
2.603044024922562372e+01
4.380437736494652512e+01
5.545931833576744197e+01
3.056225097200071961e+00
3.056113959300294614e+00
3.055869690323739007e+00
3.055332960887069849e+00
3.054154324079974892e+00
3.051569545590878452e+00
3.045917981697956467e+00
3.033644702619671563e+00
3.007520051944907014e+00
2.954206687941797416e+00
2.858107421189144404e+00
2.773008861827926275e+00
3.873070777823786504e+00
7.464240006593169774e+00
1.082860458435698625e+01
1.407762314890038091e+01
1.727324508450978868e+01
2.044449913662478480e+01
3.356644831683541241e+01
4.217527399228748664e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_RK_P2_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_RK_P2_ERROR.txt <==
7.559511326894940986e-01
7.559509039702364541e-01
7.559497987415283449e-01
7.559444553504200970e-01
7.427747051087841834e-01
7.423859549879681108e-01
7.610967745218787384e-01
7.578085730624631866e-01
1.112375407195662858e+00
2.163689444336106327e+00
8.675923496255672163e+00
1.785717910246279772e+01
1.769464113942774830e+01
1.710191566277914177e+01
1.591896581003891775e+01
1.711656100686251136e+01
2.728865631451917125e+03
5.678171076849067504e+03
5.683185616377476435e+03
5.685227893241361926e+03
7.559511311096687169e-01
7.559509025972915852e-01
7.559497977720508466e-01
7.559444551126721645e-01
7.427747065868307574e-01
7.423859601618751913e-01
7.610967886208928057e-01
7.578086060766288101e-01
1.112375408124314902e+00
2.163688810054998246e+00
8.675916383671498977e+00
1.255167642905193937e+01
1.769499099650231244e+01
1.710678747054067728e+01
1.598430451234943739e+01
1.852810396151275896e+01
4.179688229901837076e+03
4.194367648469481537e+03
4.197861389792667978e+03
4.199327391968290613e+03
7.559511260791523801e-01
7.559508979598464906e-01
7.559497940042213537e-01
7.559444531788659383e-01
7.427747088638240180e-01
7.423859715858877051e-01
7.610968222139751216e-01
7.578086866378249686e-01
1.112375411751289400e+00
2.163687263242195957e+00
8.675898687422346711e+00
1.255164330087971081e+01
1.769588417725859841e+01
1.711972119545799842e+01
1.617307537866671296e+01
2.538145190341224122e+01
3.091681225911928323e+03
3.098253977755687629e+03
3.100749136680853098e+03
3.101805067897097160e+03
7.559511089054101740e-01
7.559508817831412930e-01
7.559497798812069291e-01
7.559444436894170449e-01
7.427747097597632298e-01
7.423859951998943441e-01
7.610969008829902016e-01
7.578088819519543939e-01
1.112375425193476763e+00
2.163683471203718955e+00
8.675854633119611137e+00
1.255155812212302635e+01
1.769818739545844366e+01
1.715488841129777597e+01
1.676411706239277066e+01
2.229283996304841821e+03
2.284281350763415048e+03
2.288597133781939647e+03
2.290385625767402416e+03
2.291149368965469421e+03
7.559510505222076793e-01
7.559508258033117434e-01
7.559497291059802393e-01
7.559444043638900990e-01
7.427746960839708423e-01
7.423860378850821728e-01
7.610970802970140614e-01
7.578093511066804622e-01
1.112375473475048615e+00
2.093787678754842396e+00
8.675744867691195239e+00
1.255133683643154896e+01
1.770420733495099341e+01
1.725371658319321000e+01
1.889632310337473697e+01
1.677707242140328162e+03
1.687486158550814253e+03
1.690540632130746644e+03
1.691826026852374298e+03
1.692380725375008524e+03
7.559508529060028348e-01
7.559506339856916224e-01
7.559495502115284316e-01
7.559442538303735581e-01
7.427746087285013177e-01
7.423860902905393688e-01
7.610974722929763070e-01
7.578104628496583617e-01
1.112375643432004901e+00
2.093765678027326160e+00
8.675471098573305895e+00
1.255075345671217057e+01
1.772023173385538541e+01
1.754499380590702984e+01
4.665810920313279553e+01
1.241117628191246240e+03
1.246599308384689493e+03
1.249232052580900017e+03
1.249712686646971861e+03
1.250117041873798144e+03
7.559501847579133127e-01
7.559499804276684776e-01
7.559489286141430897e-01
7.559437025254888143e-01
7.427742125320438982e-01
7.423860404577358185e-01
7.610982657713453170e-01
7.578130441763188951e-01
1.112376233629633226e+00
2.093713208530641801e+00
8.674787634523905666e+00
1.213222390474821566e+01
1.776395993865792278e+01
1.847312346882765866e+01
6.566672641946847762e+02
9.171475749201156304e+02
9.209156679052472327e+02
9.233522605445871250e+02
9.231559195956314170e+02
9.234515729730926523e+02
7.559479315884671813e-01
7.559477632092228561e-01
7.559467904791209447e-01
7.559417382843840461e-01
7.427726272831232102e-01
7.423853124533243975e-01
7.610996308641865271e-01
7.578188482086546385e-01
1.112378263825711810e+00
2.093590346197188978e+00
9.891176709039598336e+00
1.213552117517981088e+01
1.534770070909775441e+01
2.199728753754930466e+01
4.921032258387809861e+02
6.776492765719759745e+02
6.806024567341244165e+02
6.826425338419470563e+02
6.819528619215921026e+02
6.821695636807841083e+02
7.559403483236228904e-01
7.559402686854292952e-01
7.559394910517495125e-01
7.559348679195531107e-01
7.427666760773767862e-01
7.423814776508991242e-01
7.611009840674224369e-01
7.578312085330807246e-01
1.112385199502235134e+00
2.763328143091281497e+00
9.886597033610495799e+00
1.176777844944611573e+01
1.694084916663427265e+01
2.056628998039698786e+02
3.642950162265982499e+02
5.011306459390579562e+02
5.033775529227533525e+02
5.048447770109949602e+02
5.037945123196005284e+02
5.039536469578310403e+02
7.559148867614100542e-01
7.559150249454877901e-01
7.559147262910844711e-01
7.559111566711776975e-01
7.427451675313265778e-01
7.423651699084389266e-01
7.610974967636203736e-01
7.560089913218940305e-01
1.110573905497507674e+00
2.762807635200448253e+00
9.875213458175545966e+00
1.173414085132576545e+01
1.731761532367691458e+01
2.235915880582406032e+02
2.692789443833331688e+02
3.710449443389077828e+02
3.724566322646275580e+02
3.735171533426815813e+02
3.722026678924821681e+02
3.723198001190231139e+02
7.558296757016964573e-01
7.558303437283373505e-01
7.558312102441591129e-01
7.558302039155343488e-01
7.426693890756970173e-01
7.423020605048062937e-01
7.610658719064327116e-01
4.072904846926712175e+00
1.110647023142086853e+00
2.761826025689306352e+00
9.847174020154302099e+00
1.301907317275729881e+01
2.574316636789776780e+01
1.924915388168719801e+02
2.010055115900443639e+02
2.749253034711995269e+02
2.757443966520395406e+02
2.765144790541120869e+02
2.750060111240644005e+02
2.750923806019048357e+02
7.555459395867588634e-01
7.555478743407266773e-01
7.555515268278357732e-01
7.555566510489127863e-01
7.424075690873016553e-01
7.420705947913149858e-01
7.609107653201406807e-01
7.578973268191695478e-01
1.110888732212235164e+00
2.760487766555615341e+00
9.779525331523986509e+00
1.313908988502262787e+01
7.300758227941419420e+01
1.426742880987581259e+02
1.507174762866526692e+02
2.039054952957706632e+02
2.043041794637560429e+02
2.048655550292817225e+02
2.032144582145549236e+02
2.032781000424339481e+02
7.553716438374614706e-01
7.553758037886161292e-01
7.553843760577291233e-01
7.554004510020466689e-01
7.422696727965912844e-01
7.419914354097022491e-01
7.609994913797739624e-01
4.690451310114583272e+00
1.113655864871968992e+00
2.761080147635448068e+00
1.153833844463965441e+01
1.308347920446337653e+01
5.313668624532323292e+01
1.055443708500828848e+02
1.134119051795390760e+02
1.514337371885901860e+02
1.515332428614412947e+02
1.519437837270100715e+02
1.501876948831495042e+02
1.502345032347799361e+02
7.553376337367263549e-01
7.553471731187012539e-01
7.553675842722858969e-01
7.422913960226263930e-01
7.423140075280165728e-01
7.421667083682345067e-01
7.615325489174742390e-01
4.752519544667990203e+00
4.729208580320862332e+00
1.807961692457729752e+00
9.708614674894802121e+00
1.310465470632332874e+01
5.333724963893043025e+01
7.809363800083465890e+01
8.580655351507962791e+01
1.126679815271156571e+02
1.125534640984190276e+02
1.128544497940291222e+02
1.110210197975718387e+02
1.110557151140716456e+02
7.605801620019088105e-01
7.605949457805016856e-01
7.606270798889269713e-01
7.474963730454572408e-01
7.475856361353844237e-01
7.476093940764070300e-01
7.676269097323331625e-01
4.959239388568414064e+00
4.938073415358408269e+00
2.270981472554640668e+00
9.430732932773024046e+00
1.004381255197649736e+01
4.108011134786376317e+01
5.870121498681213268e+01
6.538823900891337360e+01
8.402955809300809165e+01
8.376104750625168549e+01
8.398216344102360154e+01
8.209170462277504043e+01
8.211763519768113895e+01
9.145568251794496950e-01
9.146688724661609093e-01
9.149143877353631549e-01
9.154502105006675494e-01
9.166091341557878192e-01
9.190636554339172148e-01
9.239129376065980948e-01
9.227367801560514282e-01
4.929146101075576047e-01
4.648792752108096060e+00
1.148009358336419794e+01
1.386161306067076104e+01
3.075129980915074768e+01
4.433136484841931946e+01
5.028879342818004972e+01
6.287365626029895083e+01
6.249374487405302148e+01
6.265643956192160857e+01
6.072409767790401958e+01
6.074608780660086182e+01
4.432538618837832622e+00
4.432558965700379439e+00
4.432603655428248857e+00
4.432701701916154313e+00
4.423710449331370143e+00
3.418480957453512215e+00
3.607224164834507807e+00
3.603659111162791806e+00
5.986173591922659298e+00
5.453756440057376587e+00
8.198158474338082868e+00
1.423868570652213705e+01
2.422707721358785093e+01
3.368666288764745076e+01
3.875773945448121083e+01
4.724580777443458857e+01
4.678493304648952744e+01
4.690480835297194773e+01
4.494186371823165160e+01
4.495512132867074939e+01
6.143777302894789294e+00
6.143471062382060310e+00
6.142798175210429257e+00
6.141320603141723566e+00
6.138088093204421725e+00
6.131015241708410279e+00
6.196471535533622621e+00
3.341648035921978011e+00
4.120860840973073813e+00
6.919551147667561963e+00
9.583362250017945172e+00
1.244210262357241525e+01
1.967906296789055176e+01
2.580414272874451953e+01
3.060773702622413950e+01
3.570183447255443099e+01
3.518189490579450762e+01
3.527030799304984754e+01
3.328383186444163044e+01
3.329408135517464729e+01
1.200644578090010661e+01
1.200487792502324069e+01
1.200143076021202049e+01
1.199385059381964957e+01
1.197924957544380220e+01
1.194753240562261709e+01
1.187762333513593660e+01
1.172299982792876172e+01
1.224255217562747156e+01
1.073278190148839428e+01
9.361963663751796005e+00
1.121067326572462086e+01
1.720724974329134582e+01
1.813614369906101942e+01
1.943786926755270983e+01
2.718785332845819269e+01
2.662399374790674855e+01
2.668864832118708819e+01
2.536765470658277977e+01
2.537325096132870073e+01
4.318618048342587556e+00
4.318120259009559092e+00
4.317025432896768322e+00
4.314616200568130111e+00
4.309308200065591343e+00
4.297582327142580816e+00
4.271519419544270058e+00
5.233082106270406264e+00
6.026117117915028132e+00
6.838748238609563046e+00
7.371341969076020462e+00
1.036885070638676787e+01
1.549986550513457217e+01
1.522413421339487272e+01
1.561464454047279737e+01
2.154793500806848172e+01
2.093372245173890533e+01
2.097304838106389013e+01
2.052887693827906901e+01
2.053086922612351017e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_RK_P2_IRES.txt <==
2.202570759247512999e+00
2.200954844548185463e+00
2.197412650638147280e+00
2.189674414024624038e+00
2.119309548020348100e+00
2.077423500108828591e+00
1.913541464919683577e+00
1.578250996790290905e+00
2.276695525811280429e+00
1.152427627622933271e+00
1.807664057138234748e+00
9.002822790138195197e-01
9.405978289149716787e-01
9.607853864164118685e-01
9.608458081292929887e-01
9.805806756909202226e-01
9.813847795370358451e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202570568698774434e+00
2.200954654672606203e+00
2.197412462235806441e+00
2.189674228830993830e+00
2.119309357194161247e+00
2.077423324326747700e+00
1.913541342832893788e+00
1.578250940615771869e+00
2.276695459230506646e+00
1.152426119275796967e+00
1.807660915162517146e+00
1.213026224180069779e+00
9.405978289153842375e-01
9.607853864164236368e-01
9.608458081293148600e-01
9.805806756909202226e-01
2.349117664906723135e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202570094479556317e+00
2.200954182122717206e+00
2.197411993338783009e+00
2.189673767890350398e+00
2.119308882188290610e+00
2.077422886626275389e+00
1.913541038299401809e+00
1.578250799621810030e+00
2.276695293328938163e+00
1.152422351416939605e+00
1.807653030046835640e+00
1.213000801950532948e+00
9.405978289164199646e-01
9.607853864164522806e-01
9.608458081293679287e-01
9.805806756909202226e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202568913151618180e+00
2.200953004930966017e+00
2.197410825202081863e+00
2.189672619475559134e+00
2.119307698578116739e+00
2.077421795492299772e+00
1.913540277340331830e+00
1.578250444389156071e+00
2.276694879365978696e+00
1.152412918856094315e+00
1.807633167886151471e+00
9.002634002208079744e-01
9.405978289190151109e-01
9.607853864165226687e-01
9.608458081295013775e-01
9.805806756909202226e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202565966617456183e+00
2.200950068643432456e+00
2.197407911346628051e+00
2.189669754482166830e+00
2.119304745267509116e+00
2.077419071309182019e+00
1.913538371486616985e+00
1.578249544918032488e+00
2.276693844498760555e+00
1.123900295981077102e+00
1.807582894188992872e+00
9.002636048909816724e-01
9.405978289255441105e-01
9.607853864166978619e-01
9.608458081298318909e-01
9.805806756917399003e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202558605124683933e+00
2.200942732514338029e+00
2.197400630746300543e+00
2.189662594849216770e+00
2.119297363192207850e+00
2.077412256531127266e+00
1.913533583763332047e+00
1.578247252681335588e+00
2.276691251015139361e+00
1.123839317460968212e+00
1.807454857211485688e+00
9.002641012694483358e-01
9.405978289420598992e-01
9.607853864171326252e-01
9.608458081306527898e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202540175001616252e+00
2.200924365097179702e+00
2.197382400620774945e+00
2.189644663854372286e+00
2.119278869213824024e+00
2.077395165537724964e+00
1.913521509561429967e+00
1.578241362978255458e+00
2.276684730311000937e+00
1.123685010868869183e+00
1.807126248861620876e+00
9.005855069725252626e-01
9.405978289841879780e-01
9.607853864182113179e-01
9.608458081326924916e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202493914533194097e+00
2.200878259354333455e+00
2.197336633674460860e+00
2.189599635228955954e+00
2.119232406769195443e+00
2.077352166546471146e+00
1.913490909771726978e+00
1.578226074710005644e+00
2.276668266346406622e+00
1.123292563972501323e+00
2.881161347847620124e+00
9.005879824769138509e-01
9.405978274304411801e-01
9.607853864208900641e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202377449151507793e+00
2.200762174540772165e+00
2.197221382283428337e+00
2.189486200582785091e+00
2.119115291259548339e+00
2.077243575429176925e+00
1.913412896148717790e+00
1.578185899926370261e+00
2.276626474211634665e+00
1.752162652444545943e+00
2.879750822634964624e+00
9.005935299202488808e-01
9.405978276251009129e-01
9.607853864275417433e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202083318099050668e+00
2.200468974487141516e+00
2.196930221425200003e+00
2.189199486608411682e+00
2.118819034055571926e+00
2.076968191183523604e+00
1.913212641352614263e+00
1.578051823499350359e+00
2.276492472104591158e+00
1.746067106118042833e+00
2.875899010492889207e+00
9.006050305149491120e-01
4.658709388381713445e+00
1.122932448213731949e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.201338737285773561e+00
2.199726649546010826e+00
2.196192838800105740e+00
2.188472887495192865e+00
2.118067398221878506e+00
2.076267200251583844e+00
1.912695081235226580e+00
8.790231465755923068e+00
2.276217406163666190e+00
1.730700483548482937e+00
2.865266841203910619e+00
1.048980225692228929e+00
9.405978293702008664e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.199454907511396051e+00
2.197848191316698507e+00
2.194326152948341324e+00
2.186631906764142652e+00
2.116159856456810484e+00
2.074480493523530811e+00
1.911351269542543863e+00
1.576996843077230981e+00
2.275503756848590964e+00
1.692659505728662639e+00
2.836088967161855212e+00
1.045103637686293219e+00
9.405978327968522734e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.194728641501280109e+00
2.193134302702265170e+00
2.189639404147442292e+00
2.182004481489272951e+00
2.111353204937803874e+00
2.069953131712567895e+00
1.907872230227336763e+00
8.395840436627091563e+00
2.273671749558710431e+00
1.602951205710107851e+00
2.109178252079252580e+00
1.031309703222307750e+00
1.312984692565555811e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.183187645851927261e+00
2.181620086922796631e+00
2.178183951005189911e+00
2.118932627147853687e+00
2.099540660585495377e+00
2.058747788758302999e+00
1.899062246356128858e+00
7.550031548162911221e+00
5.913211627506459678e+00
1.258820725882016101e+00
1.679406332114586231e+00
2.250417575343280241e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.156844038720325596e+00
2.155327697972901024e+00
2.152004082304858734e+00
2.091158938390030642e+00
2.072309673823101495e+00
2.032687574521701901e+00
1.878153639586033874e+00
6.905635453187894512e+00
5.015250283427025835e+00
1.080233346199418909e+00
1.023873982290713247e+00
1.903848454538156432e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.217088203427788340e+00
2.214355390164477466e+00
1.590922828864989036e+00
1.581835152395198563e+00
1.562058596158121260e+00
1.519538174378281203e+00
1.835770902869685139e+00
1.522978729790687602e+00
7.357412040450230784e-01
5.110869051575735789e+00
1.617252123542196385e+00
7.763091929318420625e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.500974051250546282e+00
8.496120328891914042e+00
8.485474246105185969e+00
8.462186783963874248e+00
8.435037083250549017e+00
6.275880371434544358e+00
5.882856670490578921e+00
4.941936678946568406e+00
2.387107895948560810e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_RK_P2_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_RK_P2_maxeps.txt <==
1.881806739157055955e-11
1.895850073031361889e-11
1.853720071408443763e-11
1.839676737534137828e-11
1.923936740779973435e-11
1.825633403659831894e-11
1.867763405282749697e-11
1.839676737534137828e-11
1.853720071408443763e-11
1.881806739157055955e-11
1.769460068162607833e-11
1.853720071408443763e-11
1.839676737534137828e-11
1.699243398791077515e-11
1.755416734288301899e-11
1.572853393922322813e-11
1.376246719682036823e-11
6.151100046337795902e+03
1.486153382182716814e+04
1.395844197773345149e+04
1.867083662948432312e-11
1.877456349964811980e-11
1.887829036981191648e-11
1.887829036981191648e-11
1.825592914882913317e-11
1.877456349964811980e-11
1.856710975932052644e-11
1.856710975932052644e-11
1.835965601899292985e-11
1.835965601899292985e-11
1.825592914882913317e-11
1.856710975932052644e-11
1.794474853833773667e-11
1.794474853833773667e-11
1.815220227866533649e-11
1.566275739473417419e-11
1.943861167677270032e+02
4.975488255195146849e+03
1.140154041047473584e+04
1.073470728216228963e+04
1.869399631474855802e-11
1.854076683675882210e-11
1.846415209776395575e-11
1.854076683675882210e-11
1.900045527072802664e-11
1.831092261977422306e-11
1.861738157575369168e-11
1.861738157575369168e-11
1.861738157575369168e-11
1.854076683675882210e-11
1.861738157575369168e-11
1.877061105374342437e-11
1.854076683675882210e-11
1.769800470781528260e-11
1.739154575183581399e-11
1.601248044992819392e-11
5.281689384935414182e+02
3.992760059065580663e+03
8.734975955809779407e+03
8.242553464227094082e+03
1.867442846057457753e-11
1.856125010626807050e-11
1.861783928342132240e-11
1.856125010626807050e-11
1.867442846057457753e-11
1.827830422050180778e-11
1.884419599203433323e-11
1.856125010626807050e-11
1.878760681488107810e-11
1.867442846057457753e-11
1.867442846057457753e-11
1.839148257480831480e-11
1.827830422050180778e-11
1.822171504334855911e-11
1.731628820889651580e-11
1.550543453999241625e-11
6.598306231001967035e+02
3.183047243857995454e+03
6.683445557547267526e+03
6.319794541695591761e+03
1.868365996887818246e-11
1.843287258674561519e-11
1.855826627781190044e-11
1.855826627781190044e-11
1.872545786590027862e-11
1.843287258674561519e-11
1.864186207185608953e-11
1.855826627781190044e-11
1.864186207185608953e-11
1.851646838078980428e-11
1.843287258674561519e-11
1.860006417483399337e-11
1.839107468972351903e-11
1.822388310163514085e-11
1.722073357310485885e-11
1.609219035350827545e-11
6.809471406785099816e+02
2.523401059328744395e+03
5.107608549008798946e+03
4.839042508924887443e+03
1.846191164896486766e-11
1.849278441091965368e-11
1.852365717287443970e-11
1.873976650655794508e-11
1.864714822069358701e-11
1.855452993482922895e-11
1.880151203046752035e-11
1.858540269678401174e-11
1.864714822069358701e-11
1.861627545873880099e-11
1.833842060114572034e-11
1.852365717287443970e-11
1.843103888701008164e-11
1.787532917182391711e-11
1.728874669468296656e-11
1.374145520409390997e+02
6.425502753325512231e+02
1.990888564407362992e+03
3.898948907636484819e+03
3.700599140452848133e+03
1.856183645300562898e-11
1.844782025857686956e-11
1.853903321411987516e-11
1.858463969189138281e-11
1.860744293077713340e-11
1.853903321411987516e-11
1.847062349746262015e-11
1.851622997523412457e-11
1.849342673634837074e-11
1.858463969189138281e-11
1.847062349746262015e-11
1.856183645300562898e-11
1.840221378080536191e-11
1.799175548086182216e-11
1.719364211986048032e-11
2.123695946607786595e+02
5.755518556370859642e+02
1.564224078780524678e+03
2.973180258740139834e+03
2.826685237387720917e+03
1.857774947378775003e-11
1.852722069008752101e-11
1.857774947378775003e-11
1.867880704118820161e-11
1.867880704118820161e-11
1.866196411328812635e-11
1.869564996908827688e-11
1.859459240168782529e-11
1.862827825748797259e-11
1.851037776218744897e-11
1.854406361798759627e-11
1.856090654588767476e-11
1.839247726688691566e-11
1.803877578098533188e-11
2.277197156887823581e+01
2.359079138909218614e+02
4.983660890722022714e+02
1.224514702137723134e+03
2.264992914449370346e+03
2.156794263745504850e+03
1.847417681223960666e-11
1.864834413572194543e-11
1.853637942776901406e-11
1.864834413572194543e-11
1.857370099708665785e-11
1.856126047398077766e-11
1.858614152019253804e-11
1.864834413572194543e-11
1.858614152019253804e-11
1.853637942776901406e-11
1.849905785845137349e-11
1.851149838155725368e-11
1.838709315049844212e-11
1.807608007285140835e-11
7.981718607711042068e+01
2.311501596883634306e+02
4.214368002028605247e+02
9.554857047612842962e+02
1.723891789061391819e+03
1.643977103846816817e+03
1.852465901353261886e-11
1.859816956517358532e-11
1.856141428935310048e-11
1.858898074621846492e-11
1.860735838412870573e-11
1.861654720308382936e-11
1.863492484099407340e-11
1.857060310830822411e-11
1.856141428935310048e-11
1.858898074621846492e-11
1.846952609980188997e-11
1.842358200502628472e-11
1.833169381547507099e-11
1.800089633309070413e-11
1.029008462369773440e+02
2.118237863085352615e+02
3.502325982359420209e+02
7.434147176330262710e+02
1.310913714836972758e+03
1.251888768282693263e+03
1.854220774087356557e-11
1.858293001263241177e-11
1.861007819380497699e-11
1.856935592204612755e-11
1.858971705792555389e-11
1.857614296733926966e-11
1.861007819380497699e-11
1.859650410321869276e-11
1.855578183145984333e-11
1.856256887675298867e-11
1.852863365028728135e-11
1.844040206147644037e-11
1.826393888385476164e-11
2.304291599777380384e+01
1.075177961267497437e+02
1.862236241745408449e+02
2.872093258693935240e+02
5.769159895749091902e+02
9.960487458293681584e+02
9.524526338390732008e+02
1.854326186529248113e-11
1.857334014893445343e-11
1.857835319620811817e-11
1.857334014893445343e-11
1.857334014893445343e-11
1.858336624348177968e-11
1.857334014893445343e-11
1.857334014893445343e-11
1.855830100711346566e-11
1.853323577074515487e-11
1.851819662892416711e-11
1.847307920346120704e-11
1.829762254888301860e-11
4.166887007977754109e+01
1.021316664928521192e+02
1.591848561998135381e+02
2.330652161336704751e+02
4.466600450953932295e+02
7.562216778121994594e+02
7.240212055261409887e+02
1.856922549373137234e-11
1.857663096750752719e-11
1.857663096750752719e-11
1.856552275684329329e-11
1.857292823061944815e-11
1.860255012572407405e-11
1.856922549373137234e-11
1.857292823061944815e-11
1.858773917817176433e-11
1.860625286261214986e-11
1.855811728306713843e-11
1.847665707152942528e-11
1.029070117750109925e-01
4.826106046875059974e+01
9.186040305132578965e+01
1.333554913784471125e+02
1.875263718989347410e+02
3.450786082966160393e+02
5.737170865237020507e+02
5.499334400408575902e+02
1.858101559715783994e-11
1.860016000533857620e-11
1.857554576624905953e-11
1.858375051261223175e-11
1.858922034352101216e-11
1.858922034352101216e-11
1.858375051261223175e-11
1.856734101988588731e-11
1.854272678079637065e-11
1.854546169625076247e-11
1.851537762625246540e-11
1.844426982443830723e-11
1.430530796059294651e+01
4.822010903192187214e+01
7.976336358078172850e+01
1.100381413437260676e+02
1.498279850711141705e+02
2.660823935537602551e+02
4.349539242635227083e+02
4.173869927227543144e+02
1.859064166884315273e-11
1.860074198486445363e-11
1.858862160563889319e-11
1.858458147923037412e-11
1.857650122641333275e-11
1.858054135282185182e-11
1.857852128961759552e-11
1.857044103680055414e-11
1.858458147923037412e-11
1.855428053116647463e-11
1.853003977271535375e-11
1.843711686531938606e-11
2.031856216489259381e+01
4.469053682866885424e+01
6.758599482238741984e+01
8.973485979981536786e+01
1.190017162178065462e+02
2.048056052312799409e+02
3.295345360223086004e+02
3.165593284670765115e+02
2.731805321809571030e+00
2.728767560962652272e+00
2.722087298193819560e+00
2.707391443041893275e+00
2.675035758598017122e+00
2.603670991727624173e+00
2.445649167878876096e+00
2.098152606360144112e+00
1.319367439246189821e+00
1.855524632082150362e-11
1.853435749414968229e-11
4.564519759538661958e+00
2.197999587690751966e+01
3.957801088463184414e+01
5.625137342385082917e+01
7.249170534095188145e+01
9.404118689404741360e+01
1.573826884956479262e+02
2.495083561958664689e+02
2.399246517797983813e+02
6.603784485602674614e+00
6.602554032289277508e+00
6.599850056394320319e+00
6.593910715753616536e+00
6.580878341926240438e+00
6.552348955263750163e+00
6.490234381102720995e+00
6.356819789113896668e+00
6.082743754298224559e+00
5.592477673387552528e+00
5.275766108210168781e+00
8.583550564468520605e+00
2.125701644823580594e+01
3.400428820030291632e+01
4.618298498392989160e+01
5.811211940950308019e+01
7.399185960009563701e+01
1.207580499063761437e+02
1.888030289284373282e+02
1.817243368881602521e+02
8.472731265306087778e+00
8.472202853826416913e+00
8.471042111899409477e+00
8.468494767869033879e+00
8.462916134890727804e+00
8.450756267566772451e+00
8.424533739738317095e+00
8.369414651911545988e+00
8.261123548743254830e+00
8.091341694117417660e+00
8.089944321136512073e+00
1.018792412310534523e+01
1.932914007402568757e+01
2.859336460559130089e+01
3.751164438634350518e+01
4.628609512052495489e+01
5.799482708398718245e+01
9.252683181677399205e+01
1.427857328863591420e+02
1.375572823427191622e+02
8.838839908359270581e+00
8.838583938115185390e+00
8.838021846226938649e+00
8.836789200100291453e+00
8.834094133133593374e+00
8.828240931563126281e+00
8.815721659223832773e+00
8.789906124825369815e+00
8.741625964727234077e+00
8.678236664626336250e+00
8.762478268812605720e+00
1.028669405467885589e+01
1.690656920955716203e+01
2.366112690322128742e+01
3.020525252530480032e+01
3.666605923569004943e+01
4.530321435690841270e+01
7.080354332240547421e+01
1.079255099897057022e+02
1.040636789500121751e+02
8.394231442591225445e+00
8.394099580111818781e+00
8.393810137252250669e+00
8.393175968325804703e+00
8.391792168120055351e+00
8.388800157637678723e+00
8.382465781234039071e+00
8.369725778770975566e+00
8.347539102772485009e+00
8.327535310922018041e+00
8.434087038052901164e+00
9.582849146641828852e+00
1.439999338120068728e+01
1.933873919723367507e+01
2.414846526902730517e+01
2.890946537219079104e+01
3.528294282659426528e+01
5.411488369137826027e+01
8.153376713937650777e+01
7.868134538873401596e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_SSPRK_P1_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_SSPRK_P1_ERROR.txt <==
1.033162170077567832e-01
1.033158089675727809e-01
1.033149122075061183e-01
1.033129413519529860e-01
1.033086113876471590e-01
1.032991056062240315e-01
1.032782718586213594e-01
1.032328213982890708e-01
1.031344281658974349e-01
1.029262069334630908e-01
1.025066136403885719e-01
1.019624462152412120e-01
1.069507389188591867e-01
1.347737099943876193e-01
2.464306199341020354e-01
6.898758761850198873e-01
9.892954733623912089e-01
1.783327086260425798e+00
3.233291123419168578e+00
4.501863347598964005e+00
1.033089289831026214e-01
1.033085210098513840e-01
1.033076242415135737e-01
1.033056533477155481e-01
1.033013233051616325e-01
1.032918173690793029e-01
1.032709833784620779e-01
1.032255359354812552e-01
1.031271448346532671e-01
1.029189515742136574e-01
1.024994734767292887e-01
1.019561534530779717e-01
1.069474002197562112e-01
1.347812693910032944e-01
2.464779955028614244e-01
6.899107127927972538e-01
9.890237951002029959e-01
1.779621742102326598e+00
4.145613577883472622e+00
4.144548667259415176e+00
1.032955704579436862e-01
1.032951624559348552e-01
1.032942656522255614e-01
1.032922946770704203e-01
1.032879644486763143e-01
1.032784581440883281e-01
1.032576235227355838e-01
1.032121811936395905e-01
1.031137930871389580e-01
1.029056490946690106e-01
1.024863777783663055e-01
1.019446021342186176e-01
1.069412496683395941e-01
1.347951179152693801e-01
2.465653183874714494e-01
6.899759335104436175e-01
9.885223807119460915e-01
1.772560408566439261e+00
3.071024489845756378e+00
3.891831825347085605e+00
1.032710849972004324e-01
1.032706769396107283e-01
1.032697800403713922e-01
1.032678088594410487e-01
1.032634781932747492e-01
1.032539710017641860e-01
1.032331347519310355e-01
1.031877007658823925e-01
1.030893158815002625e-01
1.028812572204139963e-01
1.024623540787814868e-01
1.019233871565510541e-01
1.069298993863260494e-01
1.348204825872758028e-01
2.467265866944185204e-01
6.900989046674844696e-01
9.875947890036780308e-01
1.758935981193329834e+00
2.924734720624426743e+00
3.462063733218407435e+00
1.032262050515984492e-01
1.032257969093572647e-01
1.032248997840405358e-01
1.032229281247237507e-01
1.032185964224121982e-01
1.032090870716218800e-01
1.031882653409864625e-01
1.031428254231872843e-01
1.030444408201347112e-01
1.028365262161317489e-01
1.024182709788198503e-01
1.018843974471479730e-01
1.069089046569382251e-01
1.348669264311066485e-01
2.470252008422689216e-01
6.903329081566649261e-01
9.858732413844378817e-01
1.732244725721865164e+00
3.447764653714914918e+00
4.345086183703951832e+01
1.031439479657582370e-01
1.031435401220536369e-01
1.031426436820006426e-01
1.031406735275897518e-01
1.031363451896499528e-01
1.031268434543822915e-01
1.031060208704287079e-01
1.030605631860451454e-01
1.029622602232170975e-01
1.027544839070794053e-01
1.023374351273464711e-01
1.018126751339022834e-01
1.068699498709720364e-01
1.349519320886538032e-01
2.475800853359066134e-01
6.907834970563588861e-01
9.826630264898674749e-01
1.679049720370113352e+00
2.000160525564916725e+01
1.497346212942183001e+02
1.029932493035942281e-01
1.029928408919548732e-01
1.029919431613156994e-01
1.029899702122320099e-01
1.029856358075470490e-01
1.029761211510625413e-01
1.029552721677069044e-01
1.029097661499062261e-01
1.028116586871885424e-01
1.026039791164786719e-01
1.021898370354017982e-01
1.016805796567271242e-01
1.067973733378746876e-01
1.351074253406524817e-01
2.486160418726684473e-01
6.916641089084113458e-01
9.766296601143158451e-01
1.608872042804135871e+00
2.450998691703611065e+00
1.530853914320553031e+02
1.027170784126657799e-01
1.027166685853736355e-01
1.027157677448523460e-01
1.027137879906760420e-01
1.027094387824051963e-01
1.026998923431761551e-01
1.026790087056368289e-01
1.026336211488522721e-01
1.025355081432541005e-01
1.023288300189872241e-01
1.019185883250144226e-01
1.014368972340362468e-01
1.066614229145071424e-01
1.353916131714513194e-01
2.505622953572874678e-01
6.934162200360370898e-01
9.691453742502046387e-01
1.311290927401313589e+00
2.835564973027086921e+01
1.270199543559053410e+02
1.022117377373643748e-01
1.022113266336566739e-01
1.022104230147121984e-01
1.022084372027699389e-01
1.022040749598757681e-01
1.021945012355460342e-01
1.021735326977820379e-01
1.021278136740926823e-01
1.020294606046435876e-01
1.018238845347969462e-01
1.014196921292108700e-01
1.009905656517944145e-01
1.064049571760000840e-01
1.359103645450884523e-01
2.542489330436611406e-01
6.969728499911874708e-01
9.809562474183667335e-01
1.789001401333540020e+00
7.396152628126813511e+01
1.288956483032047231e+02
1.012880903088476947e-01
1.012876755738826851e-01
1.012867639975297274e-01
1.012847608005152250e-01
1.012803608550088413e-01
1.012707067394986588e-01
1.012495735327260810e-01
1.012035508566030695e-01
1.011044818081363733e-01
1.008996239012591167e-01
1.005028139183727076e-01
1.001804538080095369e-01
1.059167170737494168e-01
1.368555521942970976e-01
2.613067177421922183e-01
7.079306753816551057e-01
1.061450413674184690e+00
1.944301040210729248e+00
6.141751948041297027e+01
1.075067391897349296e+02
9.960661276513350926e-02
9.960618561364927015e-02
9.960524677480843414e-02
9.960318383218935701e-02
9.959865348337400281e-02
9.958871723809641086e-02
9.956698578841292890e-02
9.951975433650922520e-02
9.941854363337279676e-02
9.921338609561131117e-02
9.882752631335635363e-02
9.867260253433407513e-02
1.049763880981360864e-01
1.385731002501903730e-01
2.749975775131590638e-01
7.377205285507860699e-01
1.207880565867997413e+00
1.242121514353943823e+01
5.046519719068497523e+01
7.033259986707034273e+01
9.657208365795361127e-02
9.657163585505176839e-02
9.657065169485892775e-02
9.656848946270601974e-02
9.656374250304085305e-02
9.655333811683126932e-02
9.653061646455135536e-02
9.648139673373705427e-02
9.637672995130910913e-02
9.616374866619376016e-02
9.578500087796755491e-02
9.593174151797403959e-02
1.031822672375634076e-01
1.416821431231040651e-01
3.019595289702369234e-01
8.160185367220872399e-01
1.620178997512457419e+00
1.869159483209121575e+01
4.127142895129875910e+01
5.737093001898563926e+01
9.122217922309458493e-02
9.122165777093609040e-02
9.122051181770891859e-02
9.121799451467733910e-02
9.121246992668517739e-02
9.120037031001834715e-02
9.117399106194462588e-02
9.111706560018856260e-02
9.099708614742532675e-02
9.075839942160109086e-02
9.035590667059213710e-02
9.099192141285876445e-02
9.980988731282326720e-02
1.473780650480304433e-01
3.569398726932067611e-01
9.937202401178849565e-01
2.697488330447934679e+00
1.958612953113594202e+01
3.351125754708677817e+01
4.667918469133721260e+01
8.251469847353487541e-02
8.251379235728144301e-02
8.251180157519358294e-02
8.250743094226430097e-02
8.249785102533110925e-02
8.247692812472379176e-02
8.243159620943400767e-02
8.233515437612852483e-02
8.213870497881853305e-02
8.178238336961246580e-02
8.146694556056183201e-02
8.255634925821124515e-02
9.372581984066954974e-02
1.578948230487082216e-01
4.752552541012587395e-01
1.334717512065726641e+00
4.818963973714958549e+00
1.728983381021163623e+01
2.693774635898016356e+01
3.796507374970843784e+01
7.039576733841487743e-02
7.039452755045186305e-02
7.039180342750221697e-02
7.038582159769404822e-02
7.037270435196499307e-02
7.034402784042309564e-02
7.028176122071985721e-02
7.014863054129587272e-02
6.987418949399352985e-02
6.943985563478188849e-02
6.891600927756924566e-02
6.988559521265542973e-02
8.343146603141020357e-02
1.775651441850717438e-01
7.026289114047122863e-01
1.707546668130473622e+00
6.955044354863402667e+00
1.470634702810046690e+01
2.137611834127827848e+01
3.075740507004489643e+01
6.011302146985366551e-02
6.011151794575980700e-02
6.010821381343441072e-02
6.010095584900836119e-02
6.008502811383661241e-02
6.005014874045112167e-02
5.997412914514781840e-02
5.981020891052689359e-02
5.946549165732472469e-02
5.878524790149319140e-02
5.768785953607123013e-02
5.789921782890213031e-02
7.096258776666723722e-02
2.180018207962901022e-01
1.097668281190890882e+00
1.892497766839096984e+00
6.503368183085416199e+00
1.218842662531427479e+01
1.671052769948599348e+01
2.350851598181288438e+01
7.369699642283338015e-02
7.370547862844836762e-02
7.372412432135294624e-02
7.376510749950597468e-02
7.385516894157631573e-02
7.405298668928234074e-02
7.448703064760818504e-02
7.543715564225793313e-02
7.750590972806956080e-02
8.195389970048851114e-02
9.121198770978955483e-02
1.085978067747824238e-01
1.258708165986094085e-01
3.406843567239740689e-01
1.582621060381558920e+00
2.707787570296371626e+00
5.597365553898257851e+00
9.885284118399303210e+00
1.286198771915632477e+01
1.860545400270488514e+01
1.557792071896789698e-01
1.557986135485286139e-01
1.558412764919201998e-01
1.559350671032228020e-01
1.561412591157610996e-01
1.565945665847115198e-01
1.575911931539428212e-01
1.597825417071169207e-01
1.646016919177789584e-01
1.752033214725965959e-01
1.985338898929590035e-01
2.498154473744317872e-01
3.613115630287307978e-01
1.002065857613547495e+00
1.964028571724093952e+00
2.672178472013996497e+00
4.567958573237724806e+00
7.827340970417547616e+00
1.190002054289591449e+01
1.492135384264994258e+01
2.318525065839740218e-01
2.318887124138964695e-01
2.319683117822045892e-01
2.321433253534538332e-01
2.325281846693967036e-01
2.333747926521324845e-01
2.352385684010495914e-01
2.393485267293381791e-01
2.484458927284533269e-01
2.687558563508359311e-01
3.150274434118142119e-01
4.262169669654996551e-01
1.074698442807115129e+00
2.725942677298483829e+00
2.250088240643593362e+00
2.291888260976225666e+00
3.525760189106772913e+00
6.012178051325717476e+00
9.360680687373543307e+00
1.096828617979375942e+01
2.452138724593788399e-01
2.452343128176155684e-01
2.452792497162673280e-01
2.453780433312823528e-01
2.455952530477304996e-01
2.462159549400415870e-01
2.477184234447123434e-01
2.510301797058587248e-01
2.583534438282741874e-01
2.787764948253469433e-01
3.407540894345953975e-01
8.266506234373743878e-01
2.604330834594136501e+00
3.464833845450389305e+00
2.676654106788967535e+00
2.034340001648523355e+00
2.548213402889317969e+00
4.420123327996299700e+00
6.964286148381049202e+00
8.654168254721916753e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_SSPRK_P1_IRES.txt <==
2.197674069067681868e-01
2.197431661407135417e-01
2.196900718675468267e-01
2.195742986948549802e-01
2.193243639432552461e-01
2.187969816709956217e-01
2.177435514273819706e-01
2.159312922605640395e-01
2.142695039983784355e-01
2.202771231681379116e-01
2.616555314079515027e-01
3.767449370534184938e-01
5.483638766947122045e-01
7.003278594170240234e-01
8.011856390635135883e-01
8.659591445666531273e-01
9.079458280207802767e-01
9.354486058427460282e-01
9.536292102387429193e-01
9.657827302690913385e-01
2.197582171839191079e-01
2.197339769630784478e-01
2.196808839005641723e-01
2.195651134478830979e-01
2.193151849580533830e-01
2.187878178107159066e-01
2.177344273291201837e-01
2.159222862691422273e-01
2.142608939909586563e-01
2.202698560344961420e-01
2.616515992269872748e-01
3.767449212463051533e-01
5.483653832789197047e-01
7.003286596438784706e-01
8.011858483236270478e-01
8.659591743083918658e-01
9.079458162957539935e-01
9.354485888138684979e-01
9.536291961261730288e-01
9.657827199958336495e-01
2.197413826219642430e-01
2.197171433722980571e-01
2.196640524670100958e-01
2.195482868640546981e-01
2.192983695535166422e-01
2.187710294764483032e-01
2.177177104558459808e-01
2.159057828369695398e-01
2.142451101767282318e-01
2.202565230324280976e-01
2.616443694589918878e-01
3.767448742703741194e-01
5.483681405375653295e-01
7.003301280956315544e-01
8.011862327731396061e-01
8.659592290349746868e-01
9.079457948043099247e-01
9.354485575561105604e-01
9.536291702149218841e-01
9.657827011315186505e-01
2.197105504176662949e-01
2.196863128782389485e-01
2.196332257734478766e-01
2.195174687224362708e-01
2.192675711628537250e-01
2.187402790842860878e-01
2.176870875236767422e-01
2.158755435877722784e-01
2.142161745957297803e-01
2.202320534440455335e-01
2.616310630669750337e-01
3.767447437613784533e-01
5.483731838655352409e-01
7.003328238105452908e-01
8.011869396549574640e-01
8.659593298751496748e-01
9.079457554124872321e-01
9.354485001512682363e-01
9.536291226123949638e-01
9.657826664696577135e-01
2.196540993453745261e-01
2.196298647672411952e-01
2.195767842474543041e-01
2.194610420345388668e-01
2.192111788406014283e-01
2.186839707211609141e-01
2.176310040463579898e-01
2.158201446855166072e-01
2.141631272616892068e-01
2.201871273534898588e-01
2.616065398451320467e-01
3.767443952643513838e-01
5.483824015368474747e-01
7.003377750152668391e-01
8.011882408322897886e-01
8.659595160389250701e-01
9.079456832148341539e-01
9.354483946550523621e-01
9.536290350885959777e-01
9.657826027252522927e-01
2.195507877543451392e-01
2.195265581734709981e-01
2.194734887772741838e-01
2.193577716832952607e-01
2.191079669200476365e-01
2.185809027170104724e-01
2.175283265611057115e-01
2.157186756665656069e-01
2.140658746537967283e-01
2.201046013441747551e-01
2.615612663785499281e-01
3.767434883921951805e-01
5.483992306859054588e-01
7.003468750067982640e-01
8.011906395701888783e-01
8.659598606211934557e-01
9.079455509047896777e-01
9.354482005974558145e-01
9.536288739841667361e-01
8.000000000000000000e+01
2.193618349416480429e-01
2.193376134503207953e-01
2.192845620915163662e-01
2.191688858748114532e-01
2.189191768840228480e-01
2.183923516958684030e-01
2.173404375239561259e-01
2.155328869048281637e-01
2.138875825324191848e-01
2.199529116192369405e-01
2.614775024019252991e-01
3.767411713530582906e-01
5.484299110868263716e-01
7.003636148955351137e-01
8.011950708075095129e-01
8.659605007413209155e-01
9.079453084846709210e-01
9.354478431782804471e-01
9.536285769845794791e-01
8.000000000000000000e+01
2.190165620009014713e-01
2.189923526735700066e-01
2.189393285233736108e-01
2.188237143794751760e-01
2.185741527474998613e-01
2.180477040377535591e-01
2.169968695267613379e-01
2.151928840343511062e-01
2.135607487164969953e-01
2.196738835573677773e-01
2.613221072325092043e-01
3.767353352158073210e-01
5.484857278215566900e-01
7.003944433290106852e-01
8.012032798538311074e-01
8.659616958800072650e-01
9.079448645098803228e-01
9.354471837270191825e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.183864924415148123e-01
2.183622987576176178e-01
2.183093098625331074e-01
2.181937774004108488e-01
2.179444155044713283e-01
2.174185031171319560e-01
2.163693143943760111e-01
2.145711567311931744e-01
2.129617489090579741e-01
2.191601852435734743e-01
2.610329062293185176e-01
3.767208165154850574e-01
5.485869816388885267e-01
7.004512964910637463e-01
8.012185464458770889e-01
8.659639431518846298e-01
9.079440520993261599e-01
9.354459640949649435e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.172390416489204112e-01
2.172148599152500248e-01
2.171618988993131993e-01
2.170464354942887308e-01
2.167972629218128111e-01
2.162719476322997603e-01
2.152249406516526797e-01
2.134357010934004595e-01
2.118644655070974492e-01
2.182136288160557991e-01
2.604927688642271200e-01
3.766851395364714805e-01
5.487699125180014459e-01
7.005563158171272953e-01
8.012470900181994926e-01
8.659682118364842029e-01
9.079425681017199157e-01
9.354437009453954177e-01
8.000000000000000000e+01
8.000000000000000000e+01
2.151559390834415775e-01
2.151317366845596768e-01
2.150787332524446704e-01
2.149631911630181247e-01
2.147139159494094174e-01
2.141887144026489165e-01
2.131435898948693397e-01
2.113662495263896324e-01
2.098563123081338966e-01
2.164681903178260758e-01
2.594803407953928387e-01
3.765986823212585932e-01
5.490985092477608243e-01
7.007506456296742625e-01
8.013008526601780313e-01
8.659764411077045532e-01
9.079398673490776117e-01
1.243673203053553777e+00
8.000000000000000000e+01
8.000000000000000000e+01
2.113935533281446622e-01
2.113692020988769960e-01
2.113158772053580770e-01
2.111996560892378250e-01
2.109490218075430468e-01
2.104214781051921002e-01
2.093743151072024189e-01
2.076073331213976469e-01
2.061878394999450692e-01
2.132485920647579081e-01
2.575770824973883100e-01
3.763928412909317567e-01
5.496840336002419836e-01
7.011107461784996664e-01
8.014031605370556255e-01
8.659926664257858731e-01
9.079349931154035991e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.046586691226692512e-01
2.046337429766086347e-01
2.045791653089873985e-01
2.044602438484729445e-01
2.042039329750440779e-01
2.036651661212258158e-01
2.025993988778917732e-01
2.008206314582378638e-01
1.995094112195991143e-01
2.073131768925798868e-01
2.539953123906735222e-01
3.759146674633035423e-01
5.507160770640157077e-01
7.017780558700225102e-01
8.016006587157730179e-01
8.660258956120325813e-01
9.079264161189920523e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.928161467810733665e-01
1.927892774418270838e-01
1.927304501865237107e-01
1.926022943768984919e-01
1.923262050430240011e-01
1.917464884101877653e-01
1.906029859464303255e-01
1.887128822198360645e-01
1.874365068771340348e-01
1.963969043305567597e-01
2.472740820724823041e-01
3.748439168695650303e-01
5.525108904471009996e-01
7.030101611436410103e-01
8.019898769030422425e-01
8.660992827779920855e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.729190045002294285e-01
1.728856028215306762e-01
1.728124610511897474e-01
1.726530596819887964e-01
1.723093641528838649e-01
1.715863044946304428e-01
1.701536281243464510e-01
1.677566211504974425e-01
1.659967427104303561e-01
1.764584579410952148e-01
2.347998390581225725e-01
3.726666157848680383e-01
5.555942696158827632e-01
7.052578204337142109e-01
8.027905102760349854e-01
8.664367869525015919e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.450303543566894560e-01
1.449737660695455954e-01
1.448497301441906970e-01
1.445788281621710192e-01
1.439918949647849555e-01
1.427434764501258890e-01
1.402039341359658520e-01
1.356338875997132876e-01
1.305827199699319818e-01
1.410518277994463054e-01
2.123861474214946143e-01
3.686440630324102630e-01
5.609081737434076231e-01
7.092418745197156538e-01
8.053595660359385011e-01
1.267093816600063150e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.478167199811788457e-01
1.477017232781103195e-01
1.474491945528118853e-01
1.468953907783767110e-01
1.456844997646229989e-01
1.430548172190134470e-01
1.374355314664573724e-01
1.259291785897231064e-01
1.055639349301707719e-01
9.346318463146634226e-02
1.772651361817009219e-01
3.632818377975697843e-01
5.706099598584117860e-01
7.159343996377089958e-01
8.439480613655361285e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
3.995177534040393885e-01
3.993612723930671793e-01
3.990175099914158308e-01
3.982629666584157624e-01
3.966099013273848284e-01
3.930035264179752019e-01
3.852101077952948538e-01
3.687384440511474737e-01
3.358371919470168887e-01
2.808343609140820374e-01
2.496165346747566960e-01
3.842055628848990989e-01
5.925997803411902076e-01
7.339860156617654674e-01
1.351340801333017261e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
1.028062950699168976e+00
1.027802955486965875e+00
1.027231637337834735e+00
1.025976880444784856e+00
1.023224351068979798e+00
1.017201816130980152e+00
1.004100166471574740e+00
9.759658157423313218e-01
9.173478563526643592e-01
8.041747472615741188e-01
6.320120992944650018e-01
5.700727197434761750e-01
1.585759505298657279e+00
1.781502480817199086e+00
5.519229816048511594e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.435840484078401591e+00
2.435446775862156965e+00
2.434581491850140278e+00
2.432680423600940056e+00
2.428506761947948789e+00
2.419358624782875555e+00
2.399378794052351438e+00
2.356088752685489229e+00
2.263967664606810981e+00
2.076048425973717304e+00
1.732538240229781312e+00
4.728375161149974026e+00
6.476054381753776568e+00
5.386185293686540199e+00
3.306852066409335578e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_SSPRK_P1_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_SSPRK_P1_maxeps.txt <==
1.376246719682036823e-11
1.376246719682036823e-11
1.390290053556343081e-11
1.376246719682036823e-11
1.390290053556343081e-11
1.376246719682036823e-11
1.362203385807730566e-11
1.362203385807730566e-11
1.404333387430649177e-11
1.404333387430649177e-11
1.362203385807730566e-11
1.404333387430649177e-11
1.348160051933424470e-11
1.376246719682036823e-11
1.348160051933424470e-11
1.376246719682036823e-11
1.390290053556343081e-11
1.404333387430649177e-11
4.269068916781348889e+03
8.146892362626174872e+03
1.369194686162198397e-11
1.379567373178578388e-11
1.369194686162198397e-11
1.389940060194958379e-11
1.369194686162198397e-11
1.369194686162198397e-11
1.369194686162198397e-11
1.389940060194958379e-11
1.389940060194958379e-11
1.379567373178578388e-11
1.379567373178578388e-11
1.389940060194958379e-11
1.400312747211338370e-11
1.369194686162198397e-11
1.389940060194958379e-11
1.358821999145818406e-11
1.389940060194958379e-11
1.389940060194958379e-11
3.543566283151929383e+03
6.446414321481261140e+03
1.379065301907700043e-11
1.379065301907700043e-11
1.371403828008213246e-11
1.379065301907700043e-11
1.371403828008213246e-11
1.371403828008213246e-11
1.379065301907700043e-11
1.363742354108726127e-11
1.363742354108726127e-11
1.394388249706673796e-11
1.379065301907700043e-11
1.371403828008213246e-11
1.379065301907700043e-11
1.394388249706673796e-11
1.379065301907700043e-11
1.379065301907700043e-11
1.379065301907700043e-11
1.379065301907700043e-11
2.911898804804411157e+03
5.077437848265149114e+03
1.380775922539479788e-11
1.375117004824154436e-11
1.369458087108828923e-11
1.380775922539479788e-11
1.375117004824154436e-11
1.369458087108828923e-11
1.380775922539479788e-11
1.386434840254805301e-11
1.375117004824154436e-11
1.386434840254805301e-11
1.380775922539479788e-11
1.380775922539479788e-11
1.375117004824154436e-11
1.380775922539479788e-11
1.380775922539479788e-11
1.363799169393503572e-11
1.380775922539479788e-11
1.386434840254805301e-11
2.371866783000577016e+03
3.983230868467282562e+03
1.375150812027087916e-11
1.379330601729297693e-11
1.375150812027087916e-11
1.379330601729297693e-11
1.379330601729297693e-11
1.383510391431507309e-11
1.370971022324878300e-11
1.379330601729297693e-11
1.379330601729297693e-11
1.370971022324878300e-11
1.370971022324878300e-11
1.370971022324878300e-11
1.370971022324878300e-11
1.375150812027087916e-11
1.383510391431507309e-11
1.370971022324878300e-11
1.375150812027087916e-11
1.370971022324878300e-11
1.917174040271768035e+03
3.113892963224533560e+03
1.376925183183713886e-11
1.376925183183713886e-11
1.383099735574671575e-11
1.376925183183713886e-11
1.383099735574671575e-11
1.370750630792756036e-11
1.370750630792756036e-11
1.380012459379192650e-11
1.380012459379192650e-11
1.376925183183713886e-11
1.373837906988234961e-11
1.376925183183713886e-11
1.376925183183713886e-11
1.376925183183713886e-11
1.383099735574671575e-11
1.370750630792756036e-11
1.376925183183713886e-11
1.383099735574671575e-11
1.539229145081211982e+03
2.426741453069475028e+03
1.377315628699744711e-11
1.377315628699744711e-11
1.377315628699744711e-11
1.377315628699744711e-11
1.377315628699744711e-11
1.372754980922593947e-11
1.372754980922593947e-11
1.379595952588320255e-11
1.386436924254046564e-11
1.377315628699744711e-11
1.377315628699744711e-11
1.372754980922593947e-11
1.377315628699744711e-11
1.381876276476895638e-11
1.377315628699744711e-11
1.377315628699744711e-11
1.377315628699744711e-11
1.072903887220028452e+01
1.228486185615309523e+03
1.885991405913609924e+03
1.377751502226594755e-11
1.376067209436586905e-11
1.377751502226594755e-11
1.377751502226594755e-11
1.377751502226594755e-11
1.374382916646579379e-11
1.381120087806610292e-11
1.377751502226594755e-11
1.381120087806610292e-11
1.374382916646579379e-11
1.381120087806610292e-11
1.377751502226594755e-11
1.377751502226594755e-11
1.381120087806610292e-11
1.376067209436586905e-11
1.379435795016602604e-11
1.379435795016602604e-11
1.344854270098944369e+02
9.753632451445041625e+02
1.462089635178609797e+03
2.044694738160245778e-06
1.377165907821613656e-11
1.377165907821613656e-11
1.378409960132201998e-11
1.375921855511025314e-11
1.378409960132201998e-11
1.378409960132201998e-11
1.380898064753378843e-11
1.375921855511025314e-11
1.377165907821613656e-11
1.378409960132201998e-11
1.378409960132201998e-11
1.378409960132201998e-11
1.375921855511025314e-11
1.378409960132201998e-11
1.378409960132201998e-11
1.378409960132201998e-11
1.721546047240971120e+02
7.708178275673168400e+02
1.130914712916519420e+03
4.229123019338413246e-04
7.526615504308220789e-05
1.377403961373441673e-11
1.375566197582416946e-11
1.376485079477929310e-11
1.378322843268953875e-11
1.378322843268953875e-11
1.377403961373441673e-11
1.377403961373441673e-11
1.376485079477929310e-11
1.378322843268953875e-11
1.378322843268953875e-11
1.378322843268953875e-11
1.378322843268953875e-11
1.377403961373441673e-11
1.378322843268953875e-11
3.522506188095918134e+01
1.749383198483423882e+02
6.066655566240341386e+02
8.729635366050169978e+02
1.540750707650110837e-03
1.138447022723540394e-03
3.502725822367281196e-04
1.378448899038069868e-11
1.377770194508755495e-11
1.378448899038069868e-11
1.375734080920812538e-11
1.377770194508755495e-11
1.378448899038069868e-11
1.380485012626012824e-11
1.379127603567384240e-11
1.377770194508755495e-11
1.377091489979441122e-11
1.377770194508755495e-11
1.377770194508755495e-11
1.376412785450126750e-11
7.084178826017253527e+01
1.620635398705963439e+02
4.757191702860682199e+02
6.725888317666409648e+02
4.356206179138824922e-03
3.925511190329617969e-03
3.029410022130721910e-03
1.236233359761679425e-03
1.379089304985951678e-11
1.377585390803852255e-11
1.377585390803852255e-11
1.376582781349119307e-11
1.376582781349119307e-11
1.377585390803852255e-11
1.378086695531218730e-11
1.377084086076485620e-11
1.378588000258585042e-11
1.377585390803852255e-11
1.377585390803852255e-11
1.377084086076485620e-11
8.008021928170197157e+01
1.428373574715619441e+02
3.718096304501763711e+02
5.173179977524612241e+02
1.139232105486448834e-02
1.095290862178802810e-02
9.988458016168225151e-03
7.981359489506453103e-03
3.905919254224018023e-03
1.378158669744526698e-11
1.378528943433334602e-11
1.377788396055718631e-11
1.377418122366910565e-11
1.377418122366910565e-11
1.378528943433334602e-11
1.378158669744526698e-11
1.377047848678102661e-11
1.377788396055718631e-11
1.378158669744526698e-11
2.472912728194958021e+01
7.778697978876590469e+01
1.220327912455004622e+02
2.897355736367479153e+02
3.972636600156125724e+02
2.902030559764161646e-02
2.856652077984202578e-02
2.757599983540774333e-02
2.540432450753507196e-02
2.085173869312989536e-02
1.151174090681388908e-02
1.378123897470044931e-11
1.378397389015483951e-11
1.377576914379166406e-11
1.377850405924605426e-11
1.378397389015483951e-11
1.378123897470044931e-11
1.377303422833726901e-11
1.377850405924605426e-11
1.377303422833726901e-11
3.482798308872163062e+01
7.041383111459596478e+01
1.020612189716941884e+02
2.251737909948176366e+02
3.046249553112400008e+02
7.331876484151961249e-02
7.284691329839843021e-02
7.180958205252954696e-02
6.954280228914387629e-02
6.457803875701641216e-02
5.410349391841438871e-02
3.246408944488726744e-02
1.377885111629318880e-11
1.377683105308892604e-11
1.377279092668040212e-11
1.378087117949745157e-11
1.377683105308892604e-11
1.377279092668040212e-11
1.377885111629318880e-11
4.527183917718704542e+00
3.642772636196469449e+01
6.119547610195370169e+01
8.404461949067179205e+01
1.745727010897012690e+02
2.332726233872570560e+02
1.842079120653714874e-01
1.837096020731456836e-01
1.826140815300750231e-01
1.802055062040769373e-01
1.749370156396115594e-01
1.634042907757138896e-01
1.389550107940193402e-01
8.827444705833827066e-02
1.377618119011473190e-11
1.378065736725869985e-11
1.378214942630669078e-11
1.377618119011473190e-11
1.377468913106674259e-11
1.377916530821071053e-11
1.377818288535268820e+01
3.421515431308756661e+01
5.179251532380258993e+01
6.839532314721624573e+01
1.350427871836217548e+02
1.784082939957414453e+02
4.512744692204910812e-01
4.507537924561171860e-01
4.496090586736292138e-01
4.470920888136438176e-01
4.415568877342739285e-01
4.294384794151062112e-01
4.028852650247550238e-01
3.463441451930131532e-01
2.283035382941314972e-01
7.198464586688433850e-03
1.377911403739004894e-11
1.377690990813509479e-11
1.377690990813509479e-11
1.378021610201752764e-11
1.643966914081831376e+01
3.039943585982522123e+01
4.302477890905861813e+01
5.514321793456088727e+01
1.042522913271425580e+02
1.362875986902692773e+02
1.005779514003729558e+00
1.005291164312777097e+00
1.004217478979595457e+00
1.001856608874345467e+00
9.966641278330770071e-01
9.852375778797235473e-01
9.602028779677869164e-01
9.051320169796724935e-01
7.873452225991589559e-01
5.372130780070861755e-01
4.484816144206784511e-02
1.377625371557458845e-11
1.377788172948566399e-11
4.315731922366710549e+00
1.630407589084940412e+01
2.610854772328694295e+01
3.524988288313151230e+01
4.412364177085893857e+01
8.033258701107878608e+01
1.039970575676724138e+02
1.818103049942143334e+00
1.817740718386075649e+00
1.816944140363884852e+00
1.815192799403839263e+00
1.811341941870620920e+00
1.802872764281385765e+00
1.784237481527227720e+00
1.743499046897647453e+00
1.653773391445694685e+00
1.463681350499075773e+00
1.060917386788982508e+00
2.462073527324331601e-01
1.377745591615686957e-11
6.975975194869438845e+00
1.492064458909049485e+01
2.191674566906094412e+01
2.857229371804979223e+01
3.508522160186894467e+01
6.179512353559877624e+01
7.927556706648266527e+01
2.550190081043093304e+00
2.549968023179733034e+00
2.549479886658249761e+00
2.548406934754114950e+00
2.546048959403798051e+00
2.540869067943634541e+00
2.529500583463251573e+00
2.504631191228414266e+00
2.450897999381127068e+00
2.336154289061477041e+00
2.109637005097333429e+00
1.725796156960635264e+00
1.906209309785282802e+00
7.554968242885048646e+00
1.305454904792066451e+01
1.809765159209212726e+01
2.296243030691040232e+01
2.775068672968405181e+01
4.746026262743242796e+01
6.037242741264279999e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_SSPRK_P2_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_SSPRK_P2_ERROR.txt <==
7.559511328769374927e-01
7.559509042198406803e-01
7.559497989614225588e-01
7.559444552822348617e-01
7.427747044969305046e-01
7.423859531271742584e-01
7.610967696473095456e-01
7.578085618080223629e-01
1.112375406991653382e+00
2.163689655836382286e+00
8.675925893833396074e+00
1.785717356083182139e+01
1.769452510106459897e+01
1.710033745053708643e+01
1.589882621802607865e+01
1.678823431605512795e+01
2.350820350002345833e+02
5.686567110863598828e+03
1.183830856070299298e+01
1.526681092358911584e+01
7.559511324400698395e-01
7.559509038114470281e-01
7.559497986574230666e-01
7.559444553711575088e-01
7.427747054316757858e-01
7.423859559178829226e-01
7.610967768934687738e-01
7.578085785093857663e-01
1.112375407267987226e+00
2.163689339022624836e+00
8.675922343451949459e+00
1.255168738170289267e+01
1.769469651274464539e+01
1.710265728810744790e+01
1.592804841050606868e+01
1.724637071664372456e+01
4.086794447536020016e+03
1.770630819380361572e+03
9.756128225767998430e+00
1.144427243061864630e+01
7.559511305070683029e-01
7.559509021597087264e-01
7.559497974326508940e-01
7.559444550819489628e-01
7.427747072396982952e-01
7.423859622994670726e-01
7.610967943585835727e-01
7.578086194451799651e-01
1.112375408449409964e+00
2.163688556916487205e+00
8.675913515293638412e+00
1.255167121516684148e+01
1.769513099897395136e+01
1.710870767640357926e+01
1.600886400543119592e+01
1.902149633644859961e+01
3.093922063702418654e+03
1.614432736562988424e+01
8.266559387616158716e+00
9.805350530404721709e+00
7.559511241740877185e-01
7.559508962571848123e-01
7.559497926355445152e-01
7.559444525768794776e-01
7.427747099528959618e-01
7.423859763721409877e-01
7.610968359429078900e-01
7.578087193100101482e-01
1.112375413045547434e+00
2.163686637226054366e+00
8.675891553532093070e+00
1.255163003534694433e+01
1.769624039920756076e+01
1.712475972434038951e+01
1.624131272161973527e+01
3.242574001239172787e+01
2.291619770880769920e+03
1.115578058223771940e+01
4.456138849778711375e+01
9.412676647044609268e+00
7.559511025621917790e-01
7.559508758318067567e-01
7.559497747841745774e-01
7.559444404578880006e-01
7.427747107228480639e-01
7.423860053310489260e-01
7.610969332206939386e-01
7.578089613411393977e-01
1.112375430049458158e+00
2.093795273460592465e+00
8.675836874372993890e+00
1.255152419719825829e+01
1.769910128345175337e+01
1.716833522699864645e+01
1.697520179745428592e+01
1.669998822353351898e+03
1.675594153563716645e+03
9.014507102598363630e+00
7.719711740909955822e+00
9.231023740047010762e+00
7.559510290047591896e-01
7.559508052043182325e-01
7.559497106293640023e-01
7.559443905055595048e-01
7.427746925910503339e-01
7.423860571342568715e-01
7.610971547084148803e-01
7.578095423980740764e-01
1.112375491051020404e+00
2.093783976717363160e+00
8.675700613832376007e+00
1.255124910859548315e+01
1.770657724486384410e+01
1.729039801622278816e+01
1.964198609645880822e+01
1.246026337714611145e+03
1.521712197424869473e+01
7.746281267322702391e+00
7.948950292225669401e+00
9.067268387509772154e+00
7.559507798036332327e-01
7.559505632805324504e-01
7.559494847117088634e-01
7.559441997938891600e-01
7.427745802540464126e-01
7.423861182503246336e-01
7.610976373032123377e-01
7.578109183213517230e-01
1.112375705618678712e+00
2.093756711171210760e+00
8.675360678781260049e+00
1.213113786946622952e+01
1.772646261491476238e+01
1.764836274707646524e+01
1.870787252092896153e+02
9.174993434116565822e+02
9.959726090623803429e+00
7.537182857891674637e+00
8.111626474120889441e+00
8.938077336477618928e+00
7.559499373884899232e-01
7.559497389325869898e-01
7.559487000505757948e-01
7.559435023754873528e-01
7.427740752560395565e-01
7.423860431725072262e-01
7.610986090722610120e-01
7.578141094981755144e-01
1.112376450388803395e+00
2.093691709958199088e+00
9.892715802652354284e+00
1.213274048890094114e+01
1.524522970421043055e+01
1.878682926334235859e+01
4.923282801120490717e+02
1.940609084706072736e+02
7.785915581850436418e+00
7.821062141128312106e+00
8.228429206174604715e+00
1.704962764768013628e+01
7.559470955197663544e-01
7.559469417153689141e-01
7.559460010055071288e-01
7.559410192268445350e-01
7.427720623097516794e-01
7.423850945615223518e-01
7.611002595109258584e-01
7.578212720937647084e-01
1.112379011770832538e+00
2.763528285548582986e+00
9.890433348531061597e+00
1.177767831612531779e+01
1.736108899640855086e+01
2.253262664857557596e+01
3.704404890552611960e+02
1.193348970021736477e+01
7.308124578629426438e+00
8.020594459239697827e+00
8.312905982231864499e+00
2.410399502431359764e+01
7.559375245046179304e-01
7.559374809186231170e-01
7.559367825552800735e-01
7.559323337522128039e-01
7.427645174448160859e-01
7.423801787075601233e-01
7.611017891116341749e-01
7.559928511907784143e-01
1.110554275118968759e+00
2.763224956430585078e+00
9.884733056046833610e+00
1.176347139667061192e+01
1.706365273231415358e+01
1.929477872005516303e+02
2.037167032247213285e+02
7.663450826252199199e+00
7.662747104504768814e+00
8.162921676315841424e+00
8.374380658448771442e+00
1.931168599205811276e+01
7.559053464930727273e-01
7.559055737322478707e-01
7.559054708844715753e-01
7.559023319288747933e-01
7.427372505347871190e-01
7.423593782325564883e-01
7.610969313731427155e-01
7.560186065314865589e-01
1.110582193369485493e+00
2.762582119243266465e+00
9.870527497463502442e+00
1.304429484932354733e+01
1.803502723992199108e+01
1.956708571653401236e+02
2.495677196712410151e+01
7.014537827168658701e+00
7.908870211295018215e+00
8.265466032005157615e+00
8.419295892343809484e+00
1.228313323766429477e+01
7.557973845932658419e-01
7.557982716907992726e-01
7.557996199470927712e-01
7.557996733610187201e-01
7.426410242064588330e-01
7.422789308148362020e-01
7.610557023907733587e-01
7.579075510289625672e-01
1.110674513551918041e+00
2.761373337504047676e+00
9.835349326856867691e+00
1.316259054324254230e+01
3.074943502753046687e+01
1.423898913190166127e+02
7.447824917652755339e+00
7.463571471642408639e+00
8.083019156089141788e+00
8.339820365460273166e+00
8.452589040768121009e+00
8.535008699644754060e+00
7.554361243660359104e-01
7.554385938888783514e-01
7.554434224797265118e-01
7.554511345818387680e-01
7.423071071545163102e-01
7.419829370733181939e-01
7.608551148805842157e-01
7.579365944967026980e-01
1.112858258781358467e+00
2.759747791495278602e+00
9.749430222231275422e+00
1.312613555805534560e+01
6.471481590686710206e+01
8.020096931192762213e+01
8.510871049772379848e+00
7.769854243589692011e+00
8.207787150943095966e+00
8.394028900519309389e+00
1.014809107381470454e+01
1.401795440158224082e+01
7.553515292415605709e-01
7.553567881866868339e-01
7.553677781574433814e-01
7.553891762557770617e-01
7.422677497675975733e-01
7.420161046563444884e-01
7.610931497586542749e-01
4.698164043969523362e+00
1.114003106900158802e+00
1.747348909185699739e+00
1.152201049392481025e+01
1.304597544386005481e+01
5.185943170222513032e+01
9.963998089870543140e+00
7.069033831074484020e+00
7.984308529494070328e+00
8.297940853962982644e+00
8.433682004043506097e+00
9.401990121215856533e+00
8.572825466143921602e+00
7.552961822811173898e-01
7.553082488991408328e-01
7.553342219213833308e-01
7.422609618068610748e-01
7.423113323508787609e-01
7.422254574993752962e-01
7.617553344510432645e-01
4.783586776888506087e+00
4.757620834730793113e+00
2.052159842178399085e+00
9.413826795421941895e+00
1.554460511014566748e+01
3.097019587611881519e+01
6.812488156588085708e+00
7.396633144223941692e+00
8.136899143707321258e+00
8.363474663729292047e+00
8.462762668896253615e+00
8.507221959510278708e+00
8.573336070680735332e+00
7.658398200122999988e-01
7.658583940579888338e-01
7.658988868235885317e-01
7.659862616742194596e-01
7.528860272282269506e-01
7.530017051700594877e-01
6.201205484595029294e-01
5.087026246598098211e+00
2.435820903158422701e-01
3.098696153581860457e+00
8.118853092775221825e+00
9.558018803375697203e+00
1.640044110220095064e+01
6.705518206986186058e+00
7.622742259743700011e+00
8.246634916121143632e+00
8.411317035926385799e+00
8.690063074364539730e+00
9.168857557355662991e+00
9.045806825395660056e+00
1.284018670087302416e+00
1.284312424420270160e+00
1.284957767825893216e+00
1.286374336553524733e+00
1.289478070583935265e+00
1.296250018892435296e+00
1.310873005258625046e+00
1.500393498595245179e+00
1.584166320422606855e+00
4.563506009476820502e+00
6.974114323252053715e+00
1.601361241844744754e+01
1.018177709581984480e+01
7.149970959840399765e+00
7.782183333119466084e+00
8.326139721280048533e+00
8.446352802112356173e+00
8.759465149971733311e+00
8.665382078379780140e+00
8.544261399817642655e+00
9.327759619323673368e-01
9.332252792544768472e-01
9.342145987591785605e-01
9.363970067266448316e-01
9.412314042154832361e-01
1.182880929343760767e+00
2.605563659740356641e+00
2.587660920860009206e+00
3.844952085545476184e+00
6.593035155863026908e+00
6.592932101974144032e+00
1.391019463905728593e+01
7.837053075336739560e+00
7.450420659193821571e+00
7.896157464476734056e+00
8.384035143744029028e+00
8.472068377945143780e+00
8.753498229248783957e+00
8.529214882678191501e+00
8.543072848292467825e+00
4.523696378179048239e+00
4.523456742166823474e+00
4.522930434607793870e+00
4.521775856579376196e+00
4.519249545424229630e+00
4.513753801518872955e+00
5.248683682544188933e+00
5.204350307462735969e+00
9.517798357470102388e+00
4.665381688462952425e+00
5.480314938633496169e+00
7.517482416148649982e+00
3.871928509960386400e+00
7.659705908501887706e+00
7.978387049563909095e+00
8.426382671950896963e+00
8.490974511429564942e+00
8.650214759310586032e+00
8.677236507499735296e+00
8.693308526837460803e+00
5.884718788792853594e+00
5.963513126633550598e+00
7.106665222160493123e+00
7.738722643990977978e+00
7.735887731343275675e+00
5.057936543995569245e+00
5.092977630015404600e+00
8.938746120099747117e+00
8.524204344690470947e+00
7.368613232395867740e+00
5.913452834480071196e+00
6.430712625512748915e+00
4.396993782435973053e+00
7.808129685600955661e+00
8.038108092003039218e+00
8.457467267141536738e+00
8.504891304119535533e+00
8.829070845703986592e+00
8.876414687682965265e+00
8.681952104111445578e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_SSPRK_P2_IRES.txt <==
2.202570823439043313e+00
2.200954908513031327e+00
2.197412714105108300e+00
2.189674476408506543e+00
2.119309612297742618e+00
2.077423559307014056e+00
1.913541505990840719e+00
1.578251015615582231e+00
2.276695548224058285e+00
1.152428134581937380e+00
1.807665110162693711e+00
9.002822745269638549e-01
9.405978289148306803e-01
9.607853864164094260e-01
9.608458081292855502e-01
9.805806756909202226e-01
9.805806756909202226e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202570728357383878e+00
2.200954813767829421e+00
2.197412620096988345e+00
2.189674384005841024e+00
2.119309517091229722e+00
2.077423471626306029e+00
1.913541445169897548e+00
1.578250987754666657e+00
2.276695515029735883e+00
1.152427383940090477e+00
1.807663551706221394e+00
1.213026208466724265e+00
9.405978289150365157e-01
9.607853864164139779e-01
9.608458081292956532e-01
9.805806756909202226e-01
9.935689050349265639e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202570491890464943e+00
2.200954578136018025e+00
2.197412386293598807e+00
2.189674154183199217e+00
2.119309280277647645e+00
2.077423253479577792e+00
1.913541293647483377e+00
1.578250918018069937e+00
2.276695432400568819e+00
1.152425511778056633e+00
1.807659651127232259e+00
1.213000762505175523e+00
9.405978289155514371e-01
9.607853864164287438e-01
9.608458081293230757e-01
9.805806756909202226e-01
9.805806756909202226e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202569903365305670e+00
2.200953991681611210e+00
2.197411804371884880e+00
2.189673582133787821e+00
2.119308690769314829e+00
2.077422710259442251e+00
1.913540915659391217e+00
1.578250742954144137e+00
2.276695226497678970e+00
1.152420834568617769e+00
1.807649860489595417e+00
9.002633302491809264e-01
9.405978289168367423e-01
9.607853864164636049e-01
9.608458081293899111e-01
1.022218345362437164e+00
3.134370756324473817e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202568437189759809e+00
2.200952530638454530e+00
2.197410354563698487e+00
2.189672156796054203e+00
2.119307221739189284e+00
2.077421355972083994e+00
1.913539971048229704e+00
1.578250301784837939e+00
2.276694712678374977e+00
1.123920619801621390e+00
1.807625192575062378e+00
9.002634341830784148e-01
9.405978289200580544e-01
9.607853864165513125e-01
9.608458081295550013e-01
1.022218351755788124e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202564779825181507e+00
2.200948885987609405e+00
2.197406737746122829e+00
2.189668600605747084e+00
2.119303555890193813e+00
2.077417974421794877e+00
1.913537604870675368e+00
1.578249184392733540e+00
2.276693428033663480e+00
1.123890564476326404e+00
1.807562734957651296e+00
9.002636880923261531e-01
9.405978289281616833e-01
9.607853864167684721e-01
9.608458081299651177e-01
9.805806756909202226e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202555641208322257e+00
2.200939778841670247e+00
2.197397699499760382e+00
2.189659712455817253e+00
2.119294391481578277e+00
2.077409513918860196e+00
1.913531659537353269e+00
1.578246335739625916e+00
2.276690208092009282e+00
1.123814816339794742e+00
1.807403599585920562e+00
9.005846270616907345e-01
9.405978289486615074e-01
9.607853864173078184e-01
9.608458081309843024e-01
9.805806756909202226e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202532757635013105e+00
2.200916973075447647e+00
2.197375064089166496e+00
2.189637448218795246e+00
2.119271427835389243e+00
2.077388291166327061e+00
1.913516661786750728e+00
1.578239012936441643e+00
2.276682110677051174e+00
1.123623051110222759e+00
2.881607252480630876e+00
9.005859456824403253e-01
9.405978273648691879e-01
9.607853864186465254e-01
9.608457290332323986e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202475303853398625e+00
2.200859711292911136e+00
2.197318222722176362e+00
2.189581523052325451e+00
2.119213720628378539e+00
2.077334881891057528e+00
1.913478638757853956e+00
1.578219993790070941e+00
2.276661660357975236e+00
1.754186231054021050e+00
2.880953927595535369e+00
9.005890234591703569e-01
9.405978274619994917e-01
9.607853864219702000e-01
9.608458081398019157e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.202330606714109962e+00
2.200715486453653558e+00
2.197175032201746259e+00
2.189440587243628222e+00
2.119068207259009462e+00
2.077199948119173634e+00
1.913381653177977260e+00
1.578143021128153523e+00
2.276582559429552788e+00
1.751191795958451092e+00
2.879195493490093849e+00
9.005959503551177470e-01
9.405978277204386506e-01
9.607853864302240421e-01
9.608458058753106545e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.201965008103043964e+00
2.200351043446727051e+00
2.196813120380111783e+00
2.189084195334525695e+00
2.118699937056552240e+00
2.076857588516703323e+00
1.913132552656152452e+00
1.578009575732438385e+00
2.276449758547986146e+00
1.743597111396042898e+00
2.874389036442271728e+00
1.050059413218189519e+00
1.942005361118147810e+00
9.607853864507256425e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.201039026442652258e+00
2.199427862438205761e+00
2.195896075335375119e+00
2.188180538704257216e+00
2.117765077707113530e+00
2.075985613282464115e+00
1.912488354218484954e+00
1.577675797561921334e+00
2.276107711016418289e+00
1.724418307220970670e+00
2.861115715346622235e+00
1.048834134777461458e+00
9.405978291918403178e-01
1.122951078431004612e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.198695422964962010e+00
2.197090927841514940e+00
2.193573756775045069e+00
2.185890136299901698e+00
2.115391558230875990e+00
2.073762153762759741e+00
1.910815175921528164e+00
1.576688259887873533e+00
2.275248151435722122e+00
1.676848594349765964e+00
2.824760777370307174e+00
1.043730652956731175e+00
9.405978343104528516e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.192819261140022125e+00
2.191230119950741795e+00
2.187746616800940291e+00
2.180136596305064955e+00
2.109413529849576641e+00
2.068130776174370578e+00
1.906487373480784120e+00
8.178458058550956977e+00
2.272936323942031045e+00
1.397388301278477352e+00
2.062847942735630102e+00
2.223028025142252950e+00
1.987284233562335301e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.178527686518220374e+00
2.176971639284419169e+00
2.173560759386942820e+00
2.114044926014745140e+00
2.094775614273514996e+00
2.054244187191434534e+00
1.895582689399383236e+00
7.157990583143582164e+00
5.529414051043740841e+00
1.205527365665397754e+00
1.115219444541464489e+00
2.269473515825291887e+00
2.315179556394880933e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.146405534099213419e+00
2.144911908368631881e+00
2.141638186044044989e+00
2.134488359492609177e+00
2.061514194343152973e+00
2.022414477861647519e+00
1.277049072434298216e+00
6.892248883112114477e+00
4.666999284138335646e-01
1.093840911999386156e+00
1.546803457179865227e+00
1.298756762381950036e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.599460299597070811e+00
2.596294031109565914e+00
2.589345630653706820e+00
2.574129474842766552e+00
2.540961210037260720e+00
2.469379183585302950e+00
2.318140105987783972e+00
2.085593182788382016e+00
1.527319900201699276e+00
1.112457604229784636e+01
7.453187178567596938e+00
4.505349943853018857e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_SSPRK_P2_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_SSPRK_P2_maxeps.txt <==
1.839676737534137828e-11
1.895850073031361889e-11
1.853720071408443763e-11
1.867763405282749697e-11
1.895850073031361889e-11
1.867763405282749697e-11
1.797546735911219702e-11
1.769460068162607833e-11
1.853720071408443763e-11
1.783503402036913768e-11
1.839676737534137828e-11
1.825633403659831894e-11
1.783503402036913768e-11
1.797546735911219702e-11
1.629026729419547197e-11
1.530723392299404364e-11
1.502636724550792172e-11
7.207747166044040569e+03
1.887851208312621748e+04
1.767294864556347966e+04
1.856710975932052644e-11
1.877456349964811980e-11
1.825592914882913317e-11
1.887829036981191648e-11
1.846338288915672653e-11
1.815220227866533649e-11
1.804847540850153658e-11
1.877456349964811980e-11
1.898201723997571639e-11
1.763356792784634340e-11
1.846338288915672653e-11
1.835965601899292985e-11
1.825592914882913317e-11
1.856710975932052644e-11
1.721866044719115345e-11
1.576648426489797410e-11
1.389940060194958379e-11
5.911322898426335087e+03
1.450995917008734614e+04
1.362006226119513121e+04
1.869399631474855802e-11
1.900045527072802664e-11
1.854076683675882210e-11
1.900045527072802664e-11
1.831092261977422306e-11
1.907707000972289298e-11
1.884722579273829071e-11
1.907707000972289298e-11
1.884722579273829071e-11
1.831092261977422306e-11
1.846415209776395575e-11
1.900045527072802664e-11
1.892384053173315706e-11
1.838753735876908941e-11
1.739154575183581399e-11
1.608909518892306026e-11
1.356080880209239169e-11
4.795926718761292250e+03
1.113538150478957323e+04
1.047838936168634427e+04
1.884419599203433323e-11
1.861783928342132240e-11
1.856125010626807050e-11
1.878760681488107810e-11
1.878760681488107810e-11
1.884419599203433323e-11
1.867442846057457753e-11
1.867442846057457753e-11
1.850466092911481860e-11
1.878760681488107810e-11
1.839148257480831480e-11
1.884419599203433323e-11
1.850466092911481860e-11
1.822171504334855911e-11
1.754264491750952985e-11
1.601473713437169626e-11
1.380775922539479788e-11
3.857476849686055175e+03
8.533607271773147659e+03
8.048505314381641256e+03
1.855826627781190044e-11
1.872545786590027862e-11
1.847467048376770812e-11
1.880905365994446771e-11
1.834927679270142287e-11
1.860006417483399337e-11
1.855826627781190044e-11
1.843287258674561519e-11
1.851646838078980428e-11
1.851646838078980428e-11
1.855826627781190044e-11
1.868365996887818246e-11
1.834927679270142287e-11
1.759691464630371460e-11
1.713713777906066653e-11
1.567421138328731707e-11
4.441659264866617036e+02
3.080729162120108867e+03
6.531185027409078430e+03
6.172969352293100201e+03
1.855452993482922895e-11
1.849278441091965368e-11
1.852365717287443970e-11
1.852365717287443970e-11
1.858540269678401174e-11
1.858540269678401174e-11
1.855452993482922895e-11
1.852365717287443970e-11
1.846191164896486766e-11
1.861627545873880099e-11
1.852365717287443970e-11
1.855452993482922895e-11
1.824580231528136228e-11
1.796794745768827840e-11
1.728874669468296656e-11
1.568336307303401270e-11
5.670717318628423982e+02
2.445830634121484763e+03
4.992543890099762393e+03
4.728007910443713627e+03
1.858463969189138281e-11
1.858463969189138281e-11
1.863024616966288399e-11
1.856183645300562898e-11
1.869865588632014223e-11
1.867585264743438841e-11
1.860744293077713340e-11
1.856183645300562898e-11
1.865304940854863782e-11
1.847062349746262015e-11
1.840221378080536191e-11
1.840221378080536191e-11
1.821978786971934424e-11
1.796895224197606833e-11
1.733046155317499680e-11
1.607628341445858172e-11
5.742836526863370636e+02
1.931998881268390505e+03
3.812039109340812502e+03
3.616674431217852998e+03
1.857774947378775003e-11
1.859459240168782529e-11
1.861143532958790056e-11
1.864512118538805109e-11
1.861143532958790056e-11
1.864512118538805109e-11
1.864512118538805109e-11
1.857774947378775003e-11
1.859459240168782529e-11
1.849353483428737371e-11
1.859459240168782529e-11
1.842616312268706942e-11
1.834194848318669310e-11
1.795456114148495233e-11
1.728084402548191915e-11
1.008582894854892089e+02
5.312453567789780209e+02
1.519485095820694596e+03
2.907568868191601723e+03
2.763283278900485584e+03
1.858614152019253804e-11
1.851149838155725368e-11
1.867322518193370904e-11
1.867322518193370904e-11
1.861102256640430164e-11
1.861102256640430164e-11
1.861102256640430164e-11
1.861102256640430164e-11
1.862346308951018506e-11
1.852393890466313387e-11
1.848661733534549331e-11
1.844929576602784628e-11
1.831245001186315453e-11
1.802631798042788437e-11
1.724256502475734857e-11
1.828045649775504558e+02
4.680394404721153592e+02
1.190517945995055925e+03
2.215483949552930426e+03
2.108919731139073974e+03
1.856141428935310048e-11
1.856141428935310048e-11
1.859816956517358532e-11
1.857060310830822411e-11
1.858898074621846492e-11
1.863492484099407340e-11
1.859816956517358532e-11
1.853384783248773926e-11
1.857979192726334452e-11
1.858898074621846492e-11
1.857060310830822411e-11
1.839601554816092028e-11
1.828574972069946573e-11
1.795495223831509564e-11
1.723822435981561042e-11
2.010042424188844734e+02
3.999192966279404686e+02
9.296535984517214501e+02
1.686550268551744693e+03
1.607844172422406018e+03
1.861686523909811587e-11
1.860329114851183811e-11
1.861686523909811587e-11
1.862365228439125798e-11
1.857614296733926966e-11
1.860329114851183811e-11
1.858971705792555389e-11
1.853542069558042023e-11
1.853542069558042023e-11
1.852863365028728135e-11
1.854899478616670445e-11
1.846755024264900881e-11
1.835895751795874150e-11
1.796530889095653462e-11
6.632937054581203995e+01
1.929377082683624280e+02
3.345914789658164636e+02
7.237917423731892086e+02
1.282761514422491928e+03
1.224630000442982691e+03
1.857835319620811817e-11
1.856832710166079191e-11
1.859840538530276421e-11
1.860843147985009047e-11
1.858336624348177968e-11
1.860843147985009047e-11
1.857835319620811817e-11
1.858837929075544119e-11
1.858336624348177968e-11
1.854326186529248113e-11
1.853824881801881961e-11
1.845302701436655453e-11
1.828258340706203083e-11
1.795172228700029999e-11
8.853541479530315428e+01
1.736008206907320641e+02
2.756542692841472899e+02
5.620156741872860948e+02
9.748332658176792620e+02
9.318974671556327394e+02
1.858403644128368528e-11
1.858403644128368528e-11
1.855441454617906262e-11
1.856922549373137234e-11
1.856182001995521748e-11
1.856182001995521748e-11
1.859144191505984014e-11
1.859144191505984014e-11
1.857663096750752719e-11
1.853590086173867062e-11
1.850998170352212700e-11
1.843962970264864452e-11
1.832114212223015062e-11
1.359793165534372683e+01
9.086282744542837975e+01
1.503716144938678099e+02
2.244366290236566783e+02
4.353512605446365455e+02
7.402400526946341870e+02
7.085275226173467900e+02
1.858101559715783994e-11
1.858101559715783994e-11
1.859742508988418438e-11
1.858375051261223175e-11
1.855640135806832651e-11
1.859195525897540398e-11
1.859195525897540398e-11
1.857828068170345135e-11
1.857281085079467095e-11
1.853999186534198206e-11
1.852084745716124904e-11
1.843606507807513824e-11
1.828837964353803827e-11
3.570339809065165326e+01
8.459365408150262056e+01
1.270180281745117838e+02
1.810375317853886372e+02
3.365002283655209112e+02
5.616827138037849636e+02
5.382595920758095644e+02
1.858054135282185182e-11
1.858256141602611459e-11
1.857852128961759552e-11
1.858458147923037412e-11
1.857852128961759552e-11
1.859064166884315273e-11
1.857246110000481045e-11
1.858660154243463366e-11
1.857448116320907321e-11
1.855630059437073094e-11
1.852397958310257191e-11
1.847549806620033015e-11
1.829167231461265753e-11
4.128468810244665121e+01
7.481105972300240126e+01
1.053899397525559749e+02
1.449260542714032169e+02
2.595788121611438442e+02
4.258952039393179803e+02
4.085946291383921789e+02
2.054478581220880451e-01
2.013484445067394712e-01
1.923312963039569001e-01
1.724837078496060105e-01
1.287325746350645728e-01
3.197169154384866402e-02
1.858657956082924047e-11
1.857911926558930358e-11
1.856121455701345442e-11
1.855823043891747902e-11
1.851943690366980852e-11
1.845677042365434129e-11
1.126972831903898076e+01
4.041963295187333216e+01
6.408252024021794568e+01
8.628041757180693594e+01
1.152880520609786714e+02
1.998777975240731735e+02
3.227181033140032014e+02
3.099396681496545511e+02
4.210018877696584561e+00
4.207848034901582324e+00
4.203075896127840494e+00
4.192585978586254924e+00
4.169530684778758101e+00
4.118876320934701241e+00
4.007695583914686388e+00
3.764814412808373145e+00
3.250959557862902471e+00
2.229353389841002731e+00
1.222653781242339033e+00
3.612956494521366579e+00
1.750483842124935308e+01
3.675617689199705040e+01
5.370970657027463346e+01
6.990200621151858229e+01
9.122297884894582864e+01
1.536509663678882873e+02
2.443809227795497350e+02
2.349425780127251073e+02
7.249266188118395959e+00
7.248300477632002803e+00
7.246178435816978514e+00
7.241518046993288493e+00
7.231295456728817683e+00
7.208933283077577414e+00
7.160320258622620671e+00
7.056212734699260913e+00
6.842696766004784159e+00
6.457352272527783654e+00
6.051865237209423043e+00
7.078431113259521013e+00
1.866867072385907633e+01
3.204936815445992693e+01
4.430776517188806451e+01
5.615966630904318180e+01
7.185124157146560719e+01
1.179336723842451278e+02
1.849473502945928374e+02
1.779760345048213139e+02
8.440845270636717856e+00
8.440330494101953462e+00
8.439199495482178293e+00
8.436716417058969242e+00
8.431273618949367332e+00
8.419385790858793683e+00
8.393630113489335187e+00
8.338874177506676588e+00
8.227871768757319515e+00
8.032568580645115475e+00
7.848596498943899213e+00
8.788594752330968873e+00
1.768809739278197313e+01
2.719496652693755934e+01
3.611256324439281684e+01
4.480876415023445958e+01
5.636826121419942126e+01
9.039034816817547835e+01
1.398872910097029205e+02
1.347381565526667089e+02
8.531985267958450692e+00
8.531692788596281218e+00
8.531050299190193087e+00
8.529640249255345807e+00
8.526551990921568347e+00
8.519818932477729589e+00
8.505290010164971548e+00
8.474685827484664813e+00
8.414026986594608459e+00
8.314048864467320499e+00
8.264503345208236595e+00
9.216967568399944355e+00
1.580091080114616631e+01
2.263906791217597458e+01
2.915371504490839882e+01
3.554575940840071269e+01
4.406722030506518450e+01
6.918826841527690874e+01
1.057473182706074937e+02
1.019440748647428734e+02


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_SSPRK_P3_CFLL.txt <==
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
3.162277660168379394e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
4.281332398719395714e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
5.796393953384967705e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
7.847599703514614861e-03
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.062467830894040996e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.438449888287663021e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
1.947483039908756014e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
2.636650898730358294e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
3.569698846826064448e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
4.832930238571751802e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
6.543189129712966012e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.199353946209234384e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
1.623776739188721729e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.198392648862289023e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
2.976351441631317485e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
4.029611320200399693e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
5.455594781168520147e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
7.386199822079357880e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_SSPRK_P3_ERROR.txt <==
3.005463006961835770e+00
3.005465709071929670e+00
1.435651350693210926e+00
1.383878774392813149e+00
1.383848570162416136e+00
1.387537596880508151e+00
1.385202377608923952e+00
1.379892320502729364e+00
3.075977514148626302e+00
9.947761136153047801e+00
2.074431326230108397e+01
2.054830023905788039e+01
2.162665432059367987e+01
2.136310550760876836e+01
2.390582856637668030e+01
1.667192131042448011e+01
5.670600028130698774e+03
5.688850256782653560e+03
5.689566125508295045e+03
5.689839296745882166e+03
3.005462996131934350e+00
3.005465712184222760e+00
1.435651349142794464e+00
1.383878782239855720e+00
1.383848573558461359e+00
1.387537591098700229e+00
1.385202382129112175e+00
1.379892317012104241e+00
3.075977456874200655e+00
1.093553454575628336e+01
2.074431400203073395e+01
2.054829189701202097e+01
2.162630348147698811e+01
2.135376326393858548e+01
2.347942792961389458e+01
2.128987217873162052e+01
4.201174691470952894e+03
4.202890843141919504e+03
4.203372941526417890e+03
4.203571237299433051e+03
3.005462995719976327e+00
3.005465699797781554e+00
1.435651356731450612e+00
1.383878782168611155e+00
1.383848578752436165e+00
1.387537598247087889e+00
1.385202389651648103e+00
1.380512869906393991e+00
3.075977262377179500e+00
1.093553455187637446e+01
2.074431652276859595e+01
2.054826326175428974e+01
2.162505553613318199e+01
2.131826345902510411e+01
2.170142389724558285e+01
2.447871382889432113e+01
3.104361891299678518e+03
3.105301135302829152e+03
3.105637412826048603e+03
3.105778378089686157e+03
3.005462967082812131e+00
3.005465668329362572e+00
1.435651373098536521e+00
1.383878803344266828e+00
1.383848595196797371e+00
1.387537616698144793e+00
1.385682542476888157e+00
1.380512880343687909e+00
3.075976599587542548e+00
1.847990691343487057e+01
2.074432515301216995e+01
2.079675865539744706e+01
2.162052921672534467e+01
2.117812024231959001e+01
1.572759124024241295e+01
2.290505705984495307e+03
2.293978794061617918e+03
2.294587105842275832e+03
2.294825815678115760e+03
2.294928353710568899e+03
3.005462864468535056e+00
3.005465566952877143e+00
1.435651425361235134e+00
1.383878863765783063e+00
1.383848656959403733e+00
1.387537674469184301e+00
1.385202466740281579e+00
1.380581702239958908e+00
3.075974330914977628e+00
1.847990785822923598e+01
2.149201763094315965e+01
2.079643033881687231e+01
2.160368535387977929e+01
2.058283771513020710e+01
2.047370180226932135e+01
1.694048653624522785e+03
1.695355155532176241e+03
1.695771806574917719e+03
1.695943302774085396e+03
1.696018126096802689e+03
3.005462523338555236e+00
3.005465228641507558e+00
1.435651604687861127e+00
1.383879064517778756e+00
1.383848858502429557e+00
1.387537874763264290e+00
1.385202666674882677e+00
1.380581789866516251e+00
3.077008986090180365e+00
1.847990986189144991e+01
2.149211458722667700e+01
2.079526787548195443e+01
2.153889112920900217e+01
1.821719284323063448e+01
1.517948259168738190e+01
1.252392875313694276e+03
1.253179024665796078e+03
1.253472022687053368e+03
1.253596183908856347e+03
1.253650961173080987e+03
3.005461389878558265e+00
3.005464092693175271e+00
1.435652197495381754e+00
1.383879742576229921e+00
1.383849537072744385e+00
1.387538551040710333e+00
1.385203341732236915e+00
1.380582093413372791e+00
3.075939457167633950e+00
1.208608235321343294e+01
2.149245555840880684e+01
2.079107800219241398e+01
2.151024653577287538e+01
1.968413965312554481e+01
9.239278257803968017e+02
9.260460452094016546e+02
9.265699214528967786e+02
9.267791013923648507e+02
9.268694813834987372e+02
9.269098519944302552e+02
3.005457607298674283e+00
3.005460310250872791e+00
1.435654188654122532e+00
1.383882012785655258e+00
1.383851812571419870e+00
1.387540817802585424e+00
1.385205616507631410e+00
1.380583132776903810e+00
3.075844903501929739e+00
1.208603394787463081e+01
2.074610828720697242e+01
2.077571995067760113e+01
2.021866560836344817e+01
2.431577641729668571e+01
6.838871620753717480e+02
6.849622241057032852e+02
6.853256492853024611e+02
6.854775202385537796e+02
6.855424577537554569e+02
6.855722167861828211e+02
3.005445080169538929e+00
3.005447778151559390e+00
1.435660861992506643e+00
1.383889620239170171e+00
1.383859442223540848e+00
1.387548433211551524e+00
1.385213288501041751e+00
1.380586722346035966e+00
3.075511683087079895e+00
1.208574847295162513e+01
2.075075814262774898e+01
2.046446837285268927e+01
1.772664802378800530e+01
2.412639032933061287e+02
5.061945165136838227e+02
5.068782369139756838e+02
5.071355747728168240e+02
5.072867648092576474e+02
5.072934178960039731e+02
5.073156127909336988e+02
3.005404092622623757e+00
3.005406768994660194e+00
1.435683147299233520e+00
1.383915032579067228e+00
1.383884952174639693e+00
1.387573965348069427e+00
1.385239146604734239e+00
1.380599217356580866e+00
4.074335930695687225e+00
1.847847051453816292e+01
1.978246201112658298e+01
2.530934640228626265e+01
3.806702292321142522e+01
2.754902973367820209e+02
3.748702336647996844e+02
3.753351891604425532e+02
3.755197212671122884e+02
3.759003453608074210e+02
3.756350871407681780e+02
3.756531554515863149e+02
3.005273157437605924e+00
3.005275735079229626e+00
1.435757189225583375e+00
1.383999461140128506e+00
1.383969837271989745e+00
1.387659216248856131e+00
1.385326123636583029e+00
1.380679266419480022e+00
2.673860274607704479e+00
1.847157323993753764e+01
1.984691899533436299e+01
2.288381302624578595e+01
2.608973429496369789e+01
2.045375359731584410e+02
2.778458233205387842e+02
2.781716121756596181e+02
2.783051288265042444e+02
2.817899924985418352e+02
2.783896563905414610e+02
2.784100976246790538e+02
3.004874446460013893e+00
3.004876588335488652e+00
1.436000790948780415e+00
1.470498121679071346e+00
1.384249573648164366e+00
1.387941518018799059e+00
1.385617065625732280e+00
1.380983245091803147e+00
2.660032520452094928e+00
1.843515615899763560e+01
1.307305628071268266e+01
2.985938989997147885e+01
1.473750737812178500e+02
1.519558457741365771e+02
2.061708785237881045e+02
2.064029492738605143e+02
2.064999848103445288e+02
2.651137652436478334e+02
2.065630208109581361e+02
2.065963890370833269e+02
3.003780780357487412e+00
3.003781039424898935e+00
3.003780669872591957e+00
1.385172276693154014e+00
1.471268058159921122e+00
6.188801274813221509e-01
3.042555859837284826e-01
3.647646640309285537e+00
5.424042916399105074e+00
1.903429112753116215e+01
1.518769534154656142e+01
2.943607911966620705e+01
1.110390191417743182e+02
1.130731256166056653e+02
1.532252537844638880e+02
1.533923138142698122e+02
1.534631763797360122e+02
1.953759847251432404e+02
1.510920205791543651e+02
1.535158355300658570e+02
6.487963611863860613e-01
6.488071945687193809e-01
6.488311577213057291e-01
1.332941345487987927e+00
1.389386459029474663e+00
1.393179604202665622e+00
1.453144199720818541e+00
1.390746245224577571e+00
5.494211213592413046e+00
9.360152946672695151e+00
1.656091814573704113e+01
3.818547013537193635e+01
8.306107716279174724e+01
8.433689068423909418e+01
1.141160129596735970e+02
1.142371316681857394e+02
1.142890365634336547e+02
2.717510507365162084e+03
1.143289116399692347e+02
1.977825080064790200e+03
6.660480044581195136e-01
6.661003259071871518e-01
6.662153284524625629e-01
6.664682681071395498e-01
5.942986734772472968e-01
1.324828800102849424e+00
1.408509199464087258e+00
1.406502752540313095e+00
6.221415967246924694e+00
6.622939634549386945e+00
1.350157601614903413e+01
2.944611828924271180e+01
6.223793452159882378e+01
6.310434180257790615e+01
8.522782810686219079e+01
8.531608103870688353e+01
8.535418533990586809e+01
2.440785449277318548e+03
1.465201980775506003e+06
1.465253201924086548e+06
1.919388421522512100e+00
1.919546605087907976e+00
1.927924214272259240e+00
1.928686572364070706e+00
7.144687666382717461e-01
6.481024142520238618e-01
6.583559184469447434e-01
1.460502333971194666e+00
9.374438216315605032e+00
4.773168568468339146e+00
1.203820670999713194e+01
1.788861623350035757e+01
4.681040334600956498e+01
4.741797319176899350e+01
6.388980533034067832e+01
6.395427979245420147e+01
6.398230757843485605e+01
1.082261177344933385e+06
1.082236774194945348e+06
1.082266365886748536e+06
2.253732157954626114e+00
2.253915478341013134e+00
2.254320893063986642e+00
2.255223680565266786e+00
2.262157471745230630e+00
2.265581587692572008e+00
2.274099935703043140e+00
2.303944503933384347e+00
4.514283277694423724e+00
9.196441617615729314e+00
2.258920958418515568e+01
2.185211165254965238e+01
3.539656549547660802e+01
3.582988576504789080e+01
4.812887798360314662e+01
4.495623199539686254e+01
4.819661928237231763e+01
7.993796071561855497e+05
7.993642354873834411e+05
7.993791486051421380e+05
7.028647322139709885e+00
6.924301592930405036e+00
6.929990576307346828e+00
6.942517020505535541e+00
6.938023140905588804e+00
6.986458712567829465e+00
5.805317856712145286e+00
7.324338946037977749e+00
9.756462661862208563e+00
7.241811447627203080e+00
1.456737421570025859e+01
1.799317967158845022e+01
2.665107793264106206e+01
2.601499925119565049e+01
3.445372512682757815e+01
3.659719210212377050e+01
3.661199204548254471e+01
5.904380192052046768e+05
5.904426105373521568e+05
5.904426121222539805e+05
9.799911025227761030e+00
9.799657703901885952e+00
9.799101023661977550e+00
9.797877087310123301e+00
9.799580332451240494e+00
9.791946420085544389e+00
9.775096493730574210e+00
9.724802308745115198e+00
1.050529022277546431e+01
9.054702323719133972e+00
1.427828594064798828e+01
1.644355398808263047e+01
2.196228875122826452e+01
2.212491665812235553e+01
2.905040097636691243e+01
2.906974751755327802e+01
4.063262452679093428e+01
4.361101477808552445e+05
4.360992357098379871e+05
4.361148797684812453e+05
1.112577211101738683e+01
1.112624560497080672e+01
1.112728731761407275e+01
1.112957686386369893e+01
1.113461190855896632e+01
1.114568887750930060e+01
1.098730284448076233e+01
1.111266555345739881e+01
1.105018462576905414e+01
1.085047957526165696e+01
1.254634017361873610e+01
1.318157265022666103e+01
1.921690849007696045e+01
1.925497285287815075e+01
2.449828665306606368e+01
2.451031730321683710e+01
3.745543143937686636e+01
3.221255123065201915e+05
3.221154584034435684e+05
3.221263358583259396e+05


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_SSPRK_P3_IRES.txt <==
9.596968656277732990e+00
9.584357307513654334e+00
4.066569375808200881e+00
3.953700905468423787e+00
3.830444172086384214e+00
3.477729171909029748e+00
2.747388832347263055e+00
1.744048717557352246e+00
1.763176932238902372e+00
2.544288005628148941e+00
2.591308204941842330e+00
2.440247866550014244e+00
1.813398971243872282e+00
1.308026254512888231e+00
9.805806756909202226e-01
9.805806756909202226e-01
1.628421771272012153e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.596968630091861741e+00
9.584357281778462578e+00
4.066569376576030237e+00
3.953700906343141419e+00
3.830444172992199192e+00
3.477729172902436439e+00
2.747388833477601100e+00
1.744048718821123112e+00
1.763176930483343785e+00
2.544288018584156763e+00
2.591308204722564845e+00
2.440247866520008468e+00
1.813398971241487301e+00
1.308028883854009283e+00
9.805806756909202226e-01
9.805806756909202226e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.596968531770018629e+00
9.584357184997159607e+00
4.066569379126640627e+00
3.953700909245279949e+00
3.830444176008055646e+00
3.477729176214818807e+00
2.747388837260613670e+00
1.744048723072028961e+00
1.763176924624090258e+00
2.544288061987119320e+00
2.591308203987281900e+00
2.440247866417336819e+00
1.813398971233308732e+00
1.409816402117022083e+00
9.805806756909202226e-01
9.828959653484803383e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.596968154361098513e+00
9.584356812913421564e+00
4.066569387546497438e+00
3.953700918854772262e+00
3.830444186005991458e+00
3.477729187233410180e+00
2.747454981088725212e+00
1.744048737366448609e+00
1.763176905114033799e+00
2.544670584960791349e+00
2.863409429109671223e+00
2.440247866070937466e+00
1.813398971205117727e+00
1.409816402128675206e+00
1.157916917690541725e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.596966672561464406e+00
9.584355349622303066e+00
4.066569415171503721e+00
3.953700950474678955e+00
3.830444218973612536e+00
3.477729223751567567e+00
2.747388892047466058e+00
1.744056105472855611e+00
1.763176840383190669e+00
2.544136930545021880e+00
2.711437545419431050e+00
2.440247864900217056e+00
1.813398971109153379e+00
1.308026254526279075e+00
1.122259322923800928e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.596960723592495413e+00
9.584349465625628284e+00
4.066569504945592328e+00
3.953701053672196153e+00
3.830444326889305806e+00
3.477729344147775237e+00
2.747389032168484402e+00
1.744056241003625995e+00
1.763176626713605089e+00
2.552865241259934859e+00
2.711437535828825851e+00
2.440247860935683466e+00
1.813398970778997032e+00
1.308026254557821622e+00
2.109429609335123690e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.596936336635444320e+00
9.584325309406725779e+00
4.066569792656422599e+00
3.953701386469817614e+00
3.830444676397698256e+00
3.477729738081250410e+00
2.747389496062613734e+00
1.744056697271245016e+00
1.763175926735311316e+00
2.544149293947040924e+00
2.711437503692842643e+00
2.440247847475988330e+00
1.813398969635543256e+00
9.608578017880389233e-01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.596834497462252145e+00
9.584224300546672737e+00
4.066570695558757720e+00
3.953702440655626482e+00
3.830445790605796486e+00
3.477731012812986133e+00
2.747391022520203396e+00
1.744058233648414058e+00
1.763173659911658975e+00
2.544166865288062684e+00
2.705826614518262119e+00
2.440247801640837100e+00
1.813398965635830029e+00
2.608055678529814347e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.596402640803983530e+00
9.583795474110454293e+00
4.066573436463607472e+00
3.953705688123104078e+00
3.830449257160829735e+00
3.477735069474023888e+00
2.747396000041978592e+00
1.744063406614950962e+00
1.763166452528375672e+00
2.568030636632553154e+00
2.705825748444800283e+00
2.451437177782144428e+00
1.585454955117370668e+00
6.152395654199540154e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.594550470979889667e+00
9.581954511923767015e+00
4.066581299199111932e+00
3.953715240067712688e+00
3.830459623109817358e+00
3.477747646002697923e+00
2.747412007484947960e+00
1.744080810406366755e+00
1.763144242529712136e+00
2.558925047885490578e+00
2.705822925325018335e+00
2.318745020316293370e+00
1.891676488035784809e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.586561351804224529e+00
9.574007241009923064e+00
4.066601517096569474e+00
3.953741045925453168e+00
3.830488509293559218e+00
3.477784975966462966e+00
2.747462367257804239e+00
1.744139237723466129e+00
1.763079772866451123e+00
2.543583839077649955e+00
2.713371926074179541e+00
2.177115078327046760e+00
2.020503036004507091e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.552248821838606574e+00
9.539850758288659804e+00
4.066640929890877665e+00
4.178919925021898685e+00
3.830557981637873866e+00
3.477887304648994427e+00
2.747615108512338811e+00
1.744334497414059992e+00
1.762917264402857009e+00
2.583795610341280025e+00
2.509754125280893700e+00
2.756053509141881630e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
9.409017213262423240e+00
9.397184110883621599e+00
9.371284902401439965e+00
3.953858463641840792e+00
4.075415306133448823e+00
1.993368814151758484e+00
6.679247168046225092e-01
7.237388273898895719e+00
4.803097816551910704e+00
3.005509283836589773e+00
2.890123943780320559e+00
1.980493527633175654e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.108013733873674411e+00
2.106101816223373113e+00
2.101919719116653429e+00
3.491935827694104599e+00
3.830445372384411407e+00
3.478420710897788037e+00
4.342737639015704865e+00
1.747566706310803797e+00
4.067079077248719976e+00
2.550108817350657198e+00
2.989974222933383441e+00
4.741474490536416120e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
2.088172187762990184e+00
2.086410084807167831e+00
2.082554634072002475e+00
2.074166561210397219e+00
1.663554961708032520e+00
3.202936248963341281e+00
2.751053197864623989e+00
3.408811236330260286e+00
4.302801944523649169e+00
3.485722991297235396e+00
6.179451983486286437e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
6.844832163154387139e+00
6.842472231478993194e+00
6.818714390904627720e+00
6.806343638803939555e+00
1.970640983865853402e+00
1.480363782538073547e+00
1.397160732726935528e+00
1.773361576475977808e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_SSPRK_P3_TAUU.txt <==
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01
1.000000000000000082e-05
2.198392648862289116e-05
4.832930238571752371e-05
1.062467830894040980e-04
2.335721469090121423e-04
5.134832907437549346e-04
1.128837891684689567e-03
2.481628922836826533e-03
5.455594781168519869e-03
1.199353946209234280e-02
2.636650898730358294e-02
5.796393953384967185e-02
1.274274985703134633e-01
2.801356761198869894e-01
6.158482110660267184e-01
1.353876180022544506e+00
2.976351441631319261e+00
6.543189129712969176e+00
1.438449888287662937e+01
3.162277660168379256e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_SUPG_SSPRK_P3_maxeps.txt <==
2.190760084391785542e-11
2.190760084391785542e-11
2.190760084391785542e-11
2.106500081145950259e-11
2.134586748894562450e-11
2.190760084391785542e-11
2.106500081145950259e-11
2.232890086014702699e-11
2.092456747271644647e-11
2.176716750517479607e-11
2.064370079523032778e-11
2.148630082768868062e-11
2.078413413397338713e-11
2.064370079523032778e-11
2.120543415020256193e-11
1.797546735911219702e-11
1.643070063293853454e-11
1.922568962922061837e+04
2.522742673765463405e+04
2.084726044055962120e+04
2.167891586423443650e-11
2.178264273439822995e-11
2.167891586423443650e-11
2.095282777308785975e-11
2.105655464325165643e-11
2.219755021505341667e-11
2.167891586423443650e-11
2.084910090292406307e-11
2.147146212390684315e-11
2.199009647472582654e-11
2.136773525374304647e-11
2.178264273439822995e-11
2.095282777308785975e-11
2.022673968194128300e-11
2.116028151341545311e-11
1.929319785046710965e-11
1.261383829961789615e+03
1.490901722987022367e+04
1.934100689483891256e+04
1.610533256986427114e+04
2.099243848459455162e-11
2.191181535253293808e-11
2.160535639655347593e-11
2.175858587454320862e-11
2.168197113554834227e-11
2.183520061353807496e-11
2.114566796258428108e-11
2.137551217956888012e-11
2.175858587454320862e-11
2.152874165755861604e-11
2.122228270157914743e-11
2.129889744057401377e-11
2.122228270157914743e-11
2.106905322358941797e-11
1.991983213866642601e-11
1.915368474871775933e-11
1.647170242688110875e+03
1.153526865665021251e+04
1.480827208246252485e+04
1.241812230649886078e+04
2.122094143247089684e-11
2.127753060962414874e-11
2.156047649539040177e-11
2.161706567254365367e-11
2.173024402685015424e-11
2.161706567254365367e-11
2.184342238115665481e-11
2.133411978677740064e-11
2.161706567254365367e-11
2.133411978677740064e-11
2.190001155830990671e-11
2.127753060962414874e-11
2.133411978677740064e-11
2.105117390101114114e-11
2.031551459801887938e-11
1.960337436662309187e+02
1.686750028332691954e+03
8.906511370426098438e+03
1.132371561473205475e+04
9.558185339227842633e+03
2.186030014255732586e-11
2.169310855446895414e-11
2.152591696638057920e-11
2.169310855446895414e-11
2.144232117233639334e-11
2.148411906935848627e-11
2.169310855446895414e-11
2.140052327531430041e-11
2.181850224553523293e-11
2.148411906935848627e-11
2.148411906935848627e-11
2.114973589318173960e-11
2.106614009913755051e-11
2.094074640807127172e-11
2.023018215869567577e-11
6.226793086392033274e+02
1.572286909789431320e+03
6.863828762287519567e+03
8.649059656280309355e+03
7.344939393283786558e+03
2.154918784444346327e-11
2.151831508248867725e-11
2.164180613030781810e-11
2.158006060639824929e-11
2.167267889226260412e-11
2.139482403466953639e-11
2.173442441617217616e-11
2.124046022489561275e-11
2.154918784444346327e-11
2.151831508248867725e-11
2.158006060639824929e-11
2.142569679662432241e-11
2.105522365316689986e-11
2.093173260534775578e-11
2.025253184234247301e-11
7.364037504198671513e+02
1.393214704081114405e+03
5.280462846192486722e+03
6.598980340674406762e+03
5.635695961140837426e+03
2.154906074703907943e-11
2.175428989701083476e-11
2.148065103038182442e-11
2.159466722481057738e-11
2.161747046369633121e-11
2.145784779149607382e-11
2.150345426926757501e-11
2.154906074703907943e-11
2.152625750815332883e-11
2.141224131372457264e-11
2.145784779149607382e-11
2.148065103038182442e-11
2.122981540263856467e-11
2.093337329712380050e-11
1.955711786304106283e+02
7.295390627486996209e+02
1.195851885505659993e+03
4.055868846233969634e+03
5.029703271619328007e+03
4.318183033456954036e+03
2.144104721680046092e-11
2.157579064000105657e-11
2.159263356790113184e-11
2.155894771210098454e-11
2.160947649580120387e-11
2.154210478420090605e-11
2.147473307260061145e-11
2.157579064000105657e-11
2.157579064000105657e-11
2.152526185630083401e-11
2.152526185630083401e-11
2.152526185630083401e-11
2.132314672149994700e-11
2.083470181239779019e-11
3.129121100331716434e+02
6.687696891128259722e+02
1.004187001616048178e+03
3.110676778535869289e+03
3.829943644357123503e+03
3.304390132542170250e+03
2.154698601939208399e-11
2.158430758870972455e-11
2.153454549628620703e-11
2.149722392696856647e-11
2.158430758870972455e-11
2.160918863492148815e-11
2.160918863492148815e-11
2.148478340386268628e-11
2.153454549628620703e-11
2.155942654249796740e-11
2.157186706560384759e-11
2.143502131143916876e-11
2.123597294174508900e-11
2.092495986409809078e-11
3.375658161267045330e+02
5.866400036128331976e+02
8.298152802272413737e+02
2.382493880122857263e+03
2.913744193711997923e+03
2.525554169003324660e+03
2.155696926872239099e-11
2.159372454454286615e-11
2.157534690663262857e-11
2.152940281185703301e-11
2.160291336349798655e-11
2.151102517394678897e-11
2.156615808767750816e-11
2.152021399290190937e-11
2.154778044976727059e-11
2.147426989812631059e-11
2.152021399290190937e-11
2.140075934648535058e-11
2.125373824320343381e-11
1.159366930547468399e+02
3.223261270175806317e+02
5.001271859033021201e+02
6.773533736771231588e+02
1.822453529521928431e+03
2.214837680234724758e+03
1.928109661794675731e+03
2.155565585102804887e-11
2.155565585102804887e-11
2.158959107749374973e-11
2.156244289632119098e-11
2.159637812278688861e-11
2.154208176044176788e-11
2.148099835280350827e-11
2.154886880573490999e-11
2.159637812278688861e-11
2.154208176044176788e-11
2.147421130751036939e-11
2.141312789987210655e-11
2.129774812988872297e-11
1.485390026114667705e+02
2.896271365206505948e+02
4.179220704085598754e+02
5.475569162739932381e+02
1.392407735260530899e+03
1.682226174488079778e+03
1.470441434277336384e+03
2.155610327676318523e-11
2.154607718221586221e-11
2.152602499312121616e-11
2.154607718221586221e-11
2.155109022948952372e-11
2.154607718221586221e-11
2.154106413494220070e-11
2.150597280402657658e-11
2.154106413494220070e-11
2.154106413494220070e-11
2.149594670947925356e-11
2.143579014219531865e-11
1.985146587477716906e+01
1.512130808578886558e+02
2.508773488212032987e+02
3.440801607301659146e+02
4.391513923873558838e+02
1.062662829088841590e+03
1.276726154440540995e+03
1.120296787933710220e+03
2.156473963618585946e-11
2.154622595174547716e-11
2.159436153129047244e-11
2.154992868863355298e-11
2.157955058373816595e-11
2.154622595174547716e-11
2.155733416240970783e-11
2.154252321485740135e-11
2.153511774108124649e-11
2.153882047796932230e-11
2.149809037220048188e-11
2.141292742377471877e-11
5.636096608175840572e+01
1.405444805223741866e+02
2.120303167423365096e+02
2.800518829484569210e+02
3.499069690507822088e+02
8.101663654387200495e+02
9.682765247249653839e+02
8.527341639209597588e+02
2.154839886517093903e-11
2.156207344244288520e-11
2.153745920335338146e-11
2.154839886517093903e-11
2.155113378062532762e-11
2.155113378062532762e-11
2.153745920335338146e-11
2.155386869607971621e-11
2.153745920335338146e-11
2.152378462608143530e-11
2.146908631699364742e-11
2.141438800790586277e-11
6.601262819233907919e+01
1.243227517600286660e+02
1.760559426927788707e+02
2.258609344248260413e+02
2.772590136110071626e+02
6.170641378081180619e+02
7.338467569294093664e+02
6.485045849945445298e+02
2.155407438949166772e-11
2.154195401026611697e-11
2.154195401026611697e-11
2.156619476871722170e-11
2.155609445269593048e-11
2.155811451590018679e-11
2.155609445269593048e-11
2.155407438949166772e-11
2.153589382065334160e-11
2.152377344142778762e-11
2.149549255656816705e-11
1.115101352103424404e+01
6.516385511838666389e+01
1.065886814922920962e+02
1.442453097890185916e+02
1.807974121735139761e+02
2.186535016478144655e+02
4.695577472994708614e+02
5.558153393300899552e+02
4.927797555369967313e+02
8.524465844389192526e+00
8.520578622043336381e+00
8.512052869612050543e+00
8.493406360370336472e+00
8.452883477882293661e+00
8.366101650538423584e+00
8.186786779126904889e+00
7.850666404393553677e+00
7.397459603619379820e+00
7.437409326284834421e+00
8.793567905434423793e+00
2.430852104228132760e+01
5.962399993394276976e+01
8.943175732446702852e+01
1.169522208818732736e+02
1.438235207609106112e+02
1.717263428889887393e+02
3.570042164609641873e+02
4.207155880431766377e+02
3.741561642781509818e+02
1.467882017370638970e+01
1.467693849871838729e+01
1.467280744261317871e+01
1.466375287379003289e+01
1.464397872294030023e+01
1.460114527370912541e+01
1.451009363449922418e+01
1.432522395252834713e+01
1.399378644503322455e+01
1.360704596268718625e+01
1.408892557040160831e+01
2.764273875384619927e+01
5.224124702116977659e+01
7.385683211753811861e+01
9.402699997147784927e+01
1.138059884877516907e+02
1.343837796356717149e+02
2.712091812901886101e+02
3.182675591355262554e+02
2.838777936546205751e+02
1.643219371098501469e+01
1.643111505427694752e+01
1.642874672508604306e+01
1.642355462979713110e+01
1.641221018727191705e+01
1.638760933743448334e+01
1.633517640615184163e+01
1.622799604899382331e+01
1.603229762435940131e+01
1.579676058064912247e+01
1.627606726703242757e+01
2.697982917597152053e+01
4.450207823940925067e+01
6.025810812079440382e+01
7.507166055267860827e+01
8.964353058521592743e+01
1.048253910199328942e+02
2.058739881140192551e+02
2.406321839640166615e+02
2.152311915945619489e+02
1.618866249678843161e+01
1.618804161310042744e+01
1.618667868452665104e+01
1.618369218965662171e+01
1.617717392662011733e+01
1.616307318188905384e+01
1.613318807401660848e+01
1.607294249395585339e+01
1.596742352631995132e+01
1.586973491978151785e+01
1.641129396445485611e+01
2.453768610765726521e+01
3.716609815411367634e+01
4.869243435284356991e+01
5.958831206872761754e+01
7.033111776000110638e+01
8.153531553370065410e+01
1.561645330032571906e+02
1.818375969842382176e+02
1.630759031395892578e+02
1.495074047626277114e+01
1.495038852225852288e+01
1.494961626337426708e+01
1.494792566382744248e+01
1.494424355632886225e+01
1.493631597925860532e+01
1.491970023982722360e+01
1.488713971565028515e+01
1.483506849042252185e+01
1.481938701780662804e+01
1.535017916150967032e+01
2.141871790189839331e+01
3.058600199495947081e+01
3.903986489136371318e+01
4.706299695948388973e+01
5.498681874794871760e+01
6.325732547874932976e+01
1.183759779529295031e+02
1.373385974542412953e+02
1.234808282176616814e+02


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_RK_P1_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_RK_P1_ERROR.txt <==
1.033253032935984028e-01
1.033253032935984028e-01
1.033252679360483345e-01
1.033252679360483345e-01
1.033251850770343649e-01
1.033251850770343649e-01
1.033249948007955860e-01
1.033249948007955860e-01
1.033244619293288008e-01
1.033244619293288008e-01
1.033230804816036574e-01
1.033230804816036574e-01
1.033194304771383881e-01
1.033194304771383881e-01
1.033098060721078792e-01
1.033098060721078792e-01
1.032844368346282210e-01
1.032844368346282210e-01
1.032175499103809291e-01
1.032175499103809291e-01
1.030412713570688088e-01
1.030412713570688088e-01
1.025768428316840564e-01
1.025768428316840564e-01
1.013571204196234837e-01
1.013571204196234837e-01
9.818344396265202279e-02
9.818344396265202279e-02
9.023315819108262970e-02
9.023315819108262970e-02
7.392172283206853434e-02
7.392172283206853434e-02
6.013289716568213927e-02
6.013289716568213927e-02
1.442914986927690268e-01
1.442914986927690268e-01
2.445985206970300863e-01
2.445985206970300863e-01
3.320981083362444242e-01
3.320981083362444242e-01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_RK_P1_IRES.txt <==
2.197986962165698610e-01
2.197986962165698610e-01
2.197986600462984164e-01
2.197986600462984164e-01
2.197985646826474126e-01
2.197985646826474126e-01
2.197983132652659988e-01
2.197983132652659988e-01
2.197976504599773173e-01
2.197976504599773173e-01
2.197959032820460956e-01
2.197959032820460956e-01
2.197912983442784907e-01
2.197912983442784907e-01
2.197791643596332667e-01
2.197791643596332667e-01
2.197472045715168909e-01
2.197472045715168909e-01
2.196630846724464126e-01
2.196630846724464126e-01
2.194419488009359265e-01
2.194419488009359265e-01
2.188619170235124867e-01
2.188619170235124867e-01
2.173469364637020118e-01
2.173469364637020118e-01
2.134237352890656636e-01
2.134237352890656636e-01
2.034591413690919337e-01
2.034591413690919337e-01
1.795530432812751376e-01
1.795530432812751376e-01
1.398168749877495287e-01
1.398168749877495287e-01
3.605053094207455455e-01
3.605053094207455455e-01
1.580678055357226386e+00
1.580678055357226386e+00
4.935639883355974256e+00
4.935639883355974256e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_RK_P1_TAUU.txt <==
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_RK_P1_maxeps.txt <==
3.108624468950433143e-11
3.108624468950433143e-11
9.708949863115889750e-11
9.708949863115889750e-11
3.806501705418720669e-10
3.806501705418720669e-10
1.595837897469609109e-09
1.595837897469609109e-09
6.808969991932439978e-09
6.808969991932439978e-09
2.913431136178734078e-08
2.913431136178734078e-08
1.247104297218219206e-07
1.247104297218219206e-07
5.339060998233707427e-07
5.339060998233707427e-07
2.285809166385210888e-06
2.285809166385210888e-06
9.786288417867604439e-06
9.786288417867604439e-06
4.189832434581427617e-05
4.189832434581427617e-05
1.793803480004156820e-04
1.793803480004156820e-04
7.679783926358085214e-04
7.679783926358085214e-04
3.287718305652732528e-03
3.287718305652732528e-03
1.406830724668224619e-02
1.406830724668224619e-02
6.000890247798335714e-02
6.000890247798335714e-02
2.505534905263873124e-01
2.505534905263873124e-01
9.226712619276710159e-01
9.226712619276710159e-01
2.215218455538538578e+00
2.215218455538538578e+00
3.056317848473306231e+00
3.056317848473306231e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_RK_P2_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_RK_P2_ERROR.txt <==
7.559513177579018084e-01
7.559513177579018084e-01
7.559512649005001306e-01
7.559512649005001306e-01
7.559511949198701730e-01
7.559511949198701730e-01
7.559512149818584659e-01
7.559512149818584659e-01
7.559512037638224102e-01
7.559512037638224102e-01
7.559511971444811129e-01
7.559511971444811129e-01
7.559511953326258915e-01
7.559511953326258915e-01
7.559511949747387272e-01
7.559511949747387272e-01
7.559511891378313253e-01
7.559511891378313253e-01
7.559511674938974579e-01
7.559511674938974579e-01
7.559510154281114946e-01
7.559510154281114946e-01
7.559499586301318130e-01
7.559499586301318130e-01
7.559426285483504815e-01
7.559426285483504815e-01
7.558919367766399056e-01
7.558919367766399056e-01
7.555441944301830581e-01
7.555441944301830581e-01
7.553329774818540177e-01
7.553329774818540177e-01
7.886345994025539818e-01
7.886345994025539818e-01
4.343989413143783729e+00
4.343989413143783729e+00
5.867219394029367763e+00
5.867219394029367763e+00
4.319033322752245496e+00
4.319033322752245496e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_RK_P2_IRES.txt <==
2.203921526193355351e+00
2.203921526193355351e+00
2.203921526176185974e+00
2.203921526176185974e+00
2.203921526118242991e+00
2.203921526118242991e+00
2.203921525872504006e+00
2.203921525872504006e+00
2.203921524831861323e+00
2.203921524831861323e+00
2.203921520361967978e+00
2.203921520361967978e+00
2.203921501201320243e+00
2.203921501201320243e+00
2.203921419000233417e+00
2.203921419000233417e+00
2.203921065897359366e+00
2.203921065897359366e+00
2.203919546078006331e+00
2.203919546078006331e+00
2.203912984166181754e+00
2.203912984166181754e+00
2.203884520074195663e+00
2.203884520074195663e+00
2.203760236669918271e+00
2.203760236669918271e+00
2.203213369080273765e+00
2.203213369080273765e+00
2.200797855670359127e+00
2.200797855670359127e+00
2.190347179024169311e+00
2.190347179024169311e+00
2.256709753072133395e+00
2.256709753072133395e+00
8.097072843194297320e+00
8.097072843194297320e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_RK_P2_TAUU.txt <==
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_RK_P2_maxeps.txt <==
3.996802888650555144e-11
3.996802888650555144e-11
2.324678136239029841e-11
2.324678136239029841e-11
2.526439185012543641e-11
2.526439185012543641e-11
2.178264273439914437e-11
2.178264273439914437e-11
1.852520215465867545e-11
1.852520215465867545e-11
1.573615531942485598e-11
1.573615531942485598e-11
1.623256419672915545e-11
1.623256419672915545e-11
1.678566428994958334e-11
1.678566428994958334e-11
1.631015364535407831e-11
1.631015364535407831e-11
1.632597760871460756e-11
1.632597760871460756e-11
1.639708662405699192e-11
1.639708662405699192e-11
1.649394793342365801e-11
1.649394793342365801e-11
1.638989294337731316e-11
1.638989294337731316e-11
1.638596001509305914e-11
1.638596001509305914e-11
1.635506673033862714e-11
1.635506673033862714e-11
1.638417476939031915e-11
1.638417476939031915e-11
1.304117052571763385e-02
1.304117052571763385e-02
5.979451933119128704e+00
5.979451933119128704e+00
8.754418112694818177e+00
8.754418112694818177e+00
8.394341571722401696e+00
8.394341571722401696e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_RK_P3_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_RK_P3_ERROR.txt <==
3.005460834876043208e+00
3.005460834876043208e+00
3.005460919145858334e+00
3.005460919145858334e+00
3.005461175686775288e+00
3.005461175686775288e+00
3.005461371977862228e+00
3.005461371977862228e+00
3.005460848816458252e+00
3.005460848816458252e+00
3.005460740642932116e+00
3.005460740642932116e+00
3.005460728747819221e+00
3.005460728747819221e+00
3.005460731418818643e+00
3.005460731418818643e+00
3.005460714187897509e+00
3.005460714187897509e+00
3.005460635543673487e+00
3.005460635543673487e+00
3.005460084074395244e+00
3.005460084074395244e+00
3.005456309830017325e+00
3.005456309830017325e+00
3.005430846252977073e+00
3.005430846252977073e+00
3.005267785927684177e+00
3.005267785927684177e+00
3.004377416407558954e+00
3.004377416407558954e+00
6.508601131663049877e-01
6.508601131663049877e-01
6.894951171703227466e-01
6.894951171703227466e-01
2.425611378659065398e+00
2.425611378659065398e+00
7.663232123131079376e+00
7.663232123131079376e+00
9.624782583910201694e+00
9.624782583910201694e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_RK_P3_IRES.txt <==
9.607519111531862777e+00
9.607519111531862777e+00
9.607519111423332703e+00
9.607519111423332703e+00
9.607519111472607065e+00
9.607519111472607065e+00
9.607519111470356421e+00
9.607519111470356421e+00
9.607519111428940661e+00
9.607519111428940661e+00
9.607519111168320691e+00
9.607519111168320691e+00
9.607519109167416360e+00
9.607519109167416360e+00
9.607519093532713939e+00
9.607519093532713939e+00
9.607518964640249237e+00
9.607518964640249237e+00
9.607517840845941848e+00
9.607517840845941848e+00
9.607507468269483653e+00
9.607507468269483653e+00
9.607406717833564258e+00
9.607406717833564258e+00
9.606389781576240239e+00
9.606389781576240239e+00
9.595940580891880956e+00
9.595940580891880956e+00
9.491497479477258636e+00
9.491497479477258636e+00
2.106343410811863492e+00
2.106343410811863492e+00
2.015035549174824858e+00
2.015035549174824858e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_RK_P3_TAUU.txt <==
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_RK_P3_maxeps.txt <==
9.769962616701329734e-11
9.769962616701329734e-11
6.153559772397412716e-11
6.153559772397412716e-11
4.716019812023401054e-11
4.716019812023401054e-11
3.111806104914157574e-11
3.111806104914157574e-11
2.810720326913721110e-11
2.810720326913721110e-11
2.360423297913718219e-11
2.360423297913718219e-11
2.192607551946240147e-11
2.192607551946240147e-11
2.006819419553962841e-11
2.006819419553962841e-11
1.998568122740552283e-11
1.998568122740552283e-11
2.000427412367601655e-11
2.000427412367601655e-11
1.942906650990775140e-11
1.942906650990775140e-11
1.934846332072998103e-11
1.934846332072998103e-11
1.931760365866513262e-11
1.931760365866513262e-11
1.934487529849255499e-11
1.934487529849255499e-11
1.932529723998379001e-11
1.932529723998379001e-11
1.932017443128377182e-11
1.932017443128377182e-11
4.514826165709748373e+00
4.514826165709748373e+00
1.598533413767428613e+01
1.598533413767428613e+01
1.656297781929892921e+01
1.656297781929892921e+01
1.416203196214868854e+01
1.416203196214868854e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_SSPRK_P1_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_SSPRK_P1_ERROR.txt <==
1.033253120410312781e-01
1.033253120410312781e-01
1.033252910049553691e-01
1.033252910049553691e-01
1.033252459022727110e-01
1.033252459022727110e-01
1.033251551746528912e-01
1.033251551746528912e-01
1.033248847779061341e-01
1.033248847779061341e-01
1.033241953836674110e-01
1.033241953836674110e-01
1.033223700712162657e-01
1.033223700712162657e-01
1.033175566654384731e-01
1.033175566654384731e-01
1.033048718184969156e-01
1.033048718184969156e-01
1.032714254826914563e-01
1.032714254826914563e-01
1.031832471754323965e-01
1.031832471754323965e-01
1.029508700305655083e-01
1.029508700305655083e-01
1.023389302087488462e-01
1.023389302087488462e-01
1.007325111962163872e-01
1.007325111962163872e-01
9.657245743140276117e-02
9.657245743140276117e-02
8.643338461888877555e-02
8.643338461888877555e-02
6.789676126636803866e-02
6.789676126636803866e-02
6.400157432096763299e-02
6.400157432096763299e-02
1.904832016201873646e-01
1.904832016201873646e-01
2.451968161927489120e-01
2.451968161927489120e-01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_SSPRK_P1_IRES.txt <==
2.197987072662659913e-01
2.197987072662659913e-01
2.197986891811410104e-01
2.197986891811410104e-01
2.197986414970302116e-01
2.197986414970302116e-01
2.197985157787449850e-01
2.197985157787449850e-01
2.197981843348615905e-01
2.197981843348615905e-01
2.197973105685097350e-01
2.197973105685097350e-01
2.197950073339741406e-01
2.197950073339741406e-01
2.197889370185210911e-01
2.197889370185210911e-01
2.197729425865746211e-01
2.197729425865746211e-01
2.197308182542027644e-01
2.197308182542027644e-01
2.196199599553173010e-01
2.196199599553173010e-01
2.193286001581673805e-01
2.193286001581673805e-01
2.185646668881508492e-01
2.185646668881508492e-01
2.165706936213626088e-01
2.165706936213626088e-01
2.114139186778647705e-01
2.114139186778647705e-01
1.983661999143008503e-01
1.983661999143008503e-01
1.678066575266686511e-01
1.678066575266686511e-01
1.380835141582889558e-01
1.380835141582889558e-01
5.848971225357917358e-01
5.848971225357917358e-01
2.436169066832668761e+00
2.436169066832668761e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_SSPRK_P1_TAUU.txt <==
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_SSPRK_P1_maxeps.txt <==
2.220446049250310496e-11
2.220446049250310496e-11
4.102373181598282252e-11
4.102373181598282252e-11
1.339012768056628895e-10
1.339012768056628895e-10
5.352306500451773189e-10
5.352306500451773189e-10
2.273808864463995068e-09
2.273808864463995068e-09
9.714715486393754022e-09
9.714715486393754022e-09
4.157426195409310692e-08
4.157426195409310692e-08
1.779742952568201389e-07
1.779742952568201389e-07
7.619538656714624013e-07
7.619538656714624013e-07
3.262251003624720592e-06
3.262251003624720592e-06
1.396781552574112737e-05
1.396781552574112737e-05
5.981272668844900812e-05
5.981272668844900812e-05
2.562117306874208376e-04
2.562117306874208376e-04
1.098418003664733758e-03
1.098418003664733758e-03
4.718989857472630049e-03
4.718989857472630049e-03
2.037142639050261439e-02
2.037142639050261439e-02
8.860598637591528270e-02
8.860598637591528270e-02
3.793211904389607314e-01
3.793211904389607314e-01
1.314665577964055476e+00
1.314665577964055476e+00
2.550375384824409064e+00
2.550375384824409064e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_SSPRK_P2_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_SSPRK_P2_ERROR.txt <==
7.559512779394859106e-01
7.559512779394859106e-01
7.559512463501841806e-01
7.559512463501841806e-01
7.559512406273002361e-01
7.559512406273002361e-01
7.559511987593160454e-01
7.559511987593160454e-01
7.559511933615661317e-01
7.559511933615661317e-01
7.559511984755241665e-01
7.559511984755241665e-01
7.559511928749417242e-01
7.559511928749417242e-01
7.559511956952201794e-01
7.559511956952201794e-01
7.559511928169982964e-01
7.559511928169982964e-01
7.559511844099650046e-01
7.559511844099650046e-01
7.559511264918783446e-01
7.559511264918783446e-01
7.559507302973793585e-01
7.559507302973793585e-01
7.559479748509463359e-01
7.559479748509463359e-01
7.559288567415389792e-01
7.559288567415389792e-01
7.557965135498615483e-01
7.557965135498615483e-01
7.553732569663246244e-01
7.553732569663246244e-01
7.555517614653540770e-01
7.555517614653540770e-01
1.155465971069054687e+00
1.155465971069054687e+00
3.051209272537447337e+00
3.051209272537447337e+00
4.466061597176782527e+00
4.466061597176782527e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_SSPRK_P2_IRES.txt <==
2.203921526185095292e+00
2.203921526185095292e+00
2.203921526180942614e+00
2.203921526180942614e+00
2.203921526152684329e+00
2.203921526152684329e+00
2.203921526033550737e+00
2.203921526033550737e+00
2.203921525512083424e+00
2.203921525512083424e+00
2.203921523278838723e+00
2.203921523278838723e+00
2.203921513706283974e+00
2.203921513706283974e+00
2.203921472660645975e+00
2.203921472660645975e+00
2.203921296489312009e+00
2.203921296489312009e+00
2.203920539188231942e+00
2.203920539188231942e+00
2.203917275959384803e+00
2.203917275959384803e+00
2.203903162252764947e+00
2.203903162252764947e+00
2.203841782464868171e+00
2.203841782464868171e+00
2.203572856699543614e+00
2.203572856699543614e+00
2.202385692470630207e+00
2.202385692470630207e+00
2.197154833992115641e+00
2.197154833992115641e+00
2.175205859521497143e+00
2.175205859521497143e+00
2.199955694364725822e+00
2.199955694364725822e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_SSPRK_P2_TAUU.txt <==
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_SSPRK_P2_maxeps.txt <==
4.662936703425646484e-11
4.662936703425646484e-11
2.871661227118800162e-11
2.871661227118800162e-11
2.189580627010872276e-11
2.189580627010872276e-11
1.918947098030402383e-11
1.918947098030402383e-11
1.756700204321081833e-11
1.756700204321081833e-11
1.652296308539609345e-11
1.652296308539609345e-11
1.671711835185539238e-11
1.671711835185539238e-11
1.663645838515003790e-11
1.663645838515003790e-11
1.658581821400793600e-11
1.658581821400793600e-11
1.626938843156135566e-11
1.626938843156135566e-11
1.636223628054146531e-11
1.636223628054146531e-11
1.640809784658737621e-11
1.640809784658737621e-11
1.638989294337731316e-11
1.638989294337731316e-11
1.637781994553762813e-11
1.637781994553762813e-11
1.639015806125426741e-11
1.639015806125426741e-11
1.636873838841296007e-11
1.636873838841296007e-11
1.637489045864816176e-11
1.637489045864816176e-11
3.360639963481329762e+00
3.360639963481329762e+00
7.903049401922334738e+00
7.903049401922334738e+00
8.532229435417068686e+00
8.532229435417068686e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_SSPRK_P3_CFLL.txt <==
1.000000000000000048e-04
1.000000000000000048e-04
1.623776739188721036e-04
1.623776739188721036e-04
2.636650898730358294e-04
2.636650898730358294e-04
4.281332398719395606e-04
4.281332398719395606e-04
6.951927961775604793e-04
6.951927961775604793e-04
1.128837891684688266e-03
1.128837891684688266e-03
1.832980710832435561e-03
1.832980710832435561e-03
2.976351441631319098e-03
2.976351441631319098e-03
4.832930238571751802e-03
4.832930238571751802e-03
7.847599703514606187e-03
7.847599703514606187e-03
1.274274985703133418e-02
1.274274985703133418e-02
2.069138081114790112e-02
2.069138081114790112e-02
3.359818286283781236e-02
3.359818286283781236e-02
5.455594781168514318e-02
5.455594781168514318e-02
8.858667904100822610e-02
8.858667904100822610e-02
1.438449888287662848e-01
1.438449888287662848e-01
2.335721469090121238e-01
2.335721469090121238e-01
3.792690190732245781e-01
3.792690190732245781e-01
6.158482110660260522e-01
6.158482110660260522e-01
1.000000000000000000e+00
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_SSPRK_P3_ERROR.txt <==
3.005461165678860791e+00
3.005461165678860791e+00
3.005461316699340912e+00
3.005461316699340912e+00
3.005460810970011387e+00
3.005460810970011387e+00
3.005460740768730155e+00
3.005460740768730155e+00
3.005460734829519698e+00
3.005460734829519698e+00
3.005461409175120835e+00
3.005461409175120835e+00
3.005460731155826792e+00
3.005460731155826792e+00
3.005460726215438250e+00
3.005460726215438250e+00
3.005460719604624575e+00
3.005460719604624575e+00
3.005460684121683990e+00
3.005460684121683990e+00
3.005460427357419917e+00
3.005460427357419917e+00
3.005458667356844416e+00
3.005458667356844416e+00
3.005446618519080459e+00
3.005446618519080459e+00
3.005366394927630136e+00
3.005366394927630136e+00
3.004872634790590968e+00
3.004872634790590968e+00
6.460222283356349404e-01
6.460222283356349404e-01
6.737015324977575492e-01
6.737015324977575492e-01
2.579828235631308697e+00
2.579828235631308697e+00
7.958083803599954820e+00
7.958083803599954820e+00
1.096502770930909243e+01
1.096502770930909243e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_SSPRK_P3_IRES.txt <==
9.607519111548738167e+00
9.607519111548738167e+00
9.607519111471491513e+00
9.607519111471491513e+00
9.607519111447667015e+00
9.607519111447667015e+00
9.607519111482925922e+00
9.607519111482925922e+00
9.607519111437298420e+00
9.607519111437298420e+00
9.607519111325411032e+00
9.607519111325411032e+00
9.607519110449770139e+00
9.607519110449770139e+00
9.607519103719575071e+00
9.607519103719575071e+00
9.607519049733946659e+00
9.607519049733946659e+00
9.607518593396967788e+00
9.607518593396967788e+00
9.607514508334642045e+00
9.607514508334642045e+00
9.607475852439556263e+00
9.607475852439556263e+00
9.607092469118178713e+00
9.607092469118178713e+00
9.603164124776137456e+00
9.603164124776137456e+00
9.562620717434700879e+00
9.562620717434700879e+00
2.111589593721588720e+00
2.111589593721588720e+00
2.079945017211143110e+00
2.079945017211143110e+00
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01
8.000000000000000000e+01


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_SSPRK_P3_TAUU.txt <==
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00


==> figures/image_dispersion_2D/meshX/cfl_vs_tau_angleLoop/tab/lagrange_any_SSPRK_P3_maxeps.txt <==
1.021405182655138718e-10
1.021405182655138718e-10
6.016813999677471589e-11
6.016813999677471589e-11
4.800234451523818087e-11
4.800234451523818087e-11
4.200938241634103483e-11
4.200938241634103483e-11
2.778780323198792432e-11
2.778780323198792432e-11
2.419433880361560302e-11
2.419433880361560302e-11
2.337973798484109289e-11
2.337973798484109289e-11
2.215707686273327436e-11
2.215707686273327436e-11
2.007756941695680765e-11
2.007756941695680765e-11
1.986280118079288680e-11
1.986280118079288680e-11
1.979499511682076457e-11
1.979499511682076457e-11
1.936992584243904986e-11
1.936992584243904986e-11
1.930438600306564042e-11
1.930438600306564042e-11
1.935301536804798601e-11
1.935301536804798601e-11
1.932028419271012526e-11
1.932028419271012526e-11
1.932789262177244813e-11
1.932789262177244813e-11
1.932284606457869393e-11
1.932284606457869393e-11
1.393148419634407453e+01
1.393148419634407453e+01
1.650396388423225247e+01
1.650396388423225247e+01
1.495103448550466574e+01
1.495103448550466574e+01

